The Planck-ATCA Co-eval Observations (PACO) project: analysis of radio source properties between 5 and 217 GHz

The Planck-ATCA Co-eval Observations (PACO) project has yielded observations of 464 sources with the Australia Telescope Compact Array (ATCA) between 4.5 and 40 GHz. The main purpose of the project was to investigate the spectral properties of mm-selected radio sources at frequencies below and overlapping with the ESA's Planck satellite frequency bands, minimizing the variability effects by observing almost simultaneously with the first two Planck all-sky surveys. In this paper we present the whole catalogue of observations in total intensity. By comparing PACO with the various measures of Planck Catalog of Compact Sources (PCCS) flux densities we found the best consistency with the PCCS "detection pipeline" photometry (DETFLUX) that we used to investigate the spectral properties of sources from 5 to 217 GHz. Of our sources, 91% have remarkably smooth spectrum, well described by a double power law over the full range. This suggests a single emitting region, at variance with the notion that "flat" spectra result from the superposition of the emissions from different compact regions, self absorbed up to different frequencies. Most of the objects show a spectral steepening above 30 GHz, consistent with synchrotron emission becoming optically thin. Thus, the classical dichotomy between flat-spectrum/compact and steep-spectrum/extended radio sources, well established at cm wavelengths, breaks down at mm wavelengths. The mm-wave spectra do not show indications of the spectral break expected as the effect of "electron ageing", suggesting young source ages.

==> PACO_catalogue.dat <==
**************************************
* PACO FULL SAMPLE CATALOGUE
**************************************
*
* PACO FREQUENCIES [MHz]: 4732 5244 5756 6268 8232 8744 9256 9768 17232 17744 18256 18768 23232 23744 24256 24768 32232 32744 33256 33768  38232 38744 39256 39768
*
* CATALOGUE CONTAINS 61 COLUMNS
*
* COLUMN 0: Sequential number
* COLUMN 1: AT20G name
* COLUMN 2: RA[h]
* COLUMN 3: DEC[deg]
* COLUMN 4: Observing date
* COLUMN 5: Flag "s" to identify epochs within 10 days from Planck observations
* COLUMN 6: Flag "e" for extended sources
* COLUMNS 7-31: fluxes at PACO frequencies [mJy]
* COLUMNS 32-55: fluxes errors at PACO frequencies [mJy]
* COLUMNS 56-60: best fit parameters, a,b, v0, S0, chi^2
*
*********************************************************
*
* # AT20Gname RA[h] DEC[deg] Date s e S_4732 S_5244 S_5756 S_6268 S_8232 S_8744 S_9256 S_9768 S_17232 S_17744 S_18256 S_18768 S_23232 S_23744 S_24256 S_24768 S_32232 S_32744 S_33256 S_33768  S_38232 S_38744 S_39256 S_39768 errS_4732 errS_5244 errS_5756 errS_6268 errS_8232 errS_8744 errS_9256 errS_9768 errS_17232 errS_17744 errS_18256 errS_18768 errS_23232 errS_23744 errS_24256 errS_24768 errS_32232 errS_32744 errS_33256 errS_33768  errS_38232 errS_38744 errS_39256 errS_39768 a b v0 S0 chi^2
*
*********************************************************
   AT20GJ000435-473619   0.0765710 -47.6054459  2010-02-28 . .   402   417   437   452   511   524   542   552   596   599   600   601   631   621   612   604   598   597   595   597   591   596   593   592   5.1   5.2   5.4   5.8   6.6   6.5   6.7   7.1   7.4   7.5   7.5   7.5   8.1   7.9   7.8   7.8   7.3   7.2   7.1   7.2   6.9   6.9   6.8   6.9   1.012  -0.256   7.852   1.009   0.987
   AT20GJ000435-473619   0.0765710 -47.6054459  2010-06-19 s .   536   537   554   584   609   609   624   632     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.8   5.8   6.0   6.3   6.6   6.6   6.7   6.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ000435-473619   0.0765710 -47.6054459  2009-11-06 s .   353   345   336   330   305   302   299   299   324   323   322   322   317   312   311   313   326   322   318   318     0     0     0     0   6.0   5.9   5.7   5.7   5.2   5.2   5.1   5.3   5.5   5.5   5.5   5.5   5.6   5.5   5.5   5.5   5.8   5.6   5.5   5.7   0.0   0.0   0.0   0.0  -0.016  -0.016   9.284   0.643   2.670
   AT20GJ000435-473619   0.0765710 -47.6054459  2009-11-19 s .   340   336   331   323   310   314   317   319   344   346   350   353   390   390   387   384   394   394   397   401   412   409   411   412   6.8   6.7   6.6   6.5   6.2   6.3   6.3   6.4   6.9   6.9   7.0   7.0   7.8   7.8   7.7   7.7   7.5   7.5   7.5   7.6   7.5   7.4   7.4   7.5   0.131   0.131   9.416   0.670   2.386
   AT20GJ000435-473619   0.0765710 -47.6054459  2009-12-04 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   451   451   451   449   428   442   434   432   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.7   7.7   7.8   7.8   7.7   7.9   7.8   7.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ000435-473619   0.0765710 -47.6054459  2009-12-07 . .   354   343   342   347   341   343   349   348     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.4   3.3   3.2   3.4   3.3   3.3   3.4   3.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ000435-473619   0.0765710 -47.6054459  2010-08-10 . .   428   418   414   425   359   350     0   293     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.8   5.6   5.6   5.9   6.8   6.3   0.0   6.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ000613-062334   0.1038591  -6.3931489  2009-07-16 . .  2966  2974  2993  2997  3044  3028  3030  3011     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  36.9  37.0  37.2  37.2  37.8  37.6  37.7  37.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ000613-062334   0.1038591  -6.3931489  2009-12-07 s .     0     0     0     0     0     0     0     0  2302  2282  2259  2238  2060  2040     0     0  1951  1956  1933  1916  1763  1765  1766  1759   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  21.4  21.2  21.0  20.8  19.2  19.0   0.0   0.0  19.1  19.2  19.0  18.9  18.0  18.1  18.2  18.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ000613-062334   0.1038591  -6.3931489  2010-07-12 s .     0     0     0     0     0     0     0     0  2027  2004  1990  1976  1867  1860  1851  1817  1845  1836  1835  1834  1839  1830  1782  1747   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  22.5  22.2  22.1  21.9  20.7  20.6  20.5  20.7  19.5  19.3  19.2  19.1  18.6  18.4  17.9  18.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ001035-302748   0.1766445 -30.4633904  2010-03-06 . .   537   540   553   566   593   601   610   624   565   563   561   558   550   544   549   542   467   457   448   443   383   384   398   403   9.4   9.4   9.6   9.9  10.3  10.5  10.6  10.9  10.0   9.8   9.8   9.9   9.8   9.7   9.8  10.0   8.7   8.5   8.4   8.4   7.5   7.5   7.9   8.1   0.248  -1.594  33.124   0.896   1.552
   AT20GJ001035-302748   0.1766445 -30.4633904  2010-06-19 s .   509   501   507   518   497   489   489   487     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.5   5.4   5.5   5.6   5.4   5.3   5.3   5.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ001035-302748   0.1766445 -30.4633904  2010-08-21 . .   472   480   478   477   477   474   477   476   370   366   364   360   324   322   320   315     0     0     0     0     0     0     0     0   4.8   4.9   4.9   4.9   5.2   5.1   4.9   5.2   3.8   3.8   3.7   3.9   3.5   3.5   3.4   3.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ001259-395426   0.2166416 -39.9072380  2010-02-28 . .   838   833   831   824   784   778   775   765   591   585   578   572   546   533   520   508   456   455   451   453   429   431   429   425  10.4  10.4  10.3  10.3   9.8   9.7   9.6   9.5   7.4   7.3   7.2   7.1   7.1   6.8   6.7   6.6   5.6   5.5   5.4   5.5   5.0   5.0   5.0   5.0   0.371  -0.598   4.500   1.723   1.761
   AT20GJ001259-395426   0.2166416 -39.9072380  2010-06-19 s .   766   741   736   749   686   674   673   667     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   8.3   8.0   7.9   8.1   7.4   7.3   7.3   7.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ001259-395426   0.2166416 -39.9072380  2009-11-06 . .  1008  1004   997   987   932   920   908   899   770   757   742   729   623   607   590   587   523   513   488   490     0     0     0     0  16.9  16.8  16.7  16.6  15.6  15.4  15.2  15.1  12.9  12.7  12.5  12.2  10.7  10.4  10.1  10.1   8.9   8.6   8.2   8.3   0.0   0.0   0.0   0.0   0.092  -1.250  21.999   1.307   1.484
   AT20GJ001259-395426   0.2166416 -39.9072380  2009-11-19 s .  1016  1020  1018  1000   939   943   945   935   751   743   737   730   692   681   667   652   563   556   555   557   532   529   530   522  20.0  20.1  20.1  19.7  18.5  18.6  18.6  18.4  14.8  14.7  14.5  14.4  13.8  13.6  13.3  13.0  10.7  10.5  10.4  10.5   9.7   9.6   9.6   9.4   0.577  -0.597   4.500   2.047   0.834
   AT20GJ001259-395426   0.2166416 -39.9072380  2009-12-04 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   624   620   608   606   542   551   544   533   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  10.5  10.5  10.3  10.3   9.7   9.9   9.8   9.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ001259-395426   0.2166416 -39.9072380  2009-12-07 . .  1055  1032  1025  1040   898   890   884   874     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   9.8   9.6   9.5   9.7   8.4   8.3   8.2   8.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ001611-001511   0.2697468  -0.2534570  2009-07-16 . .   636   627   622   619   626   622   622   615     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.9   7.8   7.7   7.7   8.0   7.9   7.7   7.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ001611-001511   0.2697468  -0.2534570  2009-12-07 . .     0     0     0     0     0     0     0     0   393   386   379   373   323   320     0     0   297   295   292   289   272   276   269   270   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.8   3.6   3.5   3.6   3.2   3.1   0.0   0.0   3.1   3.0   3.0   3.0   3.0   3.0   2.9   3.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ001611-001511   0.2697468  -0.2534570  2010-07-12 s .     0     0     0     0     0     0     0     0   423   416   410   406   363   361   356   350   337   336   335   332   314   314   304   301   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.9   4.8   4.8   4.8   4.5   4.4   4.3   4.4   3.8   3.7   3.8   3.8   3.5   3.4   3.4   3.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ002549-260212   0.4303212 -26.0368385  2009-07-16 . .  4200  3882  3604  3365  2555  2418  2309  2284     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  52.2  48.2  44.8  41.8  31.8  30.1  28.7  28.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ002549-260212   0.4303212 -26.0368385  2009-12-04 s .  3665  3405  3170  2957  2262  2166  2065     0   797   755   710   693   317   306   306     0   611   597   584   572   472   479   468   460  58.8  54.6  50.8  47.4  36.3  34.7  33.1   0.0  12.8  12.1  11.4  11.1   5.2   5.0   5.0   0.0  10.5  10.2  10.1   9.9   8.5   8.6   8.4   8.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ002549-260212   0.4303212 -26.0368385  2009-12-07 s .  3715  3419  3127  2908  2127  2008  1877  1773   536   496   461   443   556   561     0     0   593   580   569   561   472   466   458   450  34.6  31.8  29.1  27.0  19.8  18.7  17.5  16.5   5.0   4.6   4.3   4.3   5.4   5.4   0.0   0.0   5.8   5.7   5.6   5.6   5.1   5.0   4.9   4.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ002549-260212   0.4303212 -26.0368385  2010-07-12 s .  3740  3469  3217  3011  2332  2228  2127  2068   763   728   692   670   365   343   329   343   366   372   372   371   344   343   334   331  41.5  38.4  35.7  33.4  25.8  24.7  23.6  22.9   8.7   8.1   7.9   7.8   4.5   4.2   4.1   4.4   4.1   4.1   4.2   4.2   3.8   3.7   3.6   3.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ002616-351249   0.4378856 -35.2134590  2010-02-28 . .   147   175   208   239   388   423   467   504   825   830   833   833   833   815   796   776   635   630   623   619   547   547   537   531   1.9   2.3   2.7   3.1   5.0   5.4   5.8   6.5  10.3  10.3  10.4  10.4  10.7  10.4  10.2  10.0   7.7   7.6   7.5   7.4   6.4   6.3   6.2   6.2   1.920  -1.224  16.557   1.641   0.977
   AT20GJ002616-351249   0.4378856 -35.2134590  2010-06-19 s .   149   173   207   245   381   409   455   488     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   1.9   2.1   2.5   2.9   4.6   4.7   4.9   5.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ002616-351249   0.4378856 -35.2134590  2009-11-06 . .   147   175   207   230   381   414   453   486   911   909   909   903   813   802   788   789   636   620   586   585   512   487   444   431   2.5   3.0   3.5   4.0   6.5   7.0   7.6   8.4  15.3  15.3  15.3  15.2  13.9  13.7  13.4  13.5  10.7  10.3   9.7   9.8   8.9   8.5   7.8   8.2   1.816  -1.730  18.807   1.785   1.869
   AT20GJ002616-351249   0.4378856 -35.2134590  2009-11-19 s .   148     0   203   233   377   417   466   500   875   882   889   895   903   890   870   851   685   677   671   669   601   599   593   582   3.5   0.0   4.3   5.2   7.5   8.3   9.2  10.0  17.3  17.4  17.5  17.7  17.8  17.6  17.2  17.0  12.9  12.7  12.5  12.4  10.9  10.8  10.7  10.5   1.888  -1.312  17.804   1.773   0.981
   AT20GJ002616-351249   0.4378856 -35.2134590  2009-12-04 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   744   733   721   712   601   612   594   586   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.5  12.4  12.3  12.1  10.8  11.0  10.6  10.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ002616-351249   0.4378856 -35.2134590  2009-12-07 s .   146   174   207   242   359   388   427   461     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   1.5   1.7   2.0   2.4   3.5   3.7   4.0   4.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ002616-351249   0.4378856 -35.2134590  2010-08-21 . .   146   175   207   234   392   424   471   507   824   831   836   836   790   788   780   769     0     0     0     0     0     0     0     0   1.7   1.9   2.2   2.6   4.3   4.5   4.8   5.5   8.4   8.5   8.6   8.6   8.1   8.1   8.0   8.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ003814-245901   0.6374222 -24.9838619  2009-07-16 . .   687   713   735   753   827   838   856   867     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   8.5   8.9   9.1   9.4  10.3  10.4  10.6  10.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ003814-245901   0.6374222 -24.9838619  2009-12-07 s .     0     0     0     0   840   849   860   865   943   945   942   940   928   922     0     0   910   905   903   900   834   822   820   819   0.0   0.0   0.0   0.0   7.8   7.9   8.0   8.1   8.8   8.8   8.8   8.7   8.6   8.6   0.0   0.0   8.9   8.9   8.9   8.9   8.5   8.4   8.4   8.7   0.381  -1.156  40.000   1.657   1.687
   AT20GJ003814-245901   0.6374222 -24.9838619  2010-07-12 s .   686   689   695   695   690   690   691   687   581   577   578   578   586   590   589   579   636   633   635   640   645   646   628   618   7.6   7.6   7.7   7.7   7.7   7.7   7.7   7.9   6.7   6.6   6.7   6.8   6.9   6.9   6.9   6.9   7.0   6.9   6.9   7.0   6.9   6.8   6.6   6.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ004959-573827   0.8331889 -57.6410027  2010-03-06 . .  2098  2051  2038  2029  1929  1912  1895  1873  1556  1543  1530  1517  1430  1413  1442  1440  1302  1303  1290  1275  1189  1152  1188  1213  36.6  35.8  35.5  35.4  33.6  33.3  33.0  32.7  27.1  26.9  26.7  26.5  24.9  24.6  25.2  25.8  23.9  24.0  23.8  23.6  23.0  22.3  23.1  23.8   0.259  -0.504   4.500   4.236   0.959
   AT20GJ004959-573827   0.8331889 -57.6410027  2010-06-19 s .  2019  1944  1928  1965  1809  1770  1766  1755     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  21.7  20.9  20.8  21.2  19.5  19.1  19.0  18.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ004959-573827   0.8331889 -57.6410027  2010-08-10 . .  1882     0  1763  1770  1522  1480  1435  1394     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  23.4   0.0  21.9  22.0  18.9  18.4  17.9  17.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ004959-573827   0.8331889 -57.6410027  2010-08-21 . .  1893  1893  1857  1820  1824  1809  1816  1823  1499  1489  1478  1466  1326  1322  1311  1297     0     0     0     0     0     0     0     0  19.4  19.4  19.0  18.6  18.7  18.5  18.6  18.7  15.4  15.2  15.1  15.0  13.6  13.5  13.4  13.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ005041-092905   0.8448104  -9.4847803  2009-07-16 . .  1032  1050  1070  1080  1122  1111  1105  1109     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  12.8  13.1  13.3  13.4  13.9  13.8  13.7  13.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ005041-092905   0.8448104  -9.4847803  2009-12-07 . .     0     0     0     0     0     0     0     0   947   945   943   940   910   903     0     0   875   874   867   858   782   778   778   771   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.8   8.8   8.8   8.7   8.5   8.4   0.0   0.0   8.6   8.6   8.5   8.5   8.0   8.0   8.0   8.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ005108-065004   0.8522805  -6.8339520  2009-07-16 . .   986   995  1018  1043  1176  1199  1234  1252     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  12.3  12.4  12.7  13.0  14.6  14.9  15.3  15.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ005108-065004   0.8522805  -6.8339520  2009-12-07 . .     0     0     0     0     0     0     0     0  1410  1407  1406  1400  1351  1337     0     0  1288  1283  1276  1266  1147  1125  1123  1112   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  13.1  13.1  13.1  13.0  12.6  12.4   0.0   0.0  12.6  12.6  12.6  12.5  11.7  11.5  11.6  11.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ005108-065004   0.8522805  -6.8339520  2010-07-12 s .     0     0     0     0     0     0     0     0  1058  1052  1047  1044   974   964   956   936   955   954   956   953   922   918   894   875   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  11.7  11.7  11.6  11.6  11.3  11.1  11.0  10.9  10.1  10.0  10.0  10.0   9.7   9.5   9.3   9.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ005109-422632   0.8526394 -42.4425812  2010-02-28 . .   938   941   943   935   889   881   873   858   643   636   627   620   588   573   559   546   455   453   448   448   421   421   417   416  11.7  11.7  11.7  11.6  11.1  11.0  10.9  10.7   8.0   7.9   7.8   7.7   7.6   7.3   7.2   7.1   5.6   5.5   5.4   5.4   5.0   4.9   4.9   4.9   0.806  -0.684   4.500   1.884   1.612
   AT20GJ005109-422632   0.8526394 -42.4425812  2010-06-19 s .   931   901   895   916   833   813   813   808     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.0   9.7   9.7   9.9   9.0   8.8   8.8   8.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ005109-422632   0.8526394 -42.4425812  2009-07-16 . .  1068  1082  1097  1106  1126  1121  1121  1115     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  13.3  13.4  13.6  13.7  14.0  13.9  13.9  13.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ005109-422632   0.8526394 -42.4425812  2009-11-06 . .   940   950   956   955   921   910   896   897   710   694   680   666   561   543   528   523   439   435   416   417     0     0     0     0  15.8  15.9  16.0  16.0  15.5  15.3  15.0  15.1  11.9  11.6  11.4  11.2   9.7   9.3   9.0   9.0   7.5   7.3   7.0   7.1   0.0   0.0   0.0   0.0   0.465  -1.103  10.476   1.750   1.053
   AT20GJ005109-422632   0.8526394 -42.4425812  2009-11-19 s .     0     0     0     0   895   899   903   892   675   667   657   650   599   587   572   557   452   448   445   445   415   414   412   405   0.0   0.0   0.0   0.0  17.7  17.7  17.8  17.6  13.3  13.2  13.0  12.8  12.0  11.7  11.4  11.1   8.6   8.5   8.4   8.4   7.6   7.5   7.5   7.3   2.302  -0.676   5.501   1.541   1.063
   AT20GJ005109-422632   0.8526394 -42.4425812  2009-12-04 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   495   495   482   479   419   430   417   416   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.5   8.5   8.3   8.3   7.5   7.7   7.5   7.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ005109-422632   0.8526394 -42.4425812  2009-12-07 s .   960   950   952   966   863   854   840   829     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   8.9   8.8   8.9   9.0   8.0   7.9   7.8   7.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ005109-422632   0.8526394 -42.4425812  2010-08-21 . .   868   874   857   837   831   822   825   817   691   688   683   678   630   629   627   619     0     0     0     0     0     0     0     0   8.9   9.0   8.8   8.6   8.5   8.4   8.5   8.7   7.1   7.0   7.0   6.9   6.5   6.4   6.4   6.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ005846-565911   0.9796058 -56.9865189  2010-02-28 . .   781   820   862   891   994  1011  1032  1034  1013  1012  1008  1007  1033  1015  1002   990   929   931   929   935   933   939   934   942   9.7  10.2  10.7  11.1  12.4  12.6  12.8  12.9  12.6  12.6  12.5  12.5  13.2  12.9  12.7  12.6  11.0  11.0  10.9  11.0  10.6  10.6  10.5  10.8   1.634  -0.215   4.500   1.493   1.481
   AT20GJ005846-565911   0.9796058 -56.9865189  2009-11-06 s .   740   774   806   825   917   929   941   957  1017  1008   999   990   919   905   894   895   861   847   831   835     0     0     0     0  12.4  13.0  13.5  13.8  15.4  15.6  15.8  16.1  17.1  16.9  16.8  16.6  15.7  15.4  15.2  15.3  14.3  13.9  13.6  13.7   0.0   0.0   0.0   0.0   0.792  -0.678  12.785   1.985   1.168
   AT20GJ005846-565911   0.9796058 -56.9865189  2009-11-19 s .   719   765   805   823   903   931   960   965   961   960   958   957   964   956   942   929   877   870   874   877   877   868   873   864  14.2  15.1  15.9  16.2  17.8  18.4  18.9  19.0  19.0  18.9  18.9  18.9  19.0  18.9  18.6  18.5  16.5  16.3  16.3  16.3  15.8  15.5  15.6  15.5   1.534  -0.233   4.773   1.441   0.740
   AT20GJ005846-565911   0.9796058 -56.9865189  2009-12-04 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   952   949   944   936   873   904   887   882   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  16.0  16.0  16.0  16.0  15.4  16.0  15.7  15.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ005846-565911   0.9796058 -56.9865189  2009-12-07 . .   750   779   811   836   908   919   928   933     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.0   7.2   7.5   7.8   8.4   8.5   8.6   8.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ005846-565911   0.9796058 -56.9865189  2010-08-21 . .   796   854   894   920  1071  1086  1114  1131  1126  1128  1129  1128  1108  1113  1113  1104     0     0     0     0     0     0     0     0   8.2   8.7   9.2   9.4  11.0  11.1  11.4  11.6  11.5  11.6  11.6  11.6  11.3  11.4  11.4  11.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ010215-801239   1.0375444 -80.2110825  2010-02-28 . .   208   208   210   213   226   228   232   234   242   242   241   240   242   236   230   230   205   205   203   201   192   195   192   193   2.7   2.7   2.7   2.8   3.0   2.9   3.0   3.1   3.1   3.1   3.1   3.1   3.6   3.3   3.2   3.3   2.7   2.6   2.6   2.6   2.5   2.5   2.5   2.6   0.279  -1.442  40.000   0.377   1.204
   AT20GJ010215-801239   1.0375444 -80.2110825  2009-10-14 s .   248   238   233   234   219   216   213   212   205   203   202   201   185   182   180   180   167   166   162   163   153   155   151   152   2.3   2.2   2.1   2.2   2.1   2.0   2.0   2.0   1.9   1.9   1.9   1.9   1.8   1.7   1.7   1.7   1.5   1.5   1.5   1.5   1.4   1.4   1.4   1.4   0.058  -0.855  40.000   0.306   2.679
   AT20GJ010215-801239   1.0375444 -80.2110825  2009-11-06 . .   243   238   234   232   220   216   214   213   212   208   206   203   187   185   185   188   171   161   166   167     0     0     0     0   4.2   4.1   4.0   4.0   3.8   3.7   3.7   3.8   3.7   3.6   3.5   3.5   3.6   3.5   3.5   3.6   3.7   3.4   3.4   3.6   0.0   0.0   0.0   0.0   0.079  -0.867  40.000   0.314   1.759
   AT20GJ010215-801239   1.0375444 -80.2110825  2009-12-04 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   219   219   219   209   197   202   197   195   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.9   3.8   3.8   3.7   3.7   3.7   3.7   3.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ010215-801239   1.0375444 -80.2110825  2009-12-07 . .   238   230   224   228   219   218   219   223     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.3   2.2   2.2   2.3   2.2   2.2   2.2   2.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ010215-801239   1.0375444 -80.2110825  2010-08-10 . .   247   244   242   244   221   208     0   185     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.5   3.3   3.3   3.5   4.2   3.7   0.0   4.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ010215-801239   1.0375444 -80.2110825  2010-08-20 . .   266   267   269   271   276   274   276   274   244   243   242   241   222   220   214   210   190   188   188   188   176   177   174   171   3.9   3.9   3.9   4.0   4.1   4.0   4.1   4.1   3.5   3.5   3.5   3.5   3.2   3.2   3.1   3.1   2.6   2.6   2.6   2.6   2.4   2.4   2.4   2.4   0.592  -0.670   8.614   0.551   0.664
   AT20GJ010218-754652   1.0385444 -75.7813644  2010-03-06 . .   453   454   463   472   498   505   513   521   601   604   605   605   594   593   611   612   598   593   585   573   518   507   523   522   7.9   7.9   8.1   8.3   8.8   8.8   8.9   9.2  10.6  10.6  10.7  10.7  10.7  10.6  10.9  11.4  11.2  11.1  11.0  10.8  10.2   9.9  10.3  10.4   0.411  -1.305  40.000   1.050   1.795
   AT20GJ010218-754652   1.0385444 -75.7813644  2010-08-20 . .   476   474   482   481   524   531   541   548   630   634   639   643   640   641   627   617   597   594   593   592   573   574   563   551   6.6   6.6   6.7   6.9   7.6   7.4   7.5   7.6   8.8   8.8   8.9   9.0   8.9   8.9   8.7   8.8   7.9   7.9   7.8   7.8   7.4   7.4   7.2   7.1   0.415  -1.184  40.000   1.120   1.642
   AT20GJ010645-403419   1.1125300 -40.5722122  2010-02-28 . .  1568  1612  1655  1682  1714  1716  1722  1708  1433  1424  1411  1399  1367  1335  1305  1277  1057  1053  1047  1049   982   989   980   975  19.5  20.1  20.6  20.9  21.3  21.4  21.4  21.3  17.8  17.7  17.6  17.4  17.0  16.6  16.2  16.2  12.5  12.4  12.3  12.3  11.1  11.2  11.0  11.2   0.856  -0.698   7.151   3.412   1.858
   AT20GJ010645-403419   1.1125300 -40.5722122  2009-11-06 . .  1667  1726  1777  1798  1893  1897  1902  1920  1743  1716  1690  1663  1473  1432  1389  1381  1223  1197  1164  1164  1103  1052   980   955  28.0  29.0  29.8  30.2  31.8  31.8  31.9  32.2  29.2  28.8  28.4  27.9  24.7  24.0  23.3  23.5  19.6  19.1  18.9  18.9  17.7  16.8  15.6  15.5   0.583  -1.084  14.067   3.652   1.580
   AT20GJ010645-403419   1.1125300 -40.5722122  2009-11-19 s .  1654  1738  1797  1809  1881  1920  1959  1964  1709  1696  1682  1671  1604  1579  1543  1508  1256  1246  1240  1241  1173  1159  1159  1146  32.6  34.3  35.5  35.7  37.1  37.9  38.6  38.7  33.7  33.5  33.2  33.0  31.6  31.2  30.4  29.9  23.6  23.3  23.1  23.1  21.1  20.8  20.7  20.5   0.793  -0.791   9.595   3.861   1.037
   AT20GJ010645-403419   1.1125300 -40.5722122  2009-12-04 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1400  1388  1370  1353  1202  1236  1208  1183   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  23.6  23.5  23.2  23.1  21.2  21.9  21.4  21.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ010645-403419   1.1125300 -40.5722122  2009-12-07 s .  1775  1817  1871  1936  1838  1840  1838  1838     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  16.5  16.9  17.4  18.0  17.1  17.1  17.1  17.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ010645-403419   1.1125300 -40.5722122  2010-08-21 . .  1289  1330  1339  1339  1468  1476  1506  1506  1379  1373  1366  1357  1257  1254  1247  1228     0     0     0     0     0     0     0     0  13.2  13.6  13.7  13.7  15.0  15.1  15.4  15.4  14.1  14.1  14.0  13.9  12.9  12.8  12.8  12.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ011517-012704   1.2547499  -1.4512720  2010-01-27 . .     0     0     0     0     0     0     0     0   531   526   519   512   462   454   440   431     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.5   5.4   5.3   5.4   5.0   4.9   4.7   4.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ011517-012704   1.2547499  -1.4512720  2009-07-16 . .   906   893   875   848   775   758   742   731     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  11.3  11.1  10.9  10.5   9.9   9.4   9.2   9.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ011517-012704   1.2547499  -1.4512720  2009-12-07 . .     0     0     0     0     0     0     0     0   555   546   536   528   458   450     0     0   376   374   368   363   312   302   300   297   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.2   5.1   5.0   4.9   4.5   4.4   0.0   0.0   3.9   3.8   3.8   3.8   3.4   3.3   3.3   3.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ011517-012704   1.2547499  -1.4512720  2010-07-12 s .     0     0     0     0     0     0     0     0   454   447   437   431   369   361   354   342   292   289   291   289   264   263   254   246   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.3   5.1   5.1   5.1   4.5   4.3   4.3   4.3   3.4   3.3   3.3   3.4   3.1   3.0   2.9   3.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ011612-113614   1.2701450 -11.6042871  2010-01-27 . .   922   918   922   918   962   982  1013  1026  1234  1252  1266  1277  1404  1402  1391  1375     0     0     0     0     0     0     0     0   9.5   9.4   9.5   9.4   9.9  10.1  10.5  10.6  12.7  12.9  13.0  13.1  14.4  14.4  14.3  14.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ011612-113614   1.2701450 -11.6042871  2009-07-16 . .  1108  1088  1082  1072  1078  1072  1078  1108     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  13.8  13.5  13.4  13.3  13.4  13.3  13.4  13.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ011612-113614   1.2701450 -11.6042871  2009-12-07 . .   981   960   946   943   951   963   979   992  1260  1268  1277  1286  1366  1368     0     0  1505  1506  1503  1504  1440  1417  1427  1418   9.1   8.9   8.8   8.8   8.8   9.0   9.1   9.2  11.7  11.8  11.9  12.0  12.7  12.7   0.0   0.0  14.7  14.8  14.8  14.9  14.7  14.5  14.7  14.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ011612-113614   1.2701450 -11.6042871  2010-07-12 s .   976   974   978   984  1034  1049  1074  1098  1223  1232  1242  1251  1310  1314  1318  1305  1277  1272  1258  1260  1276  1264  1218  1191  10.8  10.8  10.8  10.9  11.5  11.6  11.9  12.2  13.6  13.7  13.8  13.9  14.5  14.6  14.6  15.0  13.5  13.4  13.2  13.2  12.9  12.7  12.2  12.4   0.421  -0.627  40.000   2.493   2.712
   AT20GJ012031-270124   1.3421288 -27.0235138  2010-01-27 . .   828   824   824   817   794   790   793   794   686   684   681   679   660   652   641   630     0     0     0     0     0     0     0     0   8.5   8.5   8.5   8.4   8.2   8.1   8.2   8.2   7.1   7.0   7.0   7.0   7.1   6.9   6.8   6.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ012031-270124   1.3421288 -27.0235138  2009-07-16 . .   937   927   926   919   903   898   901   903     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  11.6  11.5  11.5  11.4  11.2  11.2  11.2  11.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ012031-270124   1.3421288 -27.0235138  2009-12-07 s .   858   846   836   832   797   793   788   786   728   721   716   709   666   657     0     0   604   600   596   593   529   522   525   520   8.0   7.9   7.8   7.7   7.4   7.4   7.3   7.3   6.8   6.7   6.7   6.6   6.2   6.1   0.0   0.0   5.9   5.9   5.9   5.9   5.6   5.5   5.4   5.6   0.073  -1.079  40.000   1.061   2.200
   AT20GJ012031-270124   1.3421288 -27.0235138  2010-07-12 s .   856   851   846   842   829   830   833   834   696   692   686   684   643   637   633   624   524   522   517   520   502   501   484   478   9.5   9.4   9.4   9.3   9.2   9.2   9.2   9.3   7.7   7.7   7.6   7.6   7.5   7.4   7.3   7.3   5.8   5.7   5.7   5.8   5.4   5.3   5.2   5.2   0.375  -0.771  10.889   1.604   1.609
   AT20GJ012457-511316   1.4159389 -51.2211113  2010-02-28 . .   173   174   176   176   186   189     0   193   218   220   221   223   244   242   237   235   220   220   220   219   219   219   216   218   2.2   2.2   2.3   2.3   2.5   2.5   0.0   2.6   2.8   2.8   2.8   2.9   3.4   3.3   3.2   3.2   2.8   2.7   2.7   2.7   2.7   2.6   2.6   2.7   0.421  -0.731  40.000   0.437   2.614
   AT20GJ012457-511316   1.4159389 -51.2211113  2009-11-06 s .   238   242   243   243   243   243   242   246   238   235   232   231   222   218   211   207   203   205   202   204     0     0     0     0   4.1   4.1   4.1   4.2   4.2   4.2   4.2   4.4   4.1   4.0   4.0   4.0   4.0   3.9   3.8   3.7   3.9   3.8   3.8   4.0   0.0   0.0   0.0   0.0   0.387  -0.510  11.117   0.486   1.044
   AT20GJ012457-511316   1.4159389 -51.2211113  2009-11-19 s .   225   227   227   224   216   217   221   219   207   206   207   206   213   213   208   204   191   189   190   191   188   188   189   188   4.5   4.5   4.5   4.5   4.4   4.3   4.4   4.4   4.1   4.1   4.1   4.1   4.4   4.3   4.2   4.2   3.7   3.6   3.6   3.6   3.5   3.5   3.5   3.5   0.120  -0.455  40.000   0.376   1.023
   AT20GJ012457-511316   1.4159389 -51.2211113  2009-12-04 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   190   189   187   186   176   176   174   174   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.3   3.3   3.3   3.3   3.3   3.3   3.2   3.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ012457-511316   1.4159389 -51.2211113  2009-12-07 s .   209   204   203   203   194   194     0   197     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.1   2.0   2.0   2.0   2.0   1.9   0.0   2.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ012457-511316   1.4159389 -51.2211113  2010-08-21 . .   227   232   231   227   252   253   257   259   260   262   261   262   254   254   254   252     0     0     0     0     0     0     0     0   2.5   2.5   2.5   2.5   2.8   2.8   2.8   2.9   2.8   2.8   2.8   2.8   2.8   2.7   2.8   2.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ012528-000556   1.4246788  -0.0988700  2010-01-27 . .     0     0     0     0     0     0     0     0  1052  1044  1036  1025   955   941   924   905     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  10.8  10.7  10.7  10.5  10.2   9.7   9.5   9.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ012528-000556   1.4246788  -0.0988700  2009-07-16 . .  1463  1477  1494  1496  1506  1492  1485  1472     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  18.2  18.4  18.6  18.6  18.7  18.5  18.5  18.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ012528-000556   1.4246788  -0.0988700  2009-07-26 . .  1296  1316  1334  1346  1359  1355  1352  1343  1143  1129  1113  1099   965   958   948   935   858   850   837   828   750   740   733   719  14.3  14.5  14.7  14.9  15.0  15.0  14.9  14.8  12.6  12.5  12.3  12.1  10.7  10.6  10.5  10.6  10.0   9.9   9.8   9.7   9.1   9.0   9.0   9.1   0.898  -0.666   6.107   2.703   1.559
   AT20GJ012528-000556   1.4246788  -0.0988700  2009-07-31 . .     0     0     0     0     0     0     0     0  1132  1119  1105  1094   966   958   952   936   784   777   770   764   707   705   709   695   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.0   5.9   5.9   5.8   5.1   5.1   5.1   5.4   4.0   3.9   3.9   3.8   3.4   3.4   3.4   3.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ012528-000556   1.4246788  -0.0988700  2009-12-07 . .     0     0     0     0     0     0     0     0  1110  1096  1081  1065   944   930     0     0   832   824   818   808   730   718   709   699   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  10.3  10.2  10.1   9.9   8.8   8.7   0.0   0.0   8.1   8.1   8.1   8.0   7.5   7.4   7.3   7.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ012528-000556   1.4246788  -0.0988700  2010-07-12 s .     0     0     0     0     0     0     0     0  1094  1085  1074  1067   968   962   952   938   809   806   800   797   766   761   739   719   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.1  12.0  11.9  11.8  11.2  10.7  10.9  10.9   8.9   8.5   8.7   8.7   8.1   8.0   7.7   7.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ013243-165448   1.5454132 -16.9134789  2010-01-27 . .  1513  1570  1618  1657  1750  1764  1792  1795  1659  1655  1648  1640  1592  1574  1538  1507     0     0     0     0     0     0     0     0  15.6  16.1  16.6  17.0  18.0  18.1  18.4  18.5  17.1  17.0  16.9  16.9  16.4  16.2  15.8  16.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ013243-165448   1.5454132 -16.9134789  2009-07-16 . .  1547  1653  1772  1863  2252  2293  2349  2405     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  19.2  20.5  22.0  23.2  28.0  28.5  29.2  29.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ013243-165448   1.5454132 -16.9134789  2009-12-07 . .  1599  1647  1696  1740  1845  1865  1883  1904  1957  1949  1935  1923  1832  1815     0     0  1707  1697  1689  1681  1554  1524  1524  1500  14.9  15.3  15.8  16.2  17.2  17.3  17.5  17.7  18.2  18.1  18.0  17.9  17.0  16.9   0.0   0.0  16.7  16.6  16.6  16.6  15.9  15.6  15.7  15.5   0.388  -1.097  29.472   3.477   1.235
   AT20GJ013243-165448   1.5454132 -16.9134789  2010-07-12 s .     0     0     0     0     0     0     0     0  1640  1656  1674  1690  1834  1843  1851  1824  1816  1819  1825  1839  1875  1876  1827  1791   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  18.2  18.4  18.6  18.7  20.3  20.4  20.5  20.8  19.2  19.1  19.1  19.2  18.9  18.9  18.3  17.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ013305-520003   1.5516008 -52.0010948  2010-02-28 . .  1032  1029  1018  1006   959   953   946   921   716   708   698   690   649   633   608   596   489   487   481   480   451   451   443   442  12.8  12.8  12.7  12.5  11.9  11.9  11.8  11.5   8.9   8.8   8.7   8.6   8.4   8.1   7.8   7.7   6.0   5.9   5.8   5.8   5.3   5.3   5.2   5.2   0.510  -0.802   6.653   2.008   1.534
   AT20GJ013305-520003   1.5516008 -52.0010948  2009-11-06 s .  1150  1141  1128  1115  1033  1014   996   994   790   776   761   746   652   634   604   595     0     0     0     0     0     0     0     0  19.3  19.1  18.9  18.7  17.3  17.0  16.7  16.7  13.3  13.0  12.8  12.5  11.2  10.8  10.3  10.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ013305-520003   1.5516008 -52.0010948  2009-11-19 s .  1104  1110  1104  1075   997   996   995   984   751   742   733   725   673   662   645   632   519   514   511   510   480   477   474   468  21.8  21.9  21.8  21.2  19.7  19.6  19.6  19.4  14.8  14.6  14.5  14.3  13.4  13.2  12.9  12.6   9.9   9.7   9.6   9.6   8.8   8.6   8.6   8.5   0.464  -0.774   6.164   2.163   0.929
   AT20GJ013305-520003   1.5516008 -52.0010948  2009-12-04 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   569   565   559   551   488   498   491   477   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.7   9.7   9.6   9.5   8.7   8.9   8.9   8.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ013305-520003   1.5516008 -52.0010948  2009-12-07 s .  1118  1084  1070  1082   979   963     0   931     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.4  10.1  10.0  10.1   9.1   9.0   0.0   8.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ013305-520003   1.5516008 -52.0010948  2010-08-21 . .   948   959   947   933   956   948   951   945   748   741   733   724   645   641   635   622     0     0     0     0     0     0     0     0   9.7   9.8   9.7   9.6   9.8   9.7   9.7   9.7   7.7   7.6   7.5   7.4   6.6   6.6   6.5   6.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ013432-384333   1.5755662 -38.7259750  2010-02-28 . .   794   871   949  1011  1213  1246  1282  1303  1234  1229  1222  1215  1202  1181  1141  1114   924   920   913   912   868   866   847   844   9.9  10.8  11.8  12.6  15.1  15.5  16.0  16.2  15.4  15.3  15.2  15.1  15.0  14.7  14.2  14.2  11.0  10.9  10.7  10.7   9.8   9.8   9.5   9.7   1.463  -0.707   8.936   2.506   2.010
   AT20GJ013432-384333   1.5755662 -38.7259750  2009-11-06 . .   762   833   906   954  1170  1200  1232  1269  1330  1316  1306  1292  1217  1186  1135  1121     0     0     0     0     0     0     0     0  12.8  14.0  15.2  16.0  19.6  20.1  20.7  21.3  22.3  22.1  21.9  21.7  20.4  19.9  19.0  19.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ013432-384333   1.5755662 -38.7259750  2009-11-19 . .   749   834   914   964  1160  1209  1262  1291  1289  1285  1281  1279  1275  1258  1233  1208  1033  1024  1022  1021   971   969   963   951  14.8  16.5  18.0  19.0  22.9  23.9  24.9  25.5  25.4  25.3  25.3  25.2  25.2  24.8  24.3  24.0  19.4  19.2  19.1  19.0  17.5  17.3  17.2  17.0   1.434  -0.640   9.430   2.502   1.098
   AT20GJ013432-384333   1.5755662 -38.7259750  2009-12-04 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1139  1129  1120  1106   989  1016  1001   981   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  19.2  19.1  19.0  18.8  17.4  18.0  17.8  17.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ013432-384333   1.5755662 -38.7259750  2009-12-07 s .   788   841   917  1004  1177  1205  1234  1254     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.3   7.8   8.5   9.3  10.9  11.2  11.5  11.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ013432-384333   1.5755662 -38.7259750  2010-08-21 . .   861   944  1004  1047  1227  1238  1268  1286  1140  1134  1127  1119  1030  1028  1021  1005     0     0     0     0     0     0     0     0   8.8   9.7  10.3  10.7  12.6  12.7  13.0  13.2  11.7  11.6  11.5  11.5  10.6  10.5  10.5  10.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ013738-243053   1.6273184 -24.5149689  2010-01-27 . .   945   969   995  1039  1234  1288  1361  1407  2131  2172  2211  2243  2514  2512  2494  2471     0     0     0     0     0     0     0     0   9.7  10.0  10.2  10.7  12.7  13.2  14.0  14.5  21.9  22.3  22.7  23.1  25.8  25.8  25.6  25.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ013738-243053   1.6273184 -24.5149689  2009-07-16 . .  1159  1143  1136  1128  1165  1185  1220  1264     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  14.4  14.2  14.1  14.0  14.5  14.7  15.2  15.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ013738-243053   1.6273184 -24.5149689  2009-12-07 . .   972   964   968   980  1092  1130  1178  1224  2012  2047  2084  2116  2395  2411     0     0  2695  2703  2707  2704  2604  2562  2566  2548   9.0   9.0   9.0   9.1  10.2  10.5  11.0  11.4  18.7  19.0  19.4  19.7  22.3  22.4   0.0   0.0  26.3  26.5  26.6  26.7  26.6  26.3  26.4  26.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ013738-243053   1.6273184 -24.5149689  2010-07-12 s .     0     0     0     0     0     0     0     0  1827  1829  1828  1831  1806  1804  1798  1778  1600  1600  1594  1600  1592  1590  1546  1519   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  20.3  20.3  20.3  20.3  20.0  20.0  19.9  20.2  16.9  16.8  16.7  16.7  16.1  16.0  15.5  15.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ014125-092843   1.6905089  -9.4787979  2010-01-27 . .     0     0     0     0     0     0     0     0  1043  1049  1052  1050  1069  1058  1046  1027     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  10.7  10.8  10.8  10.8  11.0  10.9  10.8  10.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ014125-092843   1.6905089  -9.4787979  2009-07-16 . .   971   972   977   973  1019  1009  1005  1029     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  12.1  12.1  12.1  12.1  12.7  12.5  12.5  12.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ014125-092843   1.6905089  -9.4787979  2009-07-26 . .   877   879   880   876   906   906   917   941   933   934   932   931   909   908   907   903   931   931   916   922   877   878   865   865   9.7   9.7   9.7   9.7  10.0  10.0  10.1  10.4  10.3  10.3  10.3  10.3  10.0  10.0  10.0  10.2  10.8  10.8  10.7  10.8  10.6  10.7  10.6  10.9   0.240  -0.468  40.000   1.766   1.531
   AT20GJ014125-092843   1.6905089  -9.4787979  2009-07-31 . .     0     0     0     0     0     0     0     0   929   932   931   934   918   918   924   916   866   860   863   856   844   846   857   844   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.9   5.0   4.9   5.0   4.9   4.9   4.9   5.3   4.4   4.3   4.3   4.3   4.1   4.1   4.1   4.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ014125-092843   1.6905089  -9.4787979  2009-12-07 . .     0     0     0     0     0     0     0     0   959   956   950   945   900   892     0     0   863   857   847   846   773   761   762   755   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.9   8.9   8.8   8.8   8.4   8.3   0.0   0.0   8.4   8.4   8.3   8.4   7.9   7.8   7.9   8.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ014125-092843   1.6905089  -9.4787979  2010-07-12 s .     0     0     0     0     0     0     0     0   752   747   743   739   698   694   693   683   595   594   592   594   587   584   571   555   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.3   8.3   8.2   8.2   8.1   8.0   8.0   8.0   6.6   6.5   6.5   6.5   6.2   6.1   6.0   5.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ014310-320055   1.7194805 -32.0154724  2010-03-06 . .   433   437   448   458   467   468   470   471   461   462   462   462   474   470   483   476   400   392   390   385   363   350   356   377   7.6   7.6   7.8   8.0   8.3   8.2   8.2   8.4   8.1   8.1   8.1   8.2   8.5   8.4   8.6   8.8   7.5   7.4   7.3   7.3   7.2   6.9   7.1   7.6   0.227  -1.558  40.000   0.710   1.828
   AT20GJ014310-320055   1.7194805 -32.0154724  2010-08-21 . .   473   492   500   503   548   550   560   566   562   563   565   565   559   561   561   556     0     0     0     0     0     0     0     0   4.8   5.0   5.1   5.2   5.9   5.6   5.7   6.1   5.8   5.8   5.8   5.8   5.7   5.7   5.7   5.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ015310-331026   1.8861450 -33.1738510  2010-02-28 . .   784   759   727   697   597   584   569   545   389   385   380   376   371   363   354   349   302   303   302   303   296   298   292   292   9.8   9.4   9.0   8.7   7.4   7.3   7.1   7.0   5.0   4.9   4.8   4.8   4.9   4.7   4.6   4.6   3.7   3.7   3.7   3.7   3.5   3.5   3.5   3.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ015310-331026   1.8861450 -33.1738510  2009-11-06 . .   793   762   729   703   591   574   554   545   380   372   366   358   322   312   299   293   273   270   258   263     0     0     0     0  13.3  12.8  12.2  11.8   9.9   9.6   9.3   9.4   6.5   6.3   6.2   6.1   5.6   5.4   5.2   5.1   4.9   4.7   4.6   4.8   0.0   0.0   0.0   0.0  -0.587  -0.587   9.624   1.072   1.421
   AT20GJ015310-331026   1.8861450 -33.1738510  2009-11-19 . .   781   759   732   691   583   573   563   550   366   362   358   354   335   330   322   314   264   261   261   261   249   249   247   245  15.4  15.0  14.4  13.6  11.5  11.3  11.1  11.0   7.3   7.2   7.1   7.1   6.7   6.6   6.5   6.3   5.1   5.0   4.9   4.9   4.6   4.5   4.5   4.5  -0.566  -0.566   9.041   1.109   1.456
   AT20GJ015310-331026   1.8861450 -33.1738510  2009-12-04 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   310   303   301   301   271   283   276   270   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.3   5.2   5.2   5.3   4.9   5.1   5.0   5.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ015310-331026   1.8861450 -33.1738510  2009-12-07 s .   815   753   720   714   587   568   548   533     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.6   7.0   6.7   6.6   5.5   5.3   5.1   5.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ015310-331026   1.8861450 -33.1738510  2010-08-21 . .   762   746   709   672   609   592   584   578   430   426   422   418   386   385   383   377     0     0     0     0     0     0     0     0   7.8   7.6   7.3   6.9   6.2   6.1   6.0   6.2   4.4   4.4   4.3   4.3   4.1   3.9   4.1   4.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ015719-382944   1.9554778 -38.4956665  2010-02-28 . .    75    74    77    83    91    91     0    93   103   106   113   116   105   114   115   110   108   107   110   111   119   119   120   119   1.0   1.0   1.0   1.2   1.5   1.4   0.0   1.6   1.4   1.4   1.5   1.6   2.0   1.9   1.8   1.8   1.5   1.4   1.5   1.5   1.6   1.6   1.6   1.7   0.982  -0.047   4.500   0.142   2.876
   AT20GJ015719-382944   1.9554778 -38.4956665  2009-11-06 . .    72    71    68    71    71    67    71    68   105   110   112   110   139   136   127   126     0     0     0     0     0     0     0     0   1.3   1.3   1.2   1.4   1.4   1.2   1.4   1.7   1.9   1.9   2.0   2.0   2.7   2.6   2.4   2.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ015719-382944   1.9554778 -38.4956665  2009-11-19 . .    71    69    71    72    71     0    73    69   109   112   111   115   133   134   130   130   119   120   120   121   117   117   120   115   1.5   1.4   1.5   1.5   1.5   0.0   1.6   1.6   2.2   2.3   2.2   2.4   2.8   2.8   2.7   2.7   2.5   2.4   2.4   2.4   2.3   2.3   2.4   2.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ015719-382944   1.9554778 -38.4956665  2009-12-04 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   122   123   118   124   112   115   111   108   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.2   2.2   2.1   2.3   2.2   2.2   2.1   2.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ015719-382944   1.9554778 -38.4956665  2009-12-07 s .    74    72    73    77    82    88     0    90     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.8   0.8   0.8   0.9   1.1   1.0   0.0   1.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ020457-170120   2.0826874 -17.0221786  2010-01-27 s .  1593  1622  1646  1661  1697  1706  1723  1704  1443  1434  1420  1406  1303  1284  1257  1229     0     0     0     0     0     0     0     0  16.4  16.7  16.9  17.1  17.4  17.5  17.7  17.5  14.8  14.7  14.6  14.5  13.4  13.2  12.9  13.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ020457-170120   2.0826874 -17.0221786  2009-07-10 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1366  1362  1342  1340  1260  1251  1242  1233   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  17.8  17.8  17.7  17.7  17.2  17.2  17.1  17.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ020457-170120   2.0826874 -17.0221786  2009-07-26 . .  1577  1597  1613  1626  1665  1665  1675  1685  1547  1538  1524  1513  1394  1389  1378  1366  1312  1304  1288  1282  1196  1183  1171  1164  17.4  17.6  17.8  17.9  18.4  18.4  18.5  18.6  17.1  17.0  16.8  16.7  15.4  15.3  15.2  15.1  15.2  15.2  15.0  15.0  14.5  14.4  14.3  14.3   0.755  -0.488   5.990   3.263   1.325
   AT20GJ020457-170120   2.0826874 -17.0221786  2009-07-31 . .     0     0     0     0     0     0     0     0  1541  1533  1521  1512  1394  1388  1383  1363  1186  1182  1173  1165  1108  1107  1114  1096   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.2   8.1   8.1   8.0   7.4   7.4   7.3   7.2   6.0   6.0   5.9   5.8   5.4   5.3   5.4   5.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ020457-170120   2.0826874 -17.0221786  2009-12-07 . .  1617  1635  1644  1646  1665  1669  1672  1676  1527  1511  1492  1476  1298  1285     0     0  1052  1046  1041  1030   917   932   898   878  15.0  15.2  15.3  15.3  15.5  15.5  15.6  15.6  14.2  14.1  13.9  13.7  12.1  12.0   0.0   0.0  10.3  10.3  10.3  10.2   9.4   9.6   9.2   9.4   0.217  -1.492  26.323   2.456   1.142
   AT20GJ021046-510101   2.1795001 -51.0171928  2009-11-19 s .  2324  2355  2373  2323  2354  2394  2437  2449  2311  2305  2302  2303  2338  2309  2265  2229  2111  2102  2095  2095  2120  2082  2092  2077  45.8  46.5  46.8  45.8  46.4  47.2  48.1  48.3  45.6  45.5  45.4  45.4  46.1  45.6  44.7  44.0  39.7  39.3  39.1  38.9  38.1  37.3  37.3  36.9   0.425  -0.363   7.639   4.787   0.858
   AT20GJ021046-510101   2.1795001 -51.0171928  2009-12-07 s .     0     0     0     0     0     0     0     0  2328  2320  2304  2295  2152  2128     0     0  2163  2166  2157  2151  1994  1950  1930  1903   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  21.7  21.6  21.4  21.3  20.0  19.8   0.0   0.0  21.1  21.2  21.2  21.3  20.4  20.0  19.9  19.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ021046-510101   2.1795001 -51.0171928  2010-08-21 . .  1985  2008  1987  1961  2112  2133  2190  2239  2235  2240  2244  2244  2229  2242  2251  2239     0     0     0     0     0     0     0     0  20.3  20.6  20.3  20.1  21.6  21.8  22.4  22.9  22.9  22.9  23.0  23.0  22.8  23.0  23.1  22.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ021416-614933   2.2378334 -61.8259697  2009-11-19 s .   533   567   596   610   678   686   693   695   663   659   656   655   635   627   613   601   534   532   526   525   512   503   502   499  10.5  11.2  11.8  12.0  13.4  13.5  13.7  13.7  13.1  13.0  12.9  12.9  12.7  12.5  12.2  12.0  10.2  10.0   9.9   9.9   9.3   9.1   9.1   9.0   1.162  -0.546   7.399   1.313   0.683
   AT20GJ021416-614933   2.2378334 -61.8259697  2009-12-07 . .   547   577   599   615   665   671   675   678   682   678   669   665   600   591     0     0   552   545   547   539   491   480   472   461   5.1   5.4   5.6   5.7   6.2   6.2   6.3   6.3   6.3   6.3   6.2   6.2   5.8   5.7   0.0   0.0   5.6   5.4   5.6   5.6   5.3   5.1   5.1   5.0   0.635  -0.900  15.692   1.368   2.138
   AT20GJ021648-324740   2.2800527 -32.7945824  2009-11-19 . .   317   327   334   330   335   335   336   333   275   273   270   269   256   252   243   238   199   198   197   196   187   183   182   181   6.3   6.5   6.6   6.6   6.7   6.7   6.7   6.7   5.5   5.4   5.4   5.4   5.2   5.1   4.9   4.8   3.8   3.8   3.8   3.7   3.5   3.4   3.4   3.4   0.768  -0.730   7.214   0.674   0.944
   AT20GJ021648-324740   2.2800527 -32.7945824  2009-12-07 . .   323   331   336   337   331   330   326   325   285   284   280   276   242   239     0     0   216   210   211   209   187   179   178   174   3.1   3.2   3.1   3.3   3.2   3.2   3.2   3.2   2.8   2.7   2.7   2.7   2.5   2.4   0.0   0.0   2.3   2.2   2.2   2.3   2.1   2.0   2.0   2.0   0.265  -1.073  19.004   0.548   2.194
   AT20GJ022256-344127   2.3823339 -34.6913147  2009-07-25 . .  1296  1293  1294  1278  1285  1280  1320  1320   940   926   914   902   756   746   736   726   665   662   651   643   582   577   573   568  17.9  17.9  17.9  17.7  17.8  17.7  18.3  18.3  13.0  12.8  12.6  12.5  10.5  10.3  10.2  10.3   9.7   9.7   9.5   9.5   8.9   8.8   8.8   9.2   1.589  -0.672   4.500   2.445   2.436
   AT20GJ022256-344127   2.3823339 -34.6913147  2009-07-26 . .  1296  1292  1284  1274  1219  1205  1193  1181   934   922   908   896   780   772   762   750   698   689   684   678   613   601   596   593  14.3  14.3  14.2  14.1  13.5  13.3  13.2  13.0  10.3  10.2  10.0   9.9   8.6   8.5   8.4   8.5   8.1   8.0   8.0   8.0   7.7   7.5   7.5   7.6   0.693  -0.650   4.500   2.597   1.917
   AT20GJ022256-344127   2.3823339 -34.6913147  2009-07-31 . .     0     0     0     0     0     0     0     0   914   903   890   879   766   758   754   741   626   622   617   613   571   567   565   557   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.9   4.8   4.7   4.7   4.1   4.0   4.0   4.3   3.2   3.1   3.1   3.1   3.1   3.1   2.7   3.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ022256-344127   2.3823339 -34.6913147  2009-11-06 . .  1301  1295  1282  1268  1182  1162  1143  1137   944   925   907   890   767   745   708   696   646   632   613   616     0     0     0     0  21.8  21.7  21.5  21.3  19.8  19.5  19.2  19.1  15.8  15.5  15.2  14.9  13.1  12.7  12.1  11.9  10.8  10.4  10.1  10.2   0.0   0.0   0.0   0.0   0.321  -0.874   8.948   2.340   1.785
   AT20GJ022256-344127   2.3823339 -34.6913147  2009-11-19 . .  1295  1298  1295  1263  1216  1203  1191  1177   912   904   894   885   839   820   795   779   657   649   645   641   618   603   602   591  25.5  25.6  25.5  24.9  24.0  23.7  23.5  23.2  18.0  17.8  17.6  17.5  16.7  16.2  15.7  15.5  12.4  12.2  12.0  11.9  11.2  10.9  10.8  10.6   0.750  -0.656   4.500   2.586   0.927
   AT20GJ022256-344127   2.3823339 -34.6913147  2009-12-07 . .  1305  1300  1280  1259  1181  1167  1151  1141   948   939   924   910   799   781     0     0   678   681   670   664   600   594   575   567  12.1  12.1  11.9  11.7  11.0  10.9  10.7  10.6   8.8   8.7   8.6   8.5   7.4   7.3   0.0   0.0   6.6   6.7   6.6   6.6   6.4   6.3   5.9   6.1  -0.070  -1.377  37.347   1.216   1.577
   AT20GJ022912-540324   2.4868861 -54.0566673  2009-11-19 s .   420   448   470   480   511   522   532   537   496   494   492   491   490   481   469   459   411   409   407   406   398   393   392   388   8.4   8.8   9.3   9.6  10.2  10.3  10.5  10.7   9.8   9.7   9.7   9.8   9.8   9.6   9.4   9.2   7.8   7.7   7.7   7.7   7.3   7.1   7.1   7.0   1.239  -0.455   6.045   0.950   0.916
   AT20GJ022912-540324   2.4868861 -54.0566673  2009-12-07 s .   406   430   446   456   488   492   493   496   490   488   486   480   440   435     0     0   401   401   399   402   373   366   357   350   3.9   4.0   4.2   4.4   4.7   4.6   4.6   4.9   4.6   4.5   4.5   4.5   4.3   4.2   0.0   0.0   4.1   4.1   4.1   4.2   4.1   4.0   3.9   3.9   0.736  -0.700  11.460   1.008   1.615
   AT20GJ022934-784744   2.4929194 -78.7955551  2010-03-06 . .   780   782   793   799   772   765   756   750   574   564   555   543   452   449   455   459   430   425   423   412   353   351   363   369  13.6  13.6  13.8  13.9  13.5  13.3  13.2  13.1  10.2  10.0   9.8   9.6   8.3   8.1   8.3   8.8   8.1   8.0   8.0   7.9   7.1   7.0   7.3   7.6   1.038  -0.665   4.500   1.548   2.261
   AT20GJ022934-784744   2.4929194 -78.7955551  2010-08-10 . .   767   753   754   775   689   676     0   653     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   9.5   9.4   9.4   9.6  10.2   8.4   0.0   8.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ022934-784744   2.4929194 -78.7955551  2010-08-20 . .   816   814   820   812   808   801   794   788   623   617   610   604   528   523   505   493   426   421   420   417   386   385   377   367  11.4  11.3  11.4  11.3  11.3  11.2  11.1  11.0   8.7   8.6   8.5   8.4   7.5   7.3   7.2   7.0   5.8   5.7   5.6   5.6   5.0   5.0   4.9   4.8   0.840  -0.760   5.962   1.651   0.864
   AT20GJ023111-474611   2.5199361 -47.7699738  2009-11-19 . .   450   469   482   480   469   470   472   466   368   365   362   359   347   338   330   324   287   283   282   283   280   274   274   272   9.0   9.3   9.5   9.6   9.4   9.3   9.3   9.3   7.3   7.3   7.2   7.2   7.0   6.8   6.6   6.5   5.5   5.4   5.3   5.4   5.1   5.0   5.0   5.0   0.868  -0.553   4.500   0.923   1.431
   AT20GJ023111-474611   2.5199361 -47.7699738  2009-12-07 s .   449   462   467   468   456   453   450   441   382   377   374   370   336   332     0     0   320   324   316   319   313   302   299   294   4.3   4.3   4.3   4.5   4.4   4.3   4.2   4.3   3.7   3.5   3.5   3.6   3.3   3.3   0.0   0.0   3.3   3.3   3.3   3.3   3.4   3.3   3.3   3.3   0.426  -0.466   4.500   0.935   2.762
   AT20GJ023653-613615   2.6147723 -61.6043472  2009-11-19 s .   275   293   308   316   372   389   407   417   527   531   538   543   601   593   586   582   588   586   586   587   606   597   602   594   5.5   5.8   6.1   6.3   7.4   7.7   8.1   8.3  10.4  10.5  10.6  10.8  12.0  11.8  11.7  11.6  11.2  11.1  11.0  11.0  11.0  10.8  10.8  10.7   0.672  -0.888  40.000   1.186   0.870
   AT20GJ023653-613615   2.6147723 -61.6043472  2009-12-07 . .   293   306   317   327   378   389   399   412   527   530   532   533   531   527     0     0   568   572   569   570   560   555   540   537   2.9   3.0   3.1   3.2   3.7   3.7   3.9   4.1   4.9   4.9   5.0   5.0   5.2   5.1   0.0   0.0   5.6   5.6   5.6   5.6   6.0   5.9   5.8   5.8   0.615  -0.922  40.000   1.101   2.281
   AT20GJ023945-023440   2.6626312  -2.5780320  2010-01-27 s .     0     0     0     0     0     0     0     0  1165  1169  1172  1170  1143  1138  1124  1108     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.0  12.0  12.1  12.0  12.2  11.7  11.6  11.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ023945-023440   2.6626312  -2.5780320  2009-07-10 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   931   925   918   917   841   832   824   818   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.2  12.1  12.1  12.1  11.5  11.4  11.3  11.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ023945-023440   2.6626312  -2.5780320  2009-07-26 . .   678   718   758   792   912   930   951   966  1042  1039  1034  1031   972   970   964   959   967   963   952   943   882   876   862   857   7.5   7.9   8.4   8.7  10.1  10.3  10.5  10.7  11.5  11.5  11.4  11.4  10.7  10.7  10.6  10.8  11.2  11.2  11.1  11.1  10.7  10.7  10.5  10.9   1.151  -0.428   8.538   1.845   1.861
   AT20GJ023945-023440   2.6626312  -2.5780320  2009-07-31 . .     0     0     0     0     0     0     0     0  1044  1041  1039  1038   983   979   979   969   876   872   864   860   812   808   812   802   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.5   5.5   5.5   5.5   5.2   5.2   5.2   5.6   4.4   4.4   4.3   4.3   3.9   3.9   3.9   4.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ023945-023440   2.6626312  -2.5780320  2009-12-07 . .   612   646   675   701   840   870   904   938  1244  1250  1250  1252  1199  1201     0     0  1083  1085  1081  1072   978  1004   960   936   5.7   6.0   6.3   6.5   7.8   8.1   8.4   8.7  11.6  11.6  11.6  11.6  11.2  11.2   0.0   0.0  10.6  10.6  10.6  10.6  10.0  10.3   9.9  10.0   0.703  -1.764  31.112   2.253   2.277
   AT20GJ024104-081520   2.6846662  -8.2557640  2010-01-27 s .     0     0     0     0     0     0     0     0  1245  1241  1234  1227  1183  1171  1158  1139     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.8  12.8  12.7  12.6  12.2  12.0  11.9  12.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ024104-081520   2.6846662  -8.2557640  2009-07-10 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   971   963   955   949   898   888   889   879   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.7  12.6  12.6  12.5  12.3  12.2  12.2  12.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ024104-081520   2.6846662  -8.2557640  2009-07-26 . .   948   985  1018  1044  1094  1103  1118  1121  1125  1119  1110  1102  1007  1002   998   989   985   982   970   959   912   903   896   888  10.5  10.9  11.2  11.5  12.1  12.2  12.3  12.4  12.4  12.4  12.3  12.2  11.1  11.1  11.0  11.2  11.4  11.4  11.3  11.3  11.1  11.0  11.0  11.2   1.010  -0.393   5.851   2.043   1.889
   AT20GJ024104-081520   2.6846662  -8.2557640  2009-07-31 . .     0     0     0     0     0     0     0     0  1115  1110  1103  1098  1014  1008  1009   997   897   895   888   883   853   851   857   846   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.9   5.9   5.9   5.8   5.4   5.4   5.4   5.8   4.5   4.5   4.5   4.4   4.1   4.1   4.1   4.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ024104-081520   2.6846662  -8.2557640  2009-12-07 . .  1005  1062  1106  1142  1253  1269  1286  1301  1276  1270  1257  1246  1154  1146     0     0  1037  1041  1037  1034   967   981   940   923   9.3   9.9  10.3  10.6  11.7  11.8  12.0  12.1  11.9  11.8  11.7  11.6  10.7  10.7   0.0   0.0  10.1  10.2  10.2  10.2   9.9  10.1   9.7   9.9   0.992  -0.596   8.774   2.545   1.203
   AT20GJ024554-445939   2.7650195 -44.9943047  2010-03-06 . .   770   745   739   733   671   665   657   667   471   472   472   473   462   462   473   473   442   438   429   431   397   400   405   417  13.4  13.0  12.9  12.8  11.7  11.6  11.5  11.6   8.3   8.3   8.3   8.4   8.3   8.3   8.5   8.8   8.3   8.2   8.1   8.2   7.8   7.9   8.0   8.4  -0.318  -0.318   9.038   1.270   2.678
   AT20GJ024554-445939   2.7650195 -44.9943047  2010-08-21 . .   445   424   409   391   404   430   466     0   422   428   434   441   471   474   478   479     0     0     0     0     0     0     0     0   4.8   4.3   4.2   4.2   4.4   4.6   5.0   0.0   4.3   4.4   4.4   4.5   4.8   4.9   4.9   5.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ025055-361635   2.8487277 -36.2764740  2009-07-25 . .     0     0     0     0   209   218   236   247   243   244   244   245   236   237   237   238   265   258   257   258   240   248   249   248   0.0   0.0   0.0   0.0   3.2   3.2   3.5   3.8   3.6   3.5   3.5   3.6   3.5   3.4   3.5   3.6   4.1   4.0   4.0   4.0   3.9   4.0   4.1   4.2   0.506  -0.108   4.500   0.400   2.773
   AT20GJ025055-361635   2.8487277 -36.2764740  2009-07-26 . .    99   113   129   145   195   203   213   218   245   246   246   246   247   247   247   246   268   264   267   266   252   251   246   248   1.2   1.3   1.5   1.7   2.3   2.4   2.5   2.6   2.8   2.8   2.8   2.8   2.9   2.8   2.9   2.9   3.3   3.2   3.3   3.3   3.3   3.2   3.2   3.3   2.998   0.007   5.581   0.253   2.358
   AT20GJ025055-361635   2.8487277 -36.2764740  2009-07-31 . .     0     0     0     0     0     0     0     0   240   241   240   242   242   243   244   243   247   248   249   250   249   248   250   247   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.5   1.4   1.4   1.5   1.5   1.5   1.5   1.6   1.5   1.5   1.5   1.5   1.5   1.5   1.5   1.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ025055-361635   2.8487277 -36.2764740  2009-11-06 . .   100   112   129   141   194   200   206   216   245   243   243   242   246   240   230   228   252   251   247   247   240   240   234   253   1.8   1.9   2.2   2.5   3.4   3.4   3.6   3.9   4.2   4.2   4.2   4.2   4.5   4.3   4.1   4.1   4.6   4.5   4.4   4.6   5.3   5.0   4.9   5.6   2.813  -0.039   5.760   0.262   1.742
   AT20GJ025055-361635   2.8487277 -36.2764740  2009-11-19 . .    99   114   131   144   192   202   213   215   234   235   237   238   258   255   251   249   248   248   250   252   265   260   263   261   2.0   2.3   2.6   2.9   3.9   4.0   4.3   4.4   4.7   4.7   4.7   4.8   5.2   5.1   5.1   5.0   4.8   4.7   4.7   4.8   4.9   4.7   4.8   4.8   3.000   0.042   5.329   0.237   1.333
   AT20GJ025055-361635   2.8487277 -36.2764740  2009-12-07 . .   100   116   132   145   194   201   206   211   241   243   242   242   244   240     0     0   261   262   264   265   269   263   259   256   1.0   1.1   1.3   1.4   1.9   1.9   2.0   2.1   2.4   2.4   2.4   2.4   2.5   2.4   0.0   0.0   2.7   2.7   2.8   2.8   3.0   2.9   2.8   2.9   3.000   0.060   5.221   0.232   2.188
   AT20GJ025329-544151   2.8914388 -54.6976204  2009-11-19 s .  1118  1166  1209  1222  1358  1400  1444  1478  1646  1661  1676  1687  1852  1832  1806  1790  1772  1764  1765  1769  1816  1782  1791  1778  22.1  23.0  23.9  24.1  26.8  27.6  28.5  29.2  32.5  32.8  33.1  33.3  36.5  36.1  35.6  35.3  33.3  33.0  32.9  32.9  32.6  31.9  31.9  31.6   0.508  -0.646  40.000   3.562   1.004
   AT20GJ025329-544151   2.8914388 -54.6976204  2009-12-07 s .  1165  1199  1225  1251  1364  1383  1405  1430  1680  1688  1694  1699  1670  1659     0     0  1710  1717  1711  1707  1576  1546  1517  1494  10.8  11.2  11.4  11.6  12.7  12.9  13.1  13.3  15.6  15.7  15.8  15.8  15.5  15.4   0.0   0.0  16.7  16.8  16.8  16.9  16.1  15.9  15.6  15.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ030116-312615   3.0211779 -31.4376659  2010-03-06 . .   245   242   242   243   229   227   226   229   190   190   188   186   176   175   185   183   175   181   174   177   175   167   169   175   4.3   4.3   4.3   4.3   4.1   4.0   4.0   4.1   3.4   3.4   3.4   3.4   3.5   3.4   3.5   3.9   3.4   3.5   3.4   3.5   3.6   3.5   3.5   3.8  -0.187  -0.187   9.742   0.436   1.703
   AT20GJ030116-312615   3.0211779 -31.4376659  2010-07-31 s .   247   253   253   247   247   253   251   253     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.2   3.3   3.3   3.3   3.4   3.4   3.6   3.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ030116-312615   3.0211779 -31.4376659  2010-08-10 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   167   169   165   168   151   149   141   156   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.7   2.6   2.7   2.9   2.9   2.8   2.8   3.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ030116-312615   3.0211779 -31.4376659  2010-08-20 . .   241   238   242   242   239   238   238   236   196   196   194   193   181   181   176   172   162   162   161   161   162   162   159   156   3.6   3.5   3.5   3.6   3.6   3.5   3.5   3.6   2.8   2.8   2.8   2.8   2.6   2.6   2.5   2.5   2.3   2.2   2.2   2.2   2.2   2.2   2.1   2.1   0.363  -0.463   4.500   0.494   1.940
   AT20GJ030138-715634   3.0273277 -71.9428864  2010-03-06 . .   298   296   303   305   288   287   284   293   236   233   233   231   218   208   224   211   217   218   215   217   196   199   209   218   5.3   5.2   5.4   5.4   5.1   5.1   5.0   5.3   4.2   4.2   4.2   4.2   4.3   4.0   4.3   4.6   4.2   4.2   4.2   4.3   4.1   4.1   4.4   4.7  -0.204  -0.205   9.417   0.544   2.342
   AT20GJ030138-715634   3.0273277 -71.9428864  2010-05-30 . .   229   227   223   218   205   199   202   188     0     0     0     0     0     0     0     0   245   224   222   229     0     0     0     0   3.0   3.0   2.9   2.9   3.3   3.0   2.9   2.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.6   4.0   4.3   4.7   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ030138-715634   3.0273277 -71.9428864  2010-06-14 s .   289   285   279   265   258   260   261   258   277   277   276   273   253   247   254   255   276   262   268   265   259   255   253   241   2.9   2.8   2.7   2.6   2.7   2.6   2.6   2.7   2.7   2.7   2.7   2.8   2.8   2.6   2.7   2.8   3.0   2.8   2.9   3.0   3.1   3.0   3.0   3.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ030138-715634   3.0273277 -71.9428864  2010-07-12 s .   253   248   243   236   249   249   252   247   281   282   281   283   278   282   278   275   255   258   257   259   256   255   255   257   3.0   2.9   2.8   2.8   3.0   2.9   3.0   3.0   3.3   3.3   3.3   3.4   3.5   3.4   3.4   3.4   3.0   2.9   2.9   3.0   2.9   2.9   2.9   3.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ030138-715634   3.0273277 -71.9428864  2010-07-31 . .   295   299   306   302   321   335   330   338   273   270   267   264   252   232   234   232     0     0     0     0     0     0     0     0   3.8   3.9   4.0   3.9   4.3   4.4   4.6   4.8   3.9   3.8   3.8   4.0   4.9   4.4   4.4   4.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ030138-715634   3.0273277 -71.9428864  2010-08-10 . .   284   271   278   292     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.9   3.7   3.8   4.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ030138-715634   3.0273277 -71.9428864  2010-08-20 . .   290   284   286   287   292   293   296   303   290   291   291   292   276   274   268   264   247   246   247   247   244   244   241   238   4.3   4.1   4.1   4.2   4.4   4.3   4.3   4.5   4.1   4.1   4.1   4.2   4.0   3.9   3.8   3.8   3.4   3.3   3.4   3.4   3.2   3.2   3.2   3.2   0.323  -0.669  20.880   0.559   1.245
   AT20GJ030321-791456   3.0558584 -79.2490768  2010-03-06 . .   348   357   371   381   386   386   386   394   377   376   375   374   362   360   371   377   388   381   378   374   351   349   359   360   6.1   6.3   6.5   6.7   6.9   6.8   6.8   7.0   6.7   6.7   6.6   6.7   6.7   6.6   6.8   7.3   7.3   7.2   7.2   7.2   7.0   7.0   7.2   7.4   0.529  -0.235   4.500   0.712   1.563
   AT20GJ030321-791456   3.0558584 -79.2490768  2010-05-30 . .   418   442   459   475   506   512   495     0     0     0     0     0     0     0     0     0   473   463   466   471   446   433   420   366   5.4   5.6   5.9   6.1   6.9   6.8   6.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.7   6.5   6.6   6.9   7.1   6.8   6.8   6.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ030321-791456   3.0558584 -79.2490768  2010-06-14 s .   491   517   529   526   550   558   555   557   547   540   538   532   473   457   467   470   463   464   460   450   429   425   422   417   4.7   4.7   4.8   5.0   5.0   5.1   5.0   5.4   5.2   4.9   4.9   5.2   4.7   4.5   4.6   4.7   4.8   4.7   4.8   4.8   4.8   4.7   4.7   4.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ030321-791456   3.0558584 -79.2490768  2010-07-12 . .   428   445   459   472   492   497   501   504   481   480   477   475   442   440   440   431   394   392   389   390   372   367   368   363   4.9   4.9   5.1   5.4   5.7   5.7   5.8   5.9   5.5   5.5   5.5   5.5   5.3   5.2   5.2   5.2   4.5   4.4   4.3   4.4   4.1   4.0   4.0   4.1   0.834  -0.569   8.204   0.991   0.484
   AT20GJ030321-791456   3.0558584 -79.2490768  2010-07-31 . .   457   484   498   498   543   557   553   559   425   418   413   406   370   359   367   348     0     0     0     0     0     0     0     0   5.9   6.0   6.2   6.4   7.1   7.2   7.4   7.0   5.7   5.6   5.6   5.6   6.2   5.7   5.7   6.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ030321-791456   3.0558584 -79.2490768  2010-08-10 . .   453   462   480   506   490   490     0   483     0     0     0     0     0     0     0     0   461   452   452   444   418   419   414   415   6.0   5.8   6.0   6.7   6.8   6.6   0.0   6.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.5   6.3   6.4   6.4   6.3   6.3   6.3   6.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ030321-791456   3.0558584 -79.2490768  2010-08-20 . .   456   466   480   485   524   528   532   534   510   508   507   505   476   475   463   454   420   417   416   414   397   397   389   381   6.6   6.5   6.7   7.0   7.6   7.4   7.4   7.5   7.1   7.1   7.1   7.0   6.8   6.6   6.6   6.5   5.7   5.6   5.6   5.6   5.2   5.2   5.0   5.0   0.802  -0.593   8.903   1.056   0.733
   AT20GJ030350-645854   3.0640472 -64.9818039  2010-03-06 . .   110   113   118   125   141   146   151   158   206   208   212   215   230   235   241   235   276   277   275   276   269   269   271   286   2.0   2.0   2.1   2.3   2.6   2.6   2.7   2.9   3.7   3.7   3.8   3.9   4.4   4.4   4.5   4.8   5.2   5.3   5.2   5.3   5.4   5.4   5.5   5.9   0.697  -0.045  40.000   0.569   1.384
   AT20GJ030350-645854   3.0640472 -64.9818039  2010-07-31 . .   129   137   142   145   175   183   190   196   193   191   191   189     0     0     0     0     0     0     0     0     0     0     0     0   1.8   1.8   1.9   2.0   2.5   2.5   2.9   3.2   3.0   2.9   3.0   3.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ030350-645854   3.0640472 -64.9818039  2010-08-10 . .   124   126   133   142   141     0     0   159     0     0     0     0     0     0     0     0   220   218   214   209   211   203   199   195   2.0   1.9   2.0   2.3   3.2   0.0   0.0   3.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.3   3.2   3.2   3.3   3.5   3.3   3.4   3.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ030350-645854   3.0640472 -64.9818039  2010-08-20 . .   132   136   142   145   168   172   178   182   206   208   209   209   211   211   208   204   199   199   198   198   197   198   194   191   2.0   2.0   2.1   2.2   2.6   2.6   2.7   2.8   2.9   2.9   3.0   3.0   3.0   3.0   3.0   2.9   2.8   2.7   2.7   2.7   2.6   2.6   2.6   2.6   0.714  -0.656  20.651   0.418   0.941
   AT20GJ030350-621125   3.0640645 -62.1904297  2009-07-25 . .     0     0     0     0     0     0     0     0  2197  2174  2153  2131  1878  1861  1846  1830  1804  1796  1778  1771  1641  1629  1613  1608   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  30.4  30.1  29.8  29.5  26.0  25.8  25.5  25.3  26.2  26.2  26.0  26.0  25.0  24.9  24.7  24.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ030350-621125   3.0640645 -62.1904297  2009-07-26 . .     0     0     0     0     0     0     0     0  2187  2166  2145  2123  1910  1898  1877  1858  1815  1802  1791  1768  1619  1601  1597  1580   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  24.1  23.9  23.7  23.4  21.1  21.0  20.7  20.5  21.1  21.0  20.9  20.7  19.6  19.5  19.5  19.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ030350-621125   3.0640645 -62.1904297  2009-11-06 s .  2539  2522  2499  2477  2331  2298  2270  2275  1967  1937  1907  1877  1680  1636  1562  1546  1486  1457  1434  1440     0     0     0     0  42.6  42.3  41.9  41.6  39.1  38.6  38.1  38.2  33.0  32.5  32.0  31.5  28.2  27.5  26.2  26.2  23.8  23.2  22.8  22.8   0.0   0.0   0.0   0.0   0.472  -0.595   4.892   5.057   1.626
   AT20GJ030350-621125   3.0640645 -62.1904297  2009-11-19 s .  2488  2498  2482  2431  2318  2322  2322  2328  1931  1921  1909  1895  1840  1803  1758  1732  1525  1505  1499  1495  1469  1433  1434  1414  49.1  49.3  49.0  48.0  45.7  45.8  45.8  45.9  38.1  37.9  37.7  37.4  36.3  35.6  34.7  34.4  28.6  28.2  28.0  27.8  26.4  25.6  25.6  25.1   0.340  -0.609   7.107   4.818   0.881
   AT20GJ030350-621125   3.0640645 -62.1904297  2009-12-07 . .  2492  2475  2431  2395  2269  2244  2217  2201  1949  1929  1905  1883  1667  1644     0     0  1527  1534  1515  1506  1379  1365  1336  1314  23.2  23.0  22.6  22.3  21.1  20.9  20.6  20.5  18.1  17.9  17.7  17.5  15.5  15.3   0.0   0.0  14.9  15.1  14.9  14.9  14.1  14.0  13.8  13.6  -0.011  -1.036  40.000   2.697   2.176
   AT20GJ030350-621125   3.0640645 -62.1904297  2010-07-12 s .     0     0     0     0     0     0     0     0  1663  1646  1628  1614  1487  1479  1458  1431  1209  1204  1195  1194  1137  1129  1121  1114   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  18.4  18.2  18.0  17.9  16.5  16.4  16.2  16.4  12.8  12.7  12.5  12.5  11.5  11.4  11.2  11.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ030350-621125   3.0640645 -62.1904297  2010-07-31 s .  2331  2352  2310  2216  2221  2262  2237  2232     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  29.0  29.2  28.7  27.5  27.6  28.1  27.8  27.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ030350-621125   3.0640645 -62.1904297  2010-08-10 . .  2224  2146  2126  2164  1914  1891     0  1850     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  27.6  26.7  26.4  26.9  23.8  23.5   0.0  23.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ030429-433315   3.0747721 -43.5543060  2010-03-06 . .   243   237   235   233   223   222   220   218   181   178   177   175   154   154   159   154   135   135   126   121   117   116   111   126   4.3   4.2   4.2   4.1   4.0   3.9   3.9   3.9   3.2   3.2   3.2   3.2   3.1   3.0   3.1   3.5   2.7   2.7   2.5   2.5   2.6   2.6   2.6   3.1   0.113  -1.031  20.321   0.337   1.356
   AT20GJ030429-433315   3.0747721 -43.5543060  2010-07-31 s .   238   241   239   232   241   246   246   246     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.1   3.1   3.1   3.1   3.3   3.3   3.5   3.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ030429-433315   3.0747721 -43.5543060  2010-08-10 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   142   137   137   128   122   122   109   114   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.4   2.2   2.4   2.3   2.8   2.6   2.5   2.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ030429-433315   3.0747721 -43.5543060  2010-08-20 . .   242   238   237   237   237   237   237   235   184   182   180   179   157   157   152   147   125   125   123   124   114   115   113   112   3.6   3.5   3.5   3.5   3.6   3.5   3.5   3.5   2.6   2.6   2.6   2.6   2.3   2.3   2.2   2.2   1.8   1.7   1.7   1.8   1.6   1.6   1.6   1.6   0.889  -0.741   5.803   0.484   1.113
   AT20GJ030734-485711   3.1261637 -48.9531136  2010-03-06 . .   342   328   320   313   278   274   270   263   212   209   206   204   182   186   189   190   153   151   150   148   131   141   140   135   6.0   5.8   5.6   5.5   5.0   4.9   4.8   4.7   3.8   3.7   3.7   3.7   3.6   3.5   3.6   4.0   3.0   3.0   3.0   3.0   2.9   3.1   3.1   3.3  -0.163  -1.078  40.000   0.271   1.277
   AT20GJ030734-485711   3.1261637 -48.9531136  2010-07-31 s .     0     0     0     0   276   279   268     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   3.7   3.7   3.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ030734-485711   3.1261637 -48.9531136  2010-08-10 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   115   111   106   114    96   105    98    90   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.1   2.0   2.0   2.3   2.4   2.4   2.4   2.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ030734-485711   3.1261637 -48.9531136  2010-08-20 . .   313   301   293   284   255   250   245   241   161   159   156   154   131   132   125   123   103   101   102    98    93    93    89    92   4.6   4.4   4.2   4.2   3.8   3.7   3.6   3.6   2.3   2.3   2.2   2.2   1.9   1.9   1.8   1.8   1.5   1.4   1.5   1.4   1.4   1.3   1.3   1.4   0.296  -0.872   4.500   0.639   1.519
   AT20GJ030956-605839   3.1655830 -60.9775162  2009-11-19 s .  1243  1243  1226  1186  1104  1103  1099  1094   889   884   880   876   862   845   823   810   728   724   720   720   712   698   700   692  24.5  24.5  24.2  23.4  21.8  21.8  21.7  21.6  17.5  17.4  17.4  17.3  17.2  16.7  16.2  16.2  13.7  13.6  13.4  13.4  12.9  12.6  12.5  12.4   0.085  -0.485   4.500   2.554   0.945
   AT20GJ030956-605839   3.1655830 -60.9775162  2009-12-07 . .  1264  1248  1217  1193  1100  1081  1060  1053   912   902   892   884   784   769     0     0   717   716   709   707   653   644   628   615  11.8  11.6  11.3  11.1  10.2  10.1   9.9   9.8   8.5   8.4   8.3   8.2   7.3   7.2   0.0   0.0   7.0   7.0   7.0   7.0   6.7   6.8   6.5   6.6  -0.073  -0.864  40.000   1.276   2.232
   AT20GJ030956-605839   3.1655830 -60.9775162  2010-07-31 s .  1311  1333  1324  1287  1339  1365  1338  1341     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  16.3  16.6  16.5  16.0  16.6  17.0  16.6  16.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ030956-605839   3.1655830 -60.9775162  2010-08-10 . .  1199  1182  1193  1239  1165  1164     0  1168     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  14.9  14.7  14.8  15.4  14.5  14.5   0.0  14.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ031155-765151   3.1986944 -76.8641663  2010-05-30 s .  1109  1126  1133  1143     0     0     0     0     0     0     0     0     0     0     0     0   966   959   928   940     0     0     0     0  13.8  14.0  14.1  14.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  13.1  13.0  12.7  13.1   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ031155-765151   3.1986944 -76.8641663  2010-06-14 . .  1196  1237  1248  1234  1270  1284  1287  1290  1258  1248  1234  1221  1080  1050  1065  1064  1047  1038  1030  1024   947   933   925   912  10.9  11.2  11.3  11.2  11.5  11.7  11.7  11.7  11.4  11.3  11.2  11.1   9.8   9.5   9.7  10.2  10.0  10.0   9.9   9.9  10.0   9.8   9.3   9.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ031155-765151   3.1986944 -76.8641663  2009-10-14 s .  1250  1224  1248  1294  1307  1312  1320  1363  1461  1453  1449  1443  1337  1323  1312  1300  1178  1172  1162  1152  1066  1072  1054  1046  11.2  11.0  11.2  11.6  11.7  11.8  11.8  12.2  13.1  13.0  13.0  12.9  12.0  11.9  11.8  11.6  10.1  10.0   9.8   9.7   8.7   8.7   8.5   8.8   0.248  -1.735  40.000   2.070   2.433
   AT20GJ031155-765151   3.1986944 -76.8641663  2010-07-12 . .  1187  1206  1227  1237  1266  1284  1305  1327  1263  1257  1245  1238  1139  1137  1125  1108   948   942   936   933   868   859   854   851  13.2  13.4  13.6  13.7  14.0  14.2  14.5  14.7  14.0  13.9  13.8  13.7  12.6  12.6  12.5  12.8  10.0   9.9   9.8   9.8   9.1   9.0   8.9   9.0   0.325  -1.269  25.851   2.179   1.014
   AT20GJ031155-765151   3.1986944 -76.8641663  2010-07-31 . .  1277  1336  1360  1348  1460  1505  1502  1516  1141  1124  1100  1082   917   910   895   880     0     0     0     0     0     0     0     0  15.9  16.6  16.9  16.8  18.2  18.7  18.7  18.9  14.6  14.4  14.1  14.0  12.3  12.1  11.9  11.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ031155-765151   3.1986944 -76.8641663  2010-08-10 . .  1225  1219  1245  1303  1250  1249  1244  1249     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  15.2  15.2  15.5  16.2  15.5  15.5  15.5  15.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ031155-765151   3.1986944 -76.8641663  2010-08-20 . .  1232  1247  1276  1282  1341  1349  1357  1364  1256  1254  1250  1245  1158  1155  1123  1098  1006   997   994   989   941   943   920   901  17.2  17.4  17.8  17.9  18.7  18.8  18.9  19.0  17.5  17.5  17.4  17.4  16.1  16.1  15.7  15.5  13.4  13.2  13.1  13.0  11.9  11.9  11.6  11.5   0.629  -0.689  10.365   2.703   0.769
   AT20GJ031207-554133   3.2020027 -55.6927528  2010-03-06 . .   290   287   283   281   274   273   272   276   254   252   251   248   237   235   243   245   215   214   207   211   198   184   196   196   5.1   5.1   5.0   5.0   4.9   4.8   4.8   4.9   4.5   4.5   4.5   4.4   4.5   4.4   4.5   4.9   4.2   4.1   4.0   4.2   4.1   3.8   4.1   4.3   0.108  -1.012  40.000   0.388   1.241
   AT20GJ031207-554133   3.2020027 -55.6927528  2010-07-31 s .   295   307   306   299   322   333   332   332     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.8   4.0   3.9   3.9   4.3   4.4   4.6   4.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ031207-554133   3.2020027 -55.6927528  2010-08-10 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   276   272   267   270   243   238   233   232   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.0   3.9   3.9   4.1   3.9   3.8   3.8   4.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ031207-554133   3.2020027 -55.6927528  2010-08-20 . .   297   297   300   303   325   327   327   329   309   310   309   307   290   291   284   277   262   260   259   260   253   253   249   244   4.4   4.3   4.2   4.4   4.8   4.7   4.8   4.6   4.4   4.4   4.4   4.4   4.1   4.1   4.1   4.0   3.6   3.5   3.5   3.5   3.3   3.3   3.2   3.2   0.901  -0.434   5.818   0.612   1.015
   AT20GJ031422-654824   3.2395195 -65.8068390  2009-10-14 . .   311   304   310   324   335   338   343   355   416   418   419   420   415   414   414   411   391   390   389   387   367   370   367   364   2.9   2.8   2.9   3.1   3.2   3.2   3.2   3.4   3.7   3.7   3.8   3.8   3.9   3.9   3.9   3.9   3.5   3.5   3.4   3.4   3.2   3.2   3.2   3.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ031422-654824   3.2395195 -65.8068390  2009-11-19 s .   289   302   312   315   348   360   372   382   423   425   427   427   438   433   424   419   379   375   373   371   364   357   358   353   5.8   6.0   6.2   6.3   7.0   7.2   7.4   7.6   8.4   8.4   8.5   8.5   8.8   8.7   8.5   8.4   7.2   7.1   7.0   7.0   6.7   6.5   6.5   6.4   0.470  -1.415  34.966   0.749   0.955
   AT20GJ031422-654824   3.2395195 -65.8068390  2009-12-07 . .   308   321   327   333   367   371   376   384   438   435   436   432   404   399     0     0   397   388   388   386   358   355   344   333   3.0   3.1   3.2   3.3   3.6   3.6   3.6   3.8   4.1   4.0   4.1   4.2   4.0   3.9   0.0   0.0   4.1   4.0   4.0   4.0   3.9   3.8   3.7   3.7   0.374  -1.663  40.000   0.689   2.457
   AT20GJ031422-654824   3.2395195 -65.8068390  2010-07-31 . .   333   356   373   378   447   466   469   480   333   329   317   321   272   285     0   287     0     0     0     0     0     0     0     0   4.3   4.6   4.8   4.9   5.9   6.0   6.3   6.6   4.7   4.6   4.6   4.8   5.4   5.3   0.0   5.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ031422-654824   3.2395195 -65.8068390  2010-08-10 . .   310   318   338   363     0     0     0   413     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.2   4.2   4.5   4.9   0.0   0.0   0.0  15.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ031757-441416   3.2993500 -44.2379990  2010-03-06 . .   597   562   541   524   434   422   410   404   274   269   264   262   224   223   233   229   214   200   204   202   185   185   191   192  10.4   9.8   9.4   9.1   7.7   7.4   7.2   7.2   4.9   4.8   4.7   4.7   4.4   4.2   4.4   4.7   4.2   3.9   4.0   4.0   4.0   3.9   4.1   4.4  -0.564  -0.564   9.609   0.794   2.247
   AT20GJ031757-441416   3.2993500 -44.2379990  2010-07-31 s .   629   614   589   556   492   493   469   461   209   205   194   201     0     0     0     0     0     0     0     0     0     0     0     0   8.0   7.6   7.3   7.1   6.4   6.4   6.3   6.4   3.5   3.4   3.5   3.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ031757-441416   3.2993500 -44.2379990  2010-08-10 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   209   202   205   195   185   177   182   180   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.6   3.3   3.5   3.6   3.7   3.5   3.7   4.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ031757-441416   3.2993500 -44.2379990  2010-08-20 . .   569   539   523   505   411   396   389   387   168   171   168   173   157   154   148   154   125   128   126   120   120   121   117   117   7.9   7.5   7.3   7.0   6.0   5.7   5.4   5.4   2.4   2.4   2.4   2.5   2.3   2.3   2.2   2.3   1.8   1.8   1.8   1.7   1.7   1.7   1.7   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ032308-602632   3.3856583 -60.4420052  2009-10-14 . .   132   130   139   147   160   163   168   176   205   206   206   206   201   200   200   198   190   188   188   188   182   183   182   181   1.3   1.3   1.3   1.5   1.6   1.6   1.7   1.8   2.0   1.9   1.9   2.0   2.0   1.9   1.9   2.0   1.8   1.7   1.7   1.7   1.7   1.7   1.7   1.7   0.569  -1.058  31.168   0.388   1.968
   AT20GJ032308-602632   3.3856583 -60.4420052  2009-11-19 s .   145   151   158   160   179   186   193   196   209   209   209   210   222   218   211   208   191   190   191   191   194   189   190   187   2.9   3.0   3.2   3.2   3.6   3.7   3.9   4.0   4.2   4.2   4.2   4.2   4.6   4.4   4.3   4.3   3.7   3.7   3.7   3.7   3.6   3.5   3.5   3.5   0.702  -0.662  17.843   0.423   1.235
   AT20GJ032308-602632   3.3856583 -60.4420052  2009-12-07 . .   152   155   159   164   186   187   189   194   210   212   211   210   200   196     0     0   201   198   199   199   193   190   186   176   1.5   1.5   1.6   1.7   1.9   1.8   1.9   2.0   2.1   2.1   2.1   2.1   2.1   2.0   0.0   0.0   2.2   2.1   2.1   2.2   2.2   2.2   2.1   2.1   0.635  -0.633  18.605   0.417   2.371
   AT20GJ032308-602632   3.3856583 -60.4420052  2010-07-31 s .   186   203   213   218   256   268   273   278   197   187   188   190     0     0   161   176     0     0     0     0     0     0     0     0   2.5   2.7   2.8   2.9   3.5   3.6   3.9   4.1   3.4   3.2   3.4   3.7   0.0   0.0   4.1   4.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ032404-732047   3.4011192 -73.3463898  2010-05-30 . .   219   225   227   229     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.9   2.9   3.0   3.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ032404-732047   3.4011192 -73.3463898  2010-06-14 s .   230   241   245   241   238   242   241   237   206   201   194   189   164   160   166   161   151   149   150   150   135   143   135   150   2.3   2.4   2.4   2.4   2.4   2.4   2.4   2.5   2.1   2.0   2.0   2.0   2.0   1.9   1.9   2.0   1.9   1.8   1.9   2.0   2.1   2.1   2.2   2.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ032404-732047   3.4011192 -73.3463898  2009-08-25 . .     0     0     0     0     0     0     0     0   206   204   200   197   175   168   160   164   140   139   136   129   131   132   113   113   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.3   1.2   1.2   1.3   1.5   1.3   1.3   1.4   1.2   1.1   1.1   1.1   1.6   1.5   1.5   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ032404-732047   3.4011192 -73.3463898  2009-10-28 s .   230   233   238   241   259   261   264     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.3   4.3   4.4   4.5   5.0   4.9   4.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ032404-732047   3.4011192 -73.3463898  2009-12-04 . .   218   219   224   235   251   251   252   237   232   230   229   227   216   211   207   203   192   189   183   187   162   160   159   160   3.6   3.6   3.7   3.9   4.1   4.1   4.1   3.9   3.8   3.8   3.7   3.7   3.7   3.5   3.5   3.4   3.4   3.3   3.2   3.3   3.0   3.0   3.0   3.1   0.507  -0.923  16.307   0.474   1.545
   AT20GJ032404-732047   3.4011192 -73.3463898  2010-07-12 s .   229   235   239   242   239   241   242   250   203   201   198   196   184   181   178   176   150   148   146   149   147   146   139   142   2.7   2.7   2.8   2.9   2.9   2.8   2.9   3.1   2.4   2.4   2.4   2.4   2.6   2.4   2.4   2.4   1.9   1.8   1.9   2.0   2.0   2.0   2.0   2.2   1.258  -0.537   4.616   0.451   1.726
   AT20GJ032404-732047   3.4011192 -73.3463898  2010-08-10 . .   232   234   239   249   238   237     0   234     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.2   3.1   3.2   3.4   3.7   3.8   0.0   3.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ032954-235708   3.4983543 -23.9524364  2010-01-27 s .   829   839   848   849   852   856   865   855   759   755   750   745   703   697   684   670     0     0     0     0     0     0     0     0   8.5   8.6   8.7   8.7   8.8   8.8   8.9   8.8   7.8   7.8   7.7   7.7   7.6   7.4   7.3   7.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ032954-235708   3.4983543 -23.9524364  2010-02-28 . .   823   857   862   838   839   840   840   844     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.2  10.7  10.7  10.4  10.4  10.5  10.5  10.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ032954-235708   3.4983543 -23.9524364  2009-07-10 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   900   900   893   885   825   820   812   803   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  11.8  11.8  11.7  11.7  11.3  11.3  11.2  11.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ032954-235708   3.4983543 -23.9524364  2009-07-26 . .  1020  1042  1062  1075  1092  1097  1107  1103  1001   997   987   981   904   901   893   884   883   881   867   867   801   791   779   777  11.3  11.5  11.7  11.9  12.1  12.1  12.2  12.2  11.1  11.0  10.9  10.8  10.0   9.9   9.9  10.0  10.2  10.3  10.1  10.2   9.7   9.6   9.5   9.8   0.900  -0.405   4.500   2.026   2.095
   AT20GJ032954-235708   3.4983543 -23.9524364  2009-07-31 . .     0     0     0     0     0     0     0     0   976   971   964   959   889   883   876   870   824   820   820   814   784   781   780   771   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.2   5.2   5.1   5.1   4.7   4.7   4.7   5.1   4.2   4.1   4.1   4.1   3.8   3.8   3.8   4.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ032954-235708   3.4983543 -23.9524364  2009-12-07 . .   913   928   927   923   831   827   822   818   829   822   813   805   724   712     0     0   632   630   620   601   529   526   523   525   8.5   8.6   8.6   8.6   7.7   7.7   7.6   7.6   7.7   7.6   7.6   7.5   6.7   6.6   0.0   0.0   6.2   6.2   6.1   6.0   6.0   5.9   5.9   6.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ033051-401416   3.5141970 -40.2378349  2010-03-06 . .   663   641   631   624   559   548   536   540   423   419   416   412   382   381   389   383   348   344   339   342   307   303   314   327  11.6  11.2  11.0  10.9   9.8   9.6   9.4   9.6   7.5   7.4   7.3   7.3   7.0   6.9   7.0   7.3   6.5   6.5   6.4   6.5   6.1   6.0   6.3   6.6  -0.129  -0.505   4.500   1.361   1.151
   AT20GJ033051-401416   3.5141970 -40.2378349  2010-07-31 s .   684   687   673   647   625   627   610   605   329   325   311   310   237   242     0   223     0     0     0     0     0     0     0     0   8.5   8.5   8.4   8.3   8.1   8.0   8.1   7.6   4.7   4.6   4.5   4.7   5.2   4.8   0.0   5.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ033051-401416   3.5141970 -40.2378349  2010-08-10 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   328   320   322   319   293   283   283   278   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.9   5.5   5.7   6.1   6.3   5.9   6.2   7.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ033051-401416   3.5141970 -40.2378349  2010-08-20 s .   672   651   638   619   577   573   568   562   416   412   409   404   362   362   352   341   301   299   298   298   284   286   280   273   9.4   9.1   8.9   8.6   8.0   8.0   7.9   7.8   5.8   5.7   5.7   5.6   5.2   5.1   5.0   4.9   4.1   4.0   4.0   4.0   3.7   3.7   3.6   3.6   0.226  -0.680   4.500   1.366   1.453
   AT20GJ033243-724904   3.5453084 -72.8180237  2010-05-30 . .   222   220   215   215     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.9   2.9   2.8   2.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ033243-724904   3.5453084 -72.8180237  2010-06-14 s .   226   231   225   221   220   225   227   223   228   224   222   226   202   196   195   201   193   190   191   182   177   174   173   182   2.3   2.3   2.2   2.2   2.3   2.2   2.3   2.3   2.3   2.2   2.2   2.3   2.4   2.2   2.2   2.3   2.2   2.2   2.2   2.2   2.4   2.3   2.4   2.9   0.173  -0.959  40.000   0.350   2.807
   AT20GJ033243-724904   3.5453084 -72.8180237  2009-08-25 . .     0     0     0     0     0     0     0     0   237   235   236   232   219   209   208   209   198   196   190   185   172   181   175   172   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.4   1.4   1.4   1.4   1.7   1.5   1.5   1.6   1.4   1.3   1.3   1.3   1.5   1.5   1.6   1.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ033243-724904   3.5453084 -72.8180237  2009-10-28 s .   252   247   245   245   258   262   265     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.7   4.6   4.5   4.6   5.0   4.9   5.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ033243-724904   3.5453084 -72.8180237  2009-12-04 . .   243   234   231   235   238   238   238   226   235   236   236   236   238   233   230   225   230   232   224   225   205   205   199   198   4.0   3.8   3.8   3.9   3.9   3.9   3.9   3.7   3.8   3.9   3.9   3.9   4.0   3.9   3.8   3.8   4.0   4.0   3.9   4.0   3.8   3.8   3.7   3.7   0.215  -0.674  40.000   0.418   2.008
   AT20GJ033243-724904   3.5453084 -72.8180237  2010-07-12 s .   227   226   224   223   222   224   229   240   227   226   225   224   214   217   209   208   180   182   178   178   171   170   171   174   2.7   2.6   2.6   2.6   2.7   2.7   2.7   3.0   2.7   2.6   2.7   2.7   2.9   2.8   2.7   2.8   2.2   2.2   2.1   2.2   2.2   2.1   2.1   2.3   0.178  -1.353  40.000   0.334   1.995
   AT20GJ033243-724904   3.5453084 -72.8180237  2010-08-10 . .   231   229   230   238   225   225     0   225     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.2   3.1   3.1   3.3   3.7   3.4   0.0   3.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ033413-400825   3.5704595 -40.1403885  2010-01-27 s .  2144  2249  2345  2417  2618  2656  2711  2705  2582  2577  2563  2551  2441  2416  2378  2329     0     0     0     0     0     0     0     0  22.0  23.1  24.1  24.8  26.9  27.3  27.9  27.8  26.5  26.5  26.3  26.2  25.1  24.8  24.5  23.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ033413-400825   3.5704595 -40.1403885  2009-07-25 . .  2160  2350  2552  2695  3324  3418  3648  3739  3400  3387  3371  3353  3076  3055  3032  2989  2980  2944  2927  2893  2709  2684  2669  2659  29.9  32.5  35.3  37.3  46.0  47.3  50.5  51.7  47.0  46.9  46.6  46.4  42.6  42.3  42.0  41.4  43.3  42.9  42.9  42.5  41.2  40.9  40.9  40.9   2.376  -0.342   5.737   5.216   2.194
   AT20GJ033413-400825   3.5704595 -40.1403885  2009-07-31 . .     0     0     0     0     0     0     0     0  3334  3331  3322  3316  3091  3095  3192  3144  2841  2837  2832  2826  2725  2723  2712  2681   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  17.7  17.7  17.6  17.6  16.4  16.4  17.0  16.7  14.4  14.3  14.2  14.1  13.2  13.1  13.0  12.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ033413-400825   3.5704595 -40.1403885  2009-11-19 . .  2208  2378  2514  2588  2843  2914  2994  3058  2984  2985  2989  2986  3076  3022  2949  2904  2530  2510  2502  2499  2473  2414  2421  2396  43.6  46.9  49.6  51.1  56.1  57.5  59.1  60.3  58.9  58.9  59.0  58.9  60.7  59.6  58.2  57.3  47.5  47.0  46.7  46.4  44.4  43.2  43.2  42.6   0.926  -0.627  10.753   6.113   1.323
   AT20GJ033413-400825   3.5704595 -40.1403885  2009-12-07 . .  2201  2332  2427  2496  2712  2742  2774  2809  2939  2933  2921  2904  2723  2683     0     0  2530  2532  2512  2495  2358  2327  2267  2223  20.5  21.7  22.6  23.2  25.2  25.5  25.8  26.1  27.3  27.3  27.2  27.0  25.3  25.0   0.0   0.0  24.7  24.8  24.7  24.7  24.1  23.9  23.3  23.0   0.625  -0.817  17.670   5.818   1.496
   AT20GJ033413-400825   3.5704595 -40.1403885  2010-07-31 s .  2199  2354  2459  2486  2934  3068  3094  3152     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  27.3  29.3  30.6  30.9  36.5  38.1  38.5  39.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ033415-372543   3.5709724 -37.4286385  2010-03-06 . .   447   450   460   471   489   490   494   502   510   509   510   510   508   507   523   528   534   533   528   528   509   503   525   536   7.8   7.8   8.0   8.3   8.7   8.5   8.6   8.9   9.0   9.0   9.0   9.0   9.2   9.1   9.4   9.8  10.0   9.9   9.9  10.0  10.0   9.8  10.4  10.7   0.471  -0.136   4.500   0.889   0.966
   AT20GJ033415-372543   3.5709724 -37.4286385  2010-07-31 s .   542   573   593   592   680   709   712   728   575   565   560   557   506   505   495   497     0     0     0     0     0     0     0     0   6.9   7.1   7.4   7.6   8.8   9.1   8.9   9.1   7.6   7.4   7.4   7.5   7.5   7.2   7.1   7.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ033415-372543   3.5709724 -37.4286385  2010-08-20 s .   506   516   535   547   614   623   639   645   629   631   633   633   620   623   611   597   580   575   577   581   582   583   573   562   7.1   7.2   7.5   7.6   8.6   8.7   8.9   9.0   8.8   8.8   8.8   8.8   8.6   8.7   8.5   8.5   7.7   7.6   7.6   7.6   7.4   7.5   7.2   7.2   1.461  -0.229   4.500   0.955   1.262
   AT20GJ033553-543025   3.5983248 -54.5070839  2010-03-06 . .   619   617   621   623   579   567   554   544   385   376   369   360   308   300   304   302   244   231   230   225   193   194   196   207  10.8  10.8  10.8  10.9  10.1   9.9   9.7   9.6   6.8   6.6   6.5   6.4   5.8   5.5   5.6   6.0   4.7   4.4   4.4   4.4   4.0   4.0   4.1   4.5   0.830  -0.936   5.717   1.242   1.129
   AT20GJ033553-543025   3.5983248 -54.5070839  2010-07-31 s .   662   685   686   668   657   661   640   634     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   8.2   8.5   8.5   8.3   8.5   8.5   8.0   7.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ033553-543025   3.5983248 -54.5070839  2010-08-20 . .   646   646   649   642   623   612   603   589   379   373   366   358   292   289   278   268   214   211   209   207   186   186   180   177   9.0   9.0   9.0   9.0   8.7   8.5   8.4   8.2   5.3   5.2   5.1   5.1   4.2   4.1   4.0   3.9   2.9   2.9   2.9   2.8   2.5   2.5   2.4   2.4   1.471  -0.969   5.152   1.294   1.142
   AT20GJ033654-361606   3.6150332 -36.2683334  2010-03-06 . .   634   622   622   623   609   609   610   607   573   570   567   565   535   533   549   550   509   502   502   497   456   453   470   473  11.1  10.8  10.8  10.9  10.6  10.6  10.6  10.7  10.1  10.0  10.0  10.0   9.6   9.5   9.8  10.2   9.5   9.4   9.4   9.4   9.0   8.9   9.3   9.5   0.130  -0.799  40.000   0.933   0.960
   AT20GJ033654-361606   3.6150332 -36.2683334  2010-07-31 s .   648   660   654   635   643   658   648   645     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   8.1   8.2   8.1   8.1   8.3   8.4   8.1   8.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ033654-361606   3.6150332 -36.2683334  2010-08-20 s .   622   611   609   601   593   590   588   584   460   458   455   452   418   418   408   397   362   359   359   360   350   353   345   336   8.7   8.5   8.5   8.4   8.3   8.2   8.2   8.1   6.4   6.4   6.3   6.3   5.9   5.8   5.8   5.7   4.9   4.8   4.8   4.9   4.6   4.6   4.5   4.4   0.444  -0.557   4.500   1.256   1.768
   AT20GJ033930-014635   3.6585938  -1.7766120  2010-01-27 . .     0     0     0     0     0     0     0     0  1768  1760  1748  1735  1610  1598  1581  1564     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  18.2  18.1  18.0  17.8  16.6  16.4  16.3  16.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ033930-014635   3.6585938  -1.7766120  2010-02-28 . .  2370  2393  2340  2239  2133  2113  2089  2063  1878  1862  1842  1827  1649  1641  1600  1572     0     0     0     0     0     0     0     0  29.5  29.8  29.1  27.9  26.5  26.3  26.0  25.7  23.4  23.2  22.9  22.7  20.5  20.4  19.9  20.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ033930-014635   3.6585938  -1.7766120  2009-07-26 . .  2623  2581  2533  2492  2307  2274  2245  2215  1820  1803  1776  1757  1548  1532  1509  1490  1413  1398  1378  1375  1220  1210  1190  1174  29.0  28.5  28.0  27.5  25.5  25.1  24.8  24.5  20.1  19.9  19.6  19.4  17.1  16.9  16.7  16.4  16.4  16.3  16.1  16.1  14.8  14.7  14.6  14.8   0.070  -0.776  12.772   4.039   2.099
   AT20GJ033930-014635   3.6585938  -1.7766120  2009-07-31 . .     0     0     0     0     0     0     0     0  1831  1813  1790  1770  1559  1541  1523  1508  1315  1307  1297  1285  1196  1190  1181  1164   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.7   9.6   9.5   9.4   8.3   8.2   8.1   8.0   6.7   6.6   6.5   6.4   5.8   5.7   5.7   6.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ033930-014635   3.6585938  -1.7766120  2009-12-07 . .  2525  2506  2426  2362  2189  2160  2135  2111  1868  1846  1825  1803  1551  1529     0     0  1480  1471  1447  1435  1244  1213  1210  1188  23.5  23.3  22.6  22.0  20.4  20.1  19.9  19.6  17.4  17.2  17.0  16.8  14.4  14.2   0.0   0.0  14.5  14.4  14.3  14.2  12.7  12.5  12.5  12.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ034028-670316   3.6744944 -67.0546722  2009-07-25 . .     0     0     0     0     0     0     0     0   184   183   180   179   152   150   149   149   142   140   138   136   125   120   121   129   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.7   2.7   2.7   2.7   2.3   2.2   2.3   2.3   2.4   2.3   2.3   2.3   2.3   2.2   2.3   2.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ034028-670316   3.6744944 -67.0546722  2009-07-26 . .     0     0     0     0     0     0     0     0   183   182   181   178   159   157   155   154   141   143   143   141   129   129   119   115   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.1   2.1   2.1   2.1   1.9   1.9   1.9   1.9   2.0   2.0   2.0   2.1   2.2   2.2   2.1   2.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ034028-670316   3.6744944 -67.0546722  2009-10-28 s .   233   228   228   226     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.3   4.2   4.2   4.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ034028-670316   3.6744944 -67.0546722  2009-12-04 . .   239   229   229   231   215   211   207   199   155   153   151   150   138   139   136   131   126   129   121   121   110   110   102   107   3.9   3.7   3.7   3.8   3.5   3.5   3.4   3.3   2.6   2.5   2.5   2.5   2.4   2.4   2.3   2.3   2.3   2.3   2.2   2.2   2.2   2.2   2.0   2.2   0.186  -0.618   4.500   0.489   2.009
   AT20GJ034028-670316   3.6744944 -67.0546722  2010-08-10 . .   221   213   214   220   193   193     0   190     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.1   2.9   2.9   3.1   3.5   3.1   0.0   3.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ034035-211930   3.6765577 -21.3253250  2010-01-27 s .   960   955   950   941   916   916   935   905   792   788   782   778   732   724   714   701     0     0     0     0     0     0     0     0   9.9   9.8   9.8   9.7   9.4   9.4  10.5   9.3   8.1   8.1   8.0   8.0   7.9   7.7   7.6   7.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ034035-211930   3.6765577 -21.3253250  2010-02-28 . .   916   939   932   905   887   883   880   881   799   792   784   778   724   715   693   676     0     0     0     0     0     0     0     0  11.4  11.7  11.6  11.3  11.0  11.0  11.0  11.0   9.9   9.9   9.8   9.7   9.3   9.1   8.9   8.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ034035-211930   3.6765577 -21.3253250  2009-07-10 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   737   736   726   720   667   663   656   648   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.6   9.6   9.6   9.5   9.3   9.2   9.2   9.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ034035-211930   3.6765577 -21.3253250  2009-07-26 . .  1039  1043  1035  1027   983   977   975   957   832   825   816   809   734   731   724   717   715   712   703   696   653   642   637   630  11.5  11.5  11.4  11.3  10.9  10.8  10.8  10.6   9.2   9.1   9.0   8.9   8.1   8.1   8.0   8.1   8.3   8.3   8.2   8.2   8.2   8.0   7.8   8.0   0.250  -0.463   4.500   2.131   2.179
   AT20GJ034035-211930   3.6765577 -21.3253250  2009-07-31 . .     0     0     0     0     0     0     0     0   831   824   817   809   738   734   727   720   582   588   600   600   644   642   638   633   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.4   4.4   4.3   4.3   3.9   3.9   3.9   4.2   3.0   3.0   3.0   3.0   3.5   3.4   3.1   3.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ034035-211930   3.6765577 -21.3253250  2009-12-07 . .  1002  1000   990   977   866   858   849   845   840   832   824   815   728   717     0     0   710   705   703   694   649   631   631   629   9.3   9.3   9.2   9.1   8.1   8.0   7.9   7.9   7.8   7.7   7.7   7.6   6.8   6.7   0.0   0.0   7.0   6.9   6.9   6.9   6.7   7.0   6.5   7.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ034838-274913   3.8105957 -27.8204346  2010-01-27 s .   936   946   963  1022   952   953   975   874   808   801   793   784   718   712   697   681     0     0     0     0     0     0     0     0   9.6   9.7   9.9  10.5   9.8   9.8  10.2   9.0   8.3   8.2   8.2   8.1   7.7   7.6   7.4   7.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ034838-274913   3.8105957 -27.8204346  2010-02-28 . .   895   933   959   967  1033  1044  1055  1058   960   952   941   931   865   854   827   805     0     0     0     0     0     0     0     0  11.1  11.6  11.9  12.0  12.9  13.0  13.1  13.2  11.9  11.8  11.7  11.6  10.9  10.7  10.4  10.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ034838-274913   3.8105957 -27.8204346  2010-03-06 . .   933   950   973   997   993  1000  1006  1013   947   942   938   931   876   868   885   872   522   510   488   496     0     0     0     0  16.3  16.6  17.0  17.4  17.3  17.4  17.5  17.7  16.5  16.4  16.4  16.2  15.4  15.2  15.5  15.5   9.7   9.5   9.1   9.3   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ034838-274913   3.8105957 -27.8204346  2010-03-15 . .   864   916   933   928  1027  1037  1049  1055   917   913   908   903   855   849   835   829     0     0     0     0     0     0     0     0  11.3  12.0  12.3  12.2  13.5  13.6  13.8  13.9  12.0  12.0  11.9  11.9  11.2  11.2  11.0  10.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ034838-274913   3.8105957 -27.8204346  2009-07-10 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1090  1081  1072  1061   970   961   954   943   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  14.2  14.2  14.1  14.0  13.3  13.2  13.1  13.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ034838-274913   3.8105957 -27.8204346  2009-07-25 . .  1178  1222  1265  1272  1425  1440     0  1523  1294  1278  1259  1246  1102  1094  1082  1070     0     0     0     0     0     0     0     0  16.3  16.9  17.5  17.6  19.7  19.9   0.0  21.1  17.9  17.7  17.4  17.2  15.2  15.1  15.0  14.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ034838-274913   3.8105957 -27.8204346  2009-07-26 . .  1179  1207  1241  1262  1335  1349  1367  1359  1269  1259  1243  1233  1108  1102  1088  1075     0     0     0     0     0     0     0     0  13.0  13.3  13.7  13.9  14.7  14.9  15.1  15.0  14.0  13.9  13.7  13.6  12.2  12.2  12.0  11.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ034838-274913   3.8105957 -27.8204346  2009-07-31 . .     0     0     0     0     0     0     0     0  1222  1211  1199  1188  1053  1043  1030  1018   930   927   922   915   866   863   857   846   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.5   6.4   6.4   6.3   5.6   5.5   5.5   5.9   4.7   4.7   4.6   4.6   4.2   4.2   4.1   4.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ034838-274913   3.8105957 -27.8204346  2009-09-15 . .  1021  1025  1042  1071  1216  1229  1240  1269  1047  1037  1027  1018   963   950   934   914   777   773   768   764   728   723   724   722  14.5  14.5  14.8  15.2  17.2  17.4  17.6  18.0  14.8  14.7  14.6  14.4  13.7  13.5  13.2  13.0  10.5  10.4  10.3  10.2   9.5   9.4   9.3   9.3   1.398  -0.607   6.215   2.241   1.885
   AT20GJ034838-274913   3.8105957 -27.8204346  2009-11-06 . .  1077  1086  1102  1109  1114  1124  1127  1133  1008   995   981   967   893   868   825   807   750   742   737   746   724   697   652   638  18.1  18.2  18.5  18.6  18.7  18.9  18.9  19.0  16.9  16.7  16.5  16.2  15.1  14.6  13.9  13.6  12.1  11.9  11.8  12.0  11.3  10.9  10.2  10.0   0.644  -0.722   8.634   2.259   1.673
   AT20GJ034838-274913   3.8105957 -27.8204346  2009-12-07 . .   975   988   994   995  1002  1003  1003  1002   916   908   897   884   790   777     0     0   692   688   671   659   615   615   598   590   9.1   9.2   9.2   9.3   9.3   9.3   9.3   9.3   8.5   8.4   8.3   8.2   7.4   7.2   0.0   0.0   6.8   6.8   6.6   6.5   6.4   6.4   6.2   6.2   0.284  -1.082  21.205   1.680   1.365
   AT20GJ035128-514254   3.8578471 -51.7152519  2010-03-06 . .   329   324   323   318   308   308   307   311   269   267   265   263   240   241   252   254   243   246   237   239   221   218   224   229   5.8   5.7   5.7   5.6   5.5   5.5   5.4   5.6   4.8   4.7   4.7   4.7   4.8   4.6   4.8   5.4   4.7   4.7   4.6   4.7   4.6   4.5   4.6   4.9   0.142  -0.369   4.500   0.666   1.378
   AT20GJ035128-514254   3.8578471 -51.7152519  2010-07-31 s .   345   348   344   331   330   338   334   341     0     0     0     0   215   212   192   174     0     0     0     0     0     0     0     0   4.5   4.5   4.4   4.3   4.4   4.4   4.6   4.8   0.0   0.0   0.0   0.0   4.8   4.3   4.2   4.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ035128-514254   3.8578471 -51.7152519  2010-08-20 . .   311   305   310   311   290   291   293   301   254   255   255   254   237   237   230   228   216   217   215   216   217   217   213   208   4.5   4.3   4.3   4.6   4.3   4.2   4.3   4.5   3.6   3.6   3.6   3.6   3.4   3.4   3.3   3.3   3.0   2.9   2.9   3.0   2.9   2.8   2.8   2.8   0.196  -0.398   4.500   0.634   1.554
   AT20GJ035547-664533   3.9299611 -66.7593613  2009-07-25 . .     0     0     0     0     0     0     0     0   416   412   408   407   365   362   359   355   367   363   360   353   330   328   327   325   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.0   5.9   5.9   5.9   5.3   5.2   5.2   5.2   5.6   5.5   5.5   5.5   5.4   5.3   5.3   5.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ035547-664533   3.9299611 -66.7593613  2009-07-26 . .     0     0     0     0     0     0     0     0   406   404   400   397   364   364   360   360   357   357   352   349   323   317   328   317   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.5   4.5   4.4   4.4   4.4   4.3   4.3   4.4   4.5   4.5   4.4   4.5   4.4   4.3   4.5   4.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ035547-664533   3.9299611 -66.7593613  2009-10-28 s .   617   590   575   559   528   523   520   547     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  11.1  10.6  10.3  10.1   9.8   9.6   9.4  10.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ035547-664533   3.9299611 -66.7593613  2009-12-04 . .   597   560   540   540   492   483   475   446   394   392   391   388   390   380   374   368   358   354   350   346   311   312   306   304   9.6   9.0   8.7   8.7   8.0   7.8   7.6   7.3   6.4   6.4   6.3   6.3   6.4   6.2   6.1   6.0   6.2   6.1   6.1   6.0   5.6   5.7   5.6   5.6  -0.275  -0.275   8.599   0.976   2.087
   AT20GJ035547-664533   3.9299611 -66.7593613  2010-08-10 . .   599   569   560   570   474   466     0   452     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.9   7.1   7.0   7.5   6.6   6.3   0.0   6.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ040019-225624   4.0053472 -22.9401665  2009-12-07 . e  >105  >106  >105  >103   >99   >98   >95     0   >86   >85   >83   >82     0     0     0     0   >71   >72   >77   >71   >66   >62   >62   >59     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.021  -0.798  40.000   0.130   1.754
   AT20GJ040221-314725   4.0392405 -31.7905388  2010-01-27 s .   763   772   788   841   810   814   830   777   816   818   814   812   788   780   772   759     0     0     0     0     0     0     0     0   7.8   7.9   8.1   8.7   8.3   8.4   8.6   8.0   8.4   8.4   8.4   8.4   8.5   8.3   8.2   8.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ040221-314725   4.0392405 -31.7905388  2010-02-28 s .   766   780   800   816   844   852   863   873   785   780   773   766   716   704   676   652   631   632   624   625   599   598   593   593   9.5   9.7  10.0  10.2  10.5  10.6  10.7  10.9   9.8   9.7   9.6   9.5   9.2   9.0   8.6   8.4   7.7   7.6   7.5   7.5   7.0   6.9   6.8   6.9   1.362  -0.412   4.500   1.472   1.574
   AT20GJ040221-314725   4.0392405 -31.7905388  2009-07-25 . .   610   611   615   612     0     0     0     0   677   678   679   679   630   628   625   620   636   641   630   632   590   583   578   582   8.4   8.5   8.5   8.5   0.0   0.0   0.0   0.0   9.4   9.4   9.4   9.4   8.7   8.7   8.7   8.9   9.3   9.4   9.2   9.3   9.0   8.9   8.9   9.4   0.269  -0.790  40.000   1.175   1.988
   AT20GJ040221-314725   4.0392405 -31.7905388  2009-07-31 . .     0     0     0     0     0     0     0     0   661   663   664   666   640   641   663   656   609   607   608   605   591   590   588   581   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.5   3.5   3.5   3.5   3.4   3.4   3.5   3.9   3.1   3.1   3.1   3.0   3.2   3.2   2.8   3.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ040221-314725   4.0392405 -31.7905388  2009-11-06 . .     0     0     0     0     0     0     0     0   813   807   803   797   767   752   726   717   723   715   711   721   719   692   649   644   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  13.6  13.5  13.5  13.4  13.1  12.9  12.4  12.3  12.0  11.8  11.6  11.9  11.8  11.3  10.6  10.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ040221-314725   4.0392405 -31.7905388  2009-12-07 . .   735   731   733   745   744   749   755   756   847   842   829   823   701   712     0     0   790   787   786   782   715   703   697   687   6.8   6.8   6.8   6.9   6.9   7.0   7.0   7.0   7.9   7.8   7.7   7.7   7.2   7.2   0.0   0.0   7.7   7.7   7.7   7.7   7.3   7.5   7.2   7.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ040353-360500   4.0649305 -36.0838623  2010-01-27 s .   755   787   844   932  1210  1296  1414     0  3004  3078  3155  3221  3741  3773  3780  3765     0     0     0     0     0     0     0     0   7.8   8.1   8.7   9.6  12.4  13.3  14.5   0.0  30.9  31.6  32.4  33.1  38.5  38.8  38.9  38.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ040353-360500   4.0649305 -36.0838623  2010-02-28 . .   781   829   895   965  1364  1476  1617  1720  3201  3263  3320  3371  3791  3778  3695  3637  4299  4340  4337  4359  4559  4578  4588  4653   9.7  10.3  11.1  12.0  17.0  18.4  20.1  21.4  39.8  40.6  41.3  41.9  47.2  47.0  46.0  45.3  50.9  51.2  51.0  51.1  51.7  51.7  51.6  52.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ040353-360500   4.0649305 -36.0838623  2009-07-25 . .   721   720   728   729   810   832   891   927  1225  1251  1273  1298  1417  1431  1447  1449  1793  1801  1805  1816  1851  1852  1855  1855  10.0  10.0  10.1  10.1  11.2  11.5  12.3  12.8  17.0  17.3  17.6  18.0  19.6  19.8  20.0  20.1  26.1  26.3  26.4  26.7  28.1  28.3  28.4  28.5   0.501   0.501  11.581   2.034   2.862
   AT20GJ040353-360500   4.0649305 -36.0838623  2009-07-31 . .     0     0     0     0     0     0     0     0  1267  1296  1326  1353  1517  1546  1626  1626  1788  1802  1817  1832  1931  1944  1952  1945   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.7   6.9   7.0   7.2   8.1   8.2   8.6   8.6   9.0   9.1   9.1   9.2   9.3   9.4   9.4   9.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ040353-360500   4.0649305 -36.0838623  2009-11-06 . .   700   713   736   751   946   991  1056  1117  2232  2279  2335  2376  2792  2779  2742  2762  3345  3353  3336  3384     0     0     0     0  11.7  12.0  12.4  12.6  15.9  16.6  17.7  18.8  37.5  38.2  39.2  39.9  46.9  46.6  46.0  46.3  53.4  53.4  52.9  53.5   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ040353-360500   4.0649305 -36.0838623  2009-12-07 . .   754   757   784   823  1018  1074  1141  1213  2578  2632  2675  2710  2814  2878     0     0  3812  3861  3852  3858  3670  3643  3656  3627   7.0   7.0   7.3   7.7   9.5  10.0  10.6  11.3  24.0  24.5  24.9  25.2  26.2  26.8   0.0   0.0  37.2  37.9  37.9  38.1  37.5  37.4  37.6  37.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ040534-130813   4.0927788 -13.1371365  2010-02-28 s .  2537  2527  2445  2319  2045  1996  1935  1938  1189  1162  1128  1118   757   735   712   751     0     0     0     0     0     0     0     0  31.6  31.4  30.4  28.9  25.4  24.8  24.1  24.1  14.8  14.5  14.0  13.9   9.8   9.4   9.1   9.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ040534-130813   4.0927788 -13.1371365  2009-07-26 . .  2583  2492  2414  2345  1872  1796  1766     0     0   838   903   977  1140  1145  1146  1156  1158  1143  1124  1107   987   972   961   945  28.5  27.5  26.6  25.9  20.7  19.8  19.5   0.0   0.0   9.3  10.0  10.8  12.6  12.6  12.7  12.8  13.4  13.3  13.1  13.0  12.0  11.8  11.8  12.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ040534-130813   4.0927788 -13.1371365  2009-07-31 . .     0     0     0     0     0     0     0     0     0     0     0     0   796   824   848     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.2   4.4   4.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ040534-130813   4.0927788 -13.1371365  2009-12-07 . .  2619  2538  2433  2339  2026  1971  1910  1859  1195  1161  1121  1085   753   725     0     0   970   963   940   925   809   794   787   771  24.4  23.6  22.6  21.8  18.8  18.3  17.8  17.3  11.1  10.8  10.4  10.1   7.3   6.8   0.0   0.0   9.5   9.5   9.3   9.2   9.0   8.8   8.1   8.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ040658-382627   4.1163986 -38.4411240  2010-01-27 s .  1656  1658  1671  1766  1641  1647  1669     0  1557  1550  1541  1532  1447  1435  1415  1391     0     0     0     0     0     0     0     0  17.0  17.0  17.2  18.2  16.9  16.9  17.2   0.0  16.0  15.9  15.8  15.8  14.9  14.8  14.6  14.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ040658-382627   4.1163986 -38.4411240  2010-02-28 . .  1653  1667  1686  1693  1691  1701  1713  1698  1507  1496  1479  1464  1363  1340  1287  1243  1233  1231  1216  1216  1177  1171  1163  1165  20.6  20.7  21.0  21.1  21.0  21.2  21.3  21.1  18.8  18.6  18.4  18.2  17.0  16.7  16.0  15.8  14.6  14.5  14.3  14.2  13.3  13.2  13.1  13.4   0.735  -0.454   4.500   3.301   2.003
   AT20GJ040658-382627   4.1163986 -38.4411240  2009-07-25 . .  1614  1632  1656  1659  1767  1781  1862  1884  1549  1538  1527  1513  1366  1358  1345  1325  1331  1324  1311  1311  1212  1200  1195  1187  22.3  22.6  22.9  23.0  24.5  24.6  25.8  26.1  21.4  21.3  21.1  20.9  18.9  18.8  18.6  18.3  19.4  19.3  19.2  19.3  18.4  18.3  18.3  18.3   1.306  -0.433   4.500   3.090   2.740
   AT20GJ040658-382627   4.1163986 -38.4411240  2009-07-31 . .     0     0     0     0     0     0     0     0  1556  1551  1544  1538  1413  1415  1461  1438  1277  1279  1273  1272  1223  1223  1216  1204   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.3   8.2   8.2   8.2   7.5   7.5   7.8   7.6   6.5   6.5   6.4   6.4   5.9   5.9   5.8   5.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ040658-382627   4.1163986 -38.4411240  2009-12-07 . .  1627  1632  1620  1614  1569  1565  1549  1550  1510  1494  1468  1446  1188  1194     0     0  1273  1270  1263  1258  1164  1149  1137  1127  15.1  15.2  15.1  15.0  14.6  14.6  14.4  14.4  14.0  13.9  13.7  13.5  11.1  11.1   0.0   0.0  12.4  12.5  12.4  12.4  11.9  11.8  11.7  12.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ040733-330345   4.1260872 -33.0628777  2010-01-27 . .   688   708   736   794   788   794   811     0   731   725   716   710   639   630   616   604     0     0     0     0     0     0     0     0   7.1   7.3   7.6   8.2   8.1   8.2   8.3   0.0   7.5   7.5   7.4   7.3   6.9   6.7   6.6   6.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ040733-330345   4.1260872 -33.0628777  2010-02-28 s .   676   700   729   753   800   813   824   821   701   692   681   671   591   579   552   530   474   473   465   460   427   423   416   416   8.4   8.7   9.1   9.4  10.0  10.1  10.3  10.2   8.7   8.6   8.5   8.4   7.7   7.4   7.1   6.9   5.8   5.7   5.6   5.6   5.0   4.9   4.8   4.9   1.238  -0.765   7.129   1.585   1.578
   AT20GJ040733-330345   4.1260872 -33.0628777  2009-07-25 . .     0     0     0     0   828   843   890   907   757   750   743   735   632   625   616   606   557   552   542   538   477   471   466   461   0.0   0.0   0.0   0.0  11.5  11.7  12.3  12.6  10.5  10.4  10.3  10.2   8.7   8.7   8.5   8.7   8.1   8.1   7.9   7.9   7.6   7.5   7.4   7.5   3.000  -0.604   6.649   1.392   1.812
   AT20GJ040733-330345   4.1260872 -33.0628777  2009-07-31 . .     0     0     0     0     0     0     0     0   747   743   735   730   642   639   658   644   532   528   524   521   478   476   470   464   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.0   3.9   3.9   3.9   3.4   3.4   3.5   3.8   2.7   2.7   2.6   2.6   2.7   2.6   2.6   2.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ040733-330345   4.1260872 -33.0628777  2009-11-06 . .   700   716   735   751     0     0     0     0   762   752   742   731   653   636   609   599   545   537   529   531   497   483   446   446  11.8  12.0  12.3  12.6   0.0   0.0   0.0   0.0  12.8  12.6  12.5  12.3  11.2  10.9  10.4  10.3   9.1   8.9   8.7   8.8   8.4   8.2   7.6   7.9   0.730  -0.932  11.730   1.630   1.742
   AT20GJ040733-330345   4.1260872 -33.0628777  2009-12-07 . .   668   682   703   723   758   765   771   771   763   754   737   723   573   573     0     0   550   549   543   535   473   462   461   453   6.2   6.3   6.5   6.7   7.1   7.1   7.2   7.2   7.1   7.0   6.9   6.7   6.0   5.8   0.0   0.0   5.6   5.6   5.5   5.5   5.1   5.0   5.0   5.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ040820-654508   4.1390414 -65.7522812  2009-07-25 . .     0     0     0     0     0     0     0     0   502   476   451   431   271   260   250   244   178   173   171   169   128   126   123   120   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.2   6.8   6.5   6.2   4.0   3.8   3.7   3.6   2.9   2.8   2.8   2.8   2.4   2.4   2.4   2.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ040820-654508   4.1390414 -65.7522812  2009-07-26 . .     0     0     0     0     0     0     0     0   463   447   423   406   266   258   249   245   182   172   171   169   123   133   119   118   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.1   4.9   4.7   4.6   3.2   3.0   2.9   2.9   2.5   2.3   2.3   2.4   2.2   2.3   2.1   2.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ040820-654508   4.1390414 -65.7522812  2009-10-28 s .  3446  2981  2639  2350  1498  1408  1314     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  62.0  53.6  47.5  42.3  26.9  25.3  23.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ040820-654508   4.1390414 -65.7522812  2009-12-04 . .  3607  3075  2702  2480  1617  1491  1364  1220   482   461   440   426   301   288   276   268   198   186   182   179   137   131   130   129  57.8  49.3  43.3  39.8  25.9  23.9  21.9  19.6   7.7   7.4   7.1   6.9   5.0   4.7   4.5   4.4   3.5   3.3   3.2   3.2   2.6   2.5   2.5   2.6  -1.380  -1.706   4.500   8.013   2.231
   AT20GJ040820-654508   4.1390414 -65.7522812  2010-08-10 . .  3163  2710  2399  2235  1254  1159  1062  1013     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  39.3  33.7  29.8  27.8  15.6  14.4  13.2  12.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ040905-123847   4.1516027 -12.6467066  2010-02-28 s .   405   434   451   455   507   513   519   520   473   465   457   451   382   377   360   354     0     0     0     0     0     0     0     0   5.1   5.4   5.6   5.8   6.5   6.5   6.5   6.7   6.0   5.9   5.8   5.8   5.1   4.9   4.7   4.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ040905-123847   4.1516027 -12.6467066  2009-07-26 . .   428   442   457   470   522   532   543   555   523   516   508   501   426   420   413   406   356   350   343   337   295   289   280   279   4.9   4.9   5.0   5.3   6.0   5.9   6.0   6.4   5.8   5.7   5.6   5.5   4.9   4.8   4.7   4.7   4.3   4.2   4.2   4.1   3.8   3.7   3.6   3.7   0.735  -1.202  14.768   1.072   2.093
   AT20GJ040905-123847   4.1516027 -12.6467066  2009-07-31 . .     0     0     0     0     0     0     0     0   516   510   503   498   424   417   410   404   332   328   323   320   285   283   281   273   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.7   2.7   2.7   2.7   2.6   2.5   2.5   2.5   2.0   1.9   1.9   1.9   1.7   1.7   1.7   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ040905-123847   4.1516027 -12.6467066  2009-12-07 . .   429   446   457   470   509   515   518   529   507   497   489   482   401   394     0     0   339   331   325   325   278   268   265   261   4.1   4.2   4.3   4.5   4.9   4.8   4.8   5.2   4.7   4.6   4.6   4.5   4.0   3.8   0.0   0.0   3.7   3.6   3.5   3.6   3.3   3.2   3.1   3.2   0.550  -1.402  18.380   0.961   2.698
   AT20GJ041137-514923   4.1936836 -51.8231392  2010-03-06 . .   281   285   283   284   276   275   274   274   305   303   303   300   268   263   261   256   304   307   308   306   257   244   252   256   5.0   5.1   5.1   5.1   5.0   4.9   5.0   5.0   5.5   5.5   5.5   5.5   5.3   5.1   5.0   5.6   6.0   6.0   6.1   6.2   5.4   5.1   5.3   5.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ041137-514923   4.1936836 -51.8231392  2010-03-15 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   263   263   264   264   262   265   270   263   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.8   3.8   3.8   3.9   4.0   4.0   4.1   4.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ041137-514923   4.1936836 -51.8231392  2010-08-20 s .   294   292   292   288   295   293   294   289   263   264   265   265   258   259   254   248   239   239   239   238   236   239   233   228   4.3   4.3   4.2   4.2   4.4   4.3   4.3   4.3   3.7   3.7   3.8   3.8   3.7   3.7   3.6   3.6   3.3   3.2   3.2   3.3   3.1   3.1   3.1   3.0   0.356  -0.336   4.500   0.588   1.024
   AT20GJ041239-833521   4.2108999 -83.5891953  2010-03-06 s .   191   191   187   189   167   167   165   166   159   159   156   159   145   129     0   133     0     0     0     0     0     0     0     0   3.5   3.5   3.4   3.5   3.1   3.1   3.1   3.2   3.0   3.0   3.0   3.2   4.2   3.6   0.0   4.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ041239-833521   4.2108999 -83.5891953  2010-03-15 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   141   135   129   141   133   142   131   142   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.6   2.3   2.3   2.6   2.9   3.1   3.0   3.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ041239-833521   4.2108999 -83.5891953  2010-05-30 . .   165   164   160   160     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.2   2.2   2.1   2.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ041239-833521   4.2108999 -83.5891953  2010-06-14 . .   173   174   177   167   160   162   161   161   142   142   139   136   124   121   125   123   120   121   112   112   116   100   105   101   1.8   1.7   1.8   1.7   1.7   1.7   1.7   1.8   1.5   1.5   1.5   1.5   1.8   1.6   1.7   1.8   1.7   1.6   1.6   1.8   2.2   1.9   2.0   2.3   0.222  -0.565   9.018   0.323   2.415
   AT20GJ041239-833521   4.2108999 -83.5891953  2010-07-12 . .   171   170   168   169   159   157   162   170   137   137   135   133   118   126   125   114   107   109   106   107    97    98   104    96   2.1   2.0   2.0   2.1   2.1   1.9   2.0   2.3   1.7   1.7   1.7   1.8   2.4   2.2   2.2   2.2   1.6   1.6   1.6   1.7   1.7   1.6   1.7   1.9   0.396  -0.617   7.240   0.332   1.877
   AT20GJ041239-833521   4.2108999 -83.5891953  2010-07-31 . .   181   185   184   180   187   187   190   190     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.4   2.4   2.4   2.4   2.8   2.6   2.9   3.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ041239-833521   4.2108999 -83.5891953  2010-08-10 . .   173   169   168   175   163   155     0   149     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.5   2.4   2.3   2.6   3.0   2.5   0.0   2.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ041239-833521   4.2108999 -83.5891953  2010-08-20 . .   171   169   169   168   166   165     0   164   135   134   133   132   121   120   116   117   101   102   101   101    98    98    94    95   2.6   2.5   2.5   2.6   2.7   2.5   0.0   2.7   2.0   1.9   1.9   1.9   1.8   1.8   1.7   1.8   1.5   1.5   1.5   1.5   1.5   1.5   1.4   1.6   0.748  -0.558   4.500   0.337   0.947
   AT20GJ041554-473735   4.2650724 -47.6264687  2010-03-06 . .   208   207   205   203   196   197   194   193   189   188   186   185   173   169   163   160     0   166   154   160   129   119   131   139   3.8   3.7   3.7   3.7   3.6   3.6   3.6   3.6   3.5   3.5   3.5   3.6   3.9   3.6   3.5   4.2   0.0   3.4   3.3   3.5   3.1   2.8   3.2   3.6   0.109  -1.319  40.000   0.266   2.492
   AT20GJ041554-473735   4.2650724 -47.6264687  2010-03-15 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   142   145   139   142   136   140   140   144   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.1   2.2   2.1   2.2   2.2   2.3   2.3   2.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ041554-473735   4.2650724 -47.6264687  2010-08-20 s .   218   211   208   205     0     0     0     0   165   165   165   163   151   151   148   143   131   130   131   130   126   128   126   123   3.2   3.1   3.0   3.1   0.0   0.0   0.0   0.0   2.4   2.4   2.4   2.4   2.2   2.2   2.1   2.1   1.8   1.8   1.8   1.8   1.7   1.8   1.7   1.7   0.323  -0.502   4.500   0.431   1.121
   AT20GJ041604-205629   4.2678777 -20.9409771  2010-02-28 s .  1022   956   887   801     0     0     0     0   661   648   633   623   529   521   506   497     0     0     0     0     0     0     0     0  12.7  11.9  11.0  10.0   0.0   0.0   0.0   0.0   8.2   8.1   7.9   7.8   6.9   6.7   6.5   6.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ041604-205629   4.2678777 -20.9409771  2009-07-26 . .  1392  1352  1318  1277   984   952   957     0   664   671   663   663   571   570   568   577   601   596   584   579   515   506   498   499  15.4  14.9  14.5  14.1  10.9  10.5  10.6   0.0   7.3   7.4   7.3   7.3   6.5   6.3   6.3   6.6   7.2   7.1   7.0   7.0   6.5   6.4   6.3   6.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ041604-205629   4.2678777 -20.9409771  2009-07-31 . .     0     0     0     0     0     0     0     0   728   720   709   699   590   582   574   570     0     0     0     0   423   418   418   417   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.9   3.8   3.8   3.7   3.1   3.1   3.1   3.4   0.0   0.0   0.0   0.0   2.4   2.4   2.3   2.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ041604-205629   4.2678777 -20.9409771  2009-12-07 . .  1073   978   860   774   645   659   687   718   692   674   654   638   524   516     0     0   509   495   483   487   436   415   412   415  10.0   9.1   8.0   7.2   6.0   6.1   6.4   6.7   6.4   6.3   6.1   5.9   5.1   5.0   0.0   0.0   5.2   5.0   4.9   5.0   4.7   4.5   4.5   4.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ041636-185108   4.2768178 -18.8523159  2010-02-28 s .  1106  1139  1134  1102  1090  1084  1071  1048   885   874   861   849   759   749   723   702     0     0     0     0     0     0     0     0  13.8  14.2  14.1  13.7  13.6  13.5  13.3  13.0  11.0  10.9  10.7  10.6   9.8   9.6   9.2   9.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ041636-185108   4.2768178 -18.8523159  2009-07-26 . .   920   959   996  1025  1045  1049  1051  1035   949   939   928   919   820   817   808   798   786   774   772   756   701   688   681   677  10.2  10.6  11.0  11.3  11.5  11.6  11.6  11.4  10.5  10.4  10.2  10.1   9.1   9.0   8.9   9.0   9.1   9.0   9.0   8.9   8.7   8.6   8.3   8.6   1.444  -0.431   4.500   1.799   2.141
   AT20GJ041636-185108   4.2768178 -18.8523159  2009-07-31 . .     0     0     0     0     0     0     0     0   933   924   914   905   806   800   792   784     0     0     0     0   664   660   654   648   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.0   4.9   4.9   4.8   4.3   4.3   4.2   4.6   0.0   0.0   0.0   0.0   3.6   3.5   3.2   3.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ041636-185108   4.2768178 -18.8523159  2009-12-07 . .   986   996   987   979   949   946   939   939   822   816   804   793     0     0     0     0   656   649   648   639   581   575   574   565   9.2   9.3   9.2   9.1   8.8   8.8   8.7   8.7   7.6   7.6   7.5   7.4   0.0   0.0   0.0   0.0   6.4   6.4   6.4   6.3   6.2   6.1   6.1   6.1   0.035  -1.220  40.000   1.146   1.238
   AT20GJ042127-481805   4.3576335 -48.3014450  2010-01-27 . .   227   223   219     0     0     0     0     0   151   150   150   150   145   148   144   144     0     0     0     0     0     0     0     0   2.5   2.4   2.4   0.0   0.0   0.0   0.0   0.0   1.7   1.7   1.7   1.7   2.0   1.9   1.8   1.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ042127-481805   4.3576335 -48.3014450  2010-02-28 s .   237   232   228   220   196   194   192   183   149   148   146   147   152   151   143   141   153   152   152   152   158   160   158   161   3.0   3.0   2.9   2.8   2.6   2.5   2.6   2.5   2.0   1.9   1.9   2.0   2.5   2.2   2.1   2.1   2.0   1.9   1.9   2.0   2.0   2.0   2.0   2.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ042127-481805   4.3576335 -48.3014450  2009-07-25 . .     0     0     0     0     0     0     0     0   160   159   157   156   146   147   148   146   168   167   168   171   171   171   168   169   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.4   2.3   2.3   2.3   2.2   2.2   2.2   2.3   2.7   2.6   2.7   2.8   2.9   2.9   2.9   3.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ042127-481805   4.3576335 -48.3014450  2009-07-31 . .     0     0     0     0     0     0     0     0   148   147   147   146   153   154   159   156   159   161   160   162   168   168   169   168   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.0   0.9   0.9   1.0   1.1   1.0   1.1   1.1   1.1   1.0   1.0   1.1   1.1   1.1   1.1   1.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ042127-481805   4.3576335 -48.3014450  2009-12-07 . .   244   238   229   223   196   192   187   184   159   158   156   156   142   140     0     0   165   166   173   168   166   165   166   166   2.4   2.3   2.3   2.2   2.0   1.9   1.9   2.0   1.6   1.6   1.6   1.6   1.8   1.6   0.0   0.0   1.8   1.8   1.9   1.9   2.0   1.9   1.9   2.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ042315-012033   4.3877223  -1.3425180  2010-02-28 s .     0     0     0     0     0     0     0     0  8622  8594  8552  8516  8112  8062  7845  7687     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 107.3 106.9 106.4 106.0 100.9 100.3  97.6  95.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ042315-012033   4.3877223  -1.3425180  2009-09-15 . .     0     0     0     0     0     0     0     0  7375  7397  7416  7438  7801  7787  7776  7684  7952  7982  8019  8043  8217  8230  8310  8318   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 104.6 104.9 105.2 105.5 110.6 110.4 110.3 109.0 107.4 107.4 107.5 107.4 106.1 105.9 106.5 106.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ042315-012033   4.3877223  -1.3425180  2009-12-07 . .  4927  5405  5806  6129  6709  6873  7022  7169  8943  8938  8928  8903     0     0     0     0  8650  8652  8632  8603  7885  7664  7703  7602  45.8  50.3  54.0  57.0  62.4  63.9  65.3  66.7  83.2  83.1  83.0  82.8   0.0   0.0   0.0   0.0  84.5  84.8  85.0  85.0  80.5  78.6  79.3  78.6   0.508  -2.043  40.000  15.217   1.927
   AT20GJ042433-384840   4.4093638 -38.8112755  2010-03-06 s .   323   316   303   299   268   270   268   284   298   299   302   303   277   275   272   260     0     0     0     0   254   248   244   248   6.0   5.5   5.3   5.6   5.2   5.0   5.1   5.5   5.4   5.4   5.5   5.6   5.4   5.2   5.2   5.6   0.0   0.0   0.0   0.0   5.3   5.2   5.1   5.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ042433-384840   4.4093638 -38.8112755  2010-03-15 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   258   254   252   250   243   239   242   240   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.7   3.6   3.6   3.7   3.7   3.6   3.7   3.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ042433-384840   4.4093638 -38.8112755  2010-08-20 s .   305   294   291   286     0     0     0     0   259   258   258   258   243   242   237   229   210   208   208   208   200   203   199   194   4.5   4.3   4.2   4.2   0.0   0.0   0.0   0.0   3.7   3.7   3.7   3.7   3.5   3.5   3.4   3.3   2.9   2.8   2.8   2.9   2.7   2.7   2.6   2.6   0.086  -0.989  40.000   0.391   1.292
   AT20GJ042442-375620   4.4117345 -37.9391060  2010-01-27 . .   721   713   706     0   647   642   649     0   651   656   661   665   699   700   697   692     0     0     0     0     0     0     0     0   7.4   7.3   7.3   0.0   6.7   6.6   6.8   0.0   6.7   6.7   6.8   6.8   7.5   7.5   7.4   7.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ042442-375620   4.4117345 -37.9391060  2010-02-28 s .   688   683   680   676   635   633   632   631   659   665   670   675   738   735   718   701   796   800   800   802   825   827   826   834   8.6   8.5   8.5   8.4   7.9   7.9   7.9   8.0   8.2   8.3   8.3   8.4   9.5   9.4   9.2   9.0   9.4   9.4   9.4   9.4   9.4   9.5   9.3   9.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ042442-375620   4.4117345 -37.9391060  2009-07-25 . .   853   862   874   873   908   911   949   959   847   846   845   843   790   787   782   773   820   811   806   800   756   750   740   740  11.8  11.9  12.1  12.1  12.6  12.6  13.1  13.3  11.7  11.7  11.7  11.7  10.9  10.9  10.8  11.0  11.9  11.8  11.8  11.8  11.5  11.5  11.4  11.9   0.602  -0.326   4.500   1.715   2.567
   AT20GJ042442-375620   4.4117345 -37.9391060  2009-07-31 . .     0     0     0     0     0     0     0     0   846   847   847   847   806   808   836   826   757   755   753   753   725   723   720   711   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.5   4.5   4.5   4.5   4.3   4.3   4.4   4.8   3.8   3.8   3.8   3.8   3.5   3.5   3.5   3.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ042442-375620   4.4117345 -37.9391060  2009-12-07 . .   774   768   754   745   703   697   689   685   672   667   658   649   557   557     0     0   620   627   623   626   602   601   599   599   7.2   7.1   7.0   6.9   6.5   6.5   6.4   6.4   6.3   6.2   6.1   6.0   5.8   5.7   0.0   0.0   6.1   6.2   6.1   6.2   6.4   6.4   6.2   6.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ042506-664650   4.4185837 -66.7805862  2009-07-25 . .     0     0     0     0     0     0     0     0   233   228   222   217   171   167   162   160   136   134   135   132   114   118   104   108   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.4   3.3   3.3   3.2   2.6   2.5   2.4   2.5   2.3   2.2   2.2   2.3   2.2   2.2   2.1   2.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ042506-664650   4.4185837 -66.7805862  2009-07-26 . .     0     0     0     0     0     0     0     0   230   225   220   214   173   169   165   162   138   136   129   134   114   108   112   103   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.8   2.7   2.6   2.6   2.3   2.2   2.1   2.2   2.0   2.0   1.9   2.0   2.2   2.0   2.2   2.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ042506-664650   4.4185837 -66.7805862  2009-10-28 s .   402   398   397   395   383   380   374   389     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.4   7.2   7.1   7.3   7.2   7.0   6.9   7.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ042506-664650   4.4185837 -66.7805862  2009-12-04 . .   392   381   377   382   356   347   340   313   226   221   217   214   187   181   177   171   145   144   140   141   111   115   118   109   6.4   6.1   6.0   6.2   5.8   5.6   5.6   5.1   3.7   3.6   3.5   3.5   3.2   3.0   3.0   2.9   2.6   2.6   2.5   2.6   2.2   2.2   2.3   2.2   0.614  -0.972   6.034   0.759   1.882
   AT20GJ042506-664650   4.4185837 -66.7805862  2010-08-10 s .   358   352   354   364   308   305   292   289     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.4   5.1   5.1   5.4   5.0   4.6   4.5   4.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ042810-643823   4.4696859 -64.6398926  2010-01-27 . .   177   192   212   237   284   294     0     0   384   384   384   384   366   363   355   354     0     0     0     0     0     0     0     0   1.9   2.1   2.3   2.6   3.1   3.2   0.0   0.0   4.1   4.1   4.1   4.1   4.1   4.0   3.9   4.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ042810-643823   4.4696859 -64.6398926  2010-02-28 . .   166   183   200   217   282   293     0   319   378   377   375   375     0     0     0     0   336   335   333   331   322   319   318   317   2.2   2.4   2.6   2.8   3.8   3.8   0.0   4.9   4.8   4.8   4.8   4.8   0.0   0.0   0.0   0.0   4.2   4.1   4.1   4.1   3.9   3.8   3.8   3.8   1.491  -0.519  10.821   0.665   0.809
   AT20GJ042810-643823   4.4696859 -64.6398926  2009-07-25 . .     0     0     0     0     0     0     0     0   330   330   328   327   299   296   294   291   300   303   302   293   273   273   265   261   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.7   4.6   4.6   4.6   4.3   4.2   4.2   4.2   4.6   4.6   4.6   4.6   4.5   4.5   4.4   4.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ042810-643823   4.4696859 -64.6398926  2009-07-26 . .     0     0     0     0     0     0     0     0   334   333   332   331   308   305   304   302   301   300   294   287   265   263   257   244   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.9   3.9   3.9   3.9   3.8   3.7   3.7   3.8   3.9   3.8   3.8   3.7   3.7   3.6   3.6   3.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ042810-643823   4.4696859 -64.6398926  2009-10-14 . .   159   171   187   204   253   261   271   283   350   350   349   349   334   335   333   329   304   301   299   297   281   284   281   278   1.6   1.6   1.8   2.0   2.5   2.5   2.6   2.8   3.3   3.1   3.1   3.3   3.2   3.2   3.1   3.2   2.8   2.7   2.7   2.7   2.5   2.5   2.5   2.5   1.163  -0.792  15.411   0.678   1.178
   AT20GJ042810-643823   4.4696859 -64.6398926  2009-10-28 . .   167   179   197   216   284   297   314   353     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.1   3.3   3.7   4.1   5.4   5.5   5.9   6.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ042810-643823   4.4696859 -64.6398926  2009-12-04 . .   165   177   195   217   279   291   305   297   378   379   380   383   399   392   389   380   381   383   373   372   335   336   338   333   2.7   2.9   3.2   3.6   4.6   4.7   5.0   4.9   6.1   6.1   6.2   6.2   6.6   6.4   6.4   6.2   6.6   6.6   6.4   6.5   6.1   6.1   6.1   6.1   1.260  -0.611  14.223   0.735   1.615
   AT20GJ042840-375619   4.4778956 -37.9387741  2010-01-27 . .  2388  2437  2503  2671  2575  2592  2643     0  2759  2764  2766  2770  2792  2793  2769  2738     0     0     0     0     0     0     0     0  24.6  25.1  25.7  27.5  26.5  26.7  27.2   0.0  28.4  28.4  28.4  28.5  28.7  28.7  28.5  28.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ042840-375619   4.4778956 -37.9387741  2010-02-28 s .  2199  2277  2349  2397  2600  2673  2748  2682  3064  3077  3081  3082  3192  3154  3056  2975  3223  3247  3229  3249  3273  3297  3295  3333  27.4  28.3  29.2  29.8  32.4  33.3  34.2  33.4  38.1  38.3  38.3  38.3  39.7  39.2  38.0  37.0  38.2  38.3  38.0  38.1  37.1  37.2  37.1  37.3   0.790  -0.060   4.500   4.322   1.512
   AT20GJ042840-375619   4.4778956 -37.9387741  2009-07-10 . .     0     0     0     0     0     0     0     0  4090  3940  3898  3894  4086  4121  4128  4098     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  50.8  49.0  48.4  48.4  50.8  51.2  51.3  50.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ042840-375619   4.4778956 -37.9387741  2009-07-18 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  3100  3092  3076  3079  2989  2993  2959  2949   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  36.7  36.5  36.1  36.0  33.8  33.7  33.2  33.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ042840-375619   4.4778956 -37.9387741  2009-07-25 . .  2716  2826  2944  3020  3460  3538  3725  3785  3486  3490  3484  3472  3135  3108  3083  3043  3234  3172  3189  3121  2978  2933  2937  2908  37.6  39.1  40.7  41.8  47.9  49.0  51.5  52.4  48.2  48.3  48.2  48.0  43.4  43.0  42.7  42.1  47.0  46.3  46.7  45.9  45.3  44.7  45.0  44.7   2.183  -0.241   4.500   4.972   2.772
   AT20GJ042840-375619   4.4778956 -37.9387741  2009-07-31 . .     0     0     0     0     0     0     0     0  3428  3425  3423  3424  3284  3277  3297  3239  2975  2968  2964  2957  2855  2855  2853  2806   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  18.2  18.2  18.2  18.2  17.4  17.4  17.5  17.2  15.0  15.0  14.9  14.8  13.8  13.8  13.7  13.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ042840-375619   4.4778956 -37.9387741  2009-12-07 . .  2421  2475  2505  2537  2568  2574  2567  2577  2606  2589  2569  2545  2191  2192     0     0  2392  2385  2383  2375  2263  2228  2211  2186  22.5  23.0  23.3  23.6  23.9  23.9  23.9  24.0  24.2  24.1  23.9  23.7  20.4  20.4   0.0   0.0  23.4  23.4  23.5  23.5  23.1  22.9  22.8  22.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ042842-500534   4.4785304 -50.0928040  2010-03-06 . .   449   462   462   466   425   424   420   414   403   401   395   390   320   312   316   302     0     0     0     0   234   235   228   235   7.8   8.1   8.1   8.1   7.7   7.4   7.3   7.5   7.2   7.2   7.1   7.1   6.2   5.9   5.9   6.3   0.0   0.0   0.0   0.0   5.0   5.0   4.9   5.3   0.016  -1.744  37.169   0.483   2.489
   AT20GJ042842-500534   4.4785304 -50.0928040  2010-03-15 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   261   257   254   253   242   239   239   242   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.8   3.7   3.7   3.7   3.7   3.6   3.7   3.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ042842-500534   4.4785304 -50.0928040  2010-08-20 s .   358   350   348   340     0     0     0     0   230   227   224   221   193   192   185   181   154   151   151   150   142   144   141   135   5.2   4.9   4.9   5.0   0.0   0.0   0.0   0.0   3.3   3.2   3.2   3.2   2.8   2.8   2.7   2.6   2.2   2.1   2.1   2.1   1.9   1.9   1.9   1.9   0.600  -0.734   4.500   0.715   1.269
   AT20GJ043221-510925   4.5392359 -51.1570282  2010-03-06 . .   397   410   401   386   341   335   338   346   377   377   377   374   331   328   325   312     0     0     0     0   266   260   256   257   6.9   7.2   7.0   6.9   6.2   6.0   5.9   6.3   6.8   6.8   6.8   6.8   6.4   6.1   6.1   6.5   0.0   0.0   0.0   0.0   5.5   5.4   5.4   5.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ043221-510925   4.5392359 -51.1570282  2010-03-15 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   284   285   282   277   270   271   267   264   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.1   4.1   4.1   4.0   4.1   4.1   4.1   4.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ043221-510925   4.5392359 -51.1570282  2010-08-20 s .   382   364   361   352     0     0     0     0   292   292   290   287   267   265   258   249   222   221   221   220   211   212   205   201   5.6   5.1   5.0   5.1   0.0   0.0   0.0   0.0   4.2   4.1   4.1   4.1   3.8   3.8   3.7   3.6   3.1   3.0   3.0   3.0   2.8   2.8   2.7   2.7   0.012  -1.097  38.032   0.417   1.327
   AT20GJ043334-603014   4.5594610 -60.5039444  2009-07-25 . .     0     0     0     0     0     0     0     0   269   267   265   263   236   234   234   233   244   245   245   244   231   235   228   233   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.9   3.8   3.8   3.8   3.5   3.4   3.4   3.5   3.8   3.8   3.8   3.9   3.8   3.9   3.8   4.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ043334-603014   4.5594610 -60.5039444  2009-07-26 . .     0     0     0     0     0     0     0     0   269   267   264   262   239   239   237   236   248   249   242   246   228   228   231   226   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.1   3.0   3.0   3.0   2.8   2.8   2.8   2.8   3.1   3.1   3.0   3.1   3.1   3.0   3.1   3.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ043334-603014   4.5594610 -60.5039444  2009-10-28 s .   334   324   316   310   301   299   295   308     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.2   6.0   5.8   5.8   5.8   5.7   6.0   6.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ043334-603014   4.5594610 -60.5039444  2009-12-04 s .   327   309   301   303   285   282   279   264   257   257   258   260   279   276   274   269   297   297   300   299   293   292   291   297   5.3   5.0   4.9   4.9   4.7   4.6   4.6   4.4   4.2   4.2   4.2   4.3   4.6   4.6   4.5   4.4   5.1   5.1   5.2   5.2   5.3   5.3   5.3   5.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ043900-452222   4.6502375 -45.3729324  2010-01-27 . .   665   673   683   726   679   679   689     0   626   623   618   615   567   563   554   544     0     0     0     0     0     0     0     0   6.8   6.9   7.0   7.5   7.0   7.0   7.1   0.0   6.4   6.4   6.4   6.3   6.2   6.1   6.0   5.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ043900-452222   4.6502375 -45.3729324  2010-02-28 s .   602   617   631   638   657   662   668   663   599   595   588   582   547   540   520   502   483   481   477   476   462   459   458   462   7.5   7.7   7.9   7.9   8.2   8.2   8.3   8.4   7.5   7.4   7.3   7.2   7.1   6.9   6.7   6.5   5.9   5.8   5.8   5.8   5.4   5.3   5.3   5.4   1.183  -0.427   4.500   1.175   1.465
   AT20GJ043900-452222   4.6502375 -45.3729324  2009-07-25 . .     0     0     0     0   604   612   639   646   517   514   509   502   442   438   433   425   421   414   412   406   377   373   369   361   0.0   0.0   0.0   0.0   8.4   8.5   8.8   9.0   7.2   7.1   7.0   7.0   6.1   6.1   6.0   6.2   6.4   6.3   6.2   6.2   6.1   6.0   6.0   6.0   0.206  -0.541   4.500   1.441   2.576
   AT20GJ043900-452222   4.6502375 -45.3729324  2009-07-31 . .     0     0     0     0     0     0     0     0   545   542   538   534   484   481   490   483   417   416   414   413   388   389   386   381   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.9   2.9   2.9   2.8   2.9   2.6   2.6   2.9   2.4   2.3   2.3   2.4   2.2   2.2   2.2   2.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ043900-452222   4.6502375 -45.3729324  2009-12-07 . .   612   622   628   634   647   647   647   645   626   619   613   604   476   479     0     0   500   499   496   490   448   446   439   432   5.7   5.8   5.8   5.9   6.0   6.0   6.0   6.3   5.8   5.8   5.7   5.6   4.7   4.7   0.0   0.0   5.1   5.1   5.1   5.1   4.8   4.8   4.7   4.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ044017-433308   4.6714391 -43.5523872  2010-01-27 . .  2262  2124  1989     0  1493  1443  1405  1265   932   919   906   895   812   805   792   783     0     0     0     0     0     0     0     0  23.3  21.8  20.5   0.0  15.4  14.8  14.5  13.0   9.6   9.4   9.3   9.2   8.7   8.6   8.4   8.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ044017-433308   4.6714391 -43.5523872  2010-02-28 s .  2275  2139  2021  1913  1545  1498  1449  1423   933   922   906   893   825   811   780   756   752   751   747   748   740   738   737   741  28.3  26.6  25.1  23.8  19.2  18.6  18.0  17.7  11.6  11.5  11.3  11.1  10.6  10.3   9.9   9.7   8.9   8.9   8.8   8.8   8.6   8.5   8.3   8.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ044017-433308   4.6714391 -43.5523872  2009-07-25 . .  2415  2271  2146  2021  1714  1659  1664  1629   935   917   900   883   739   729   718   705   692   693   685   673   616   613   607   606  33.4  31.4  29.7  28.0  23.7  23.0  23.0  22.5  12.9  12.7  12.5  12.2  10.2  10.1   9.9  10.1  10.1  10.1  10.0   9.9   9.4   9.4   9.3   9.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ044017-433308   4.6714391 -43.5523872  2009-07-31 . .     0     0     0     0     0     0     0     0   942   928   913   900   776   770   782   768   651   650   645   643   607   606   600   594   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.0   4.9   4.9   4.8   4.1   4.1   4.2   4.5   3.3   3.3   3.2   3.2   3.3   3.3   2.9   3.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ044017-433308   4.6714391 -43.5523872  2009-12-07 . .  2324  2171  2007  1885  1499  1444  1381  1338   959   943   924   908   732   731     0     0   758   757   750   750   699   691   686   682  21.6  20.2  18.7  17.5  13.9  13.4  12.8  12.4   8.9   8.8   8.6   8.4   7.1   7.0   0.0   0.0   7.4   7.4   7.4   7.4   7.2   7.3   7.1   7.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ044047-695217   4.6799774 -69.8715286  2009-07-25 . .     0     0     0     0     0     0     0     0  1031  1035  1038  1040   999   995   994   993  1042  1045  1040  1033   980   977   964   958   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  14.3  14.3  14.4  14.4  13.8  13.8  13.8  13.7  15.2  15.3  15.2  15.2  14.9  14.9  14.8  15.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ044047-695217   4.6799774 -69.8715286  2009-07-26 . .     0     0     0     0     0     0     0     0  1012  1015  1019  1020  1000   999   997   997  1060  1052  1048  1037   976   969   967   957   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  11.2  11.2  11.3  11.3  11.0  11.0  11.0  11.6  12.3  12.3  12.2  12.2  11.8  11.8  11.8  12.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ044047-695217   4.6799774 -69.8715286  2009-10-28 s .   495   531   572   603   743   766   795     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   8.9   9.6  10.3  10.8  13.4  13.8  14.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ044047-695217   4.6799774 -69.8715286  2009-12-04 . .   540   566   602   646   754   767   784   757   882   884   888   891   933   922   912   897   923   922   910   900   836   840   833   823   8.7   9.1   9.7  10.4  12.1  12.3  12.6  12.1  14.1  14.2  14.2  14.3  15.0  14.8  14.6  14.6  15.6  15.6  15.5  15.3  14.7  14.9  14.8  14.9   0.845  -0.529  15.733   1.778   1.589
   AT20GJ044047-695217   4.6799774 -69.8715286  2010-08-10 . .   434   447   472   511   530   537   545   557     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.3   5.6   5.9   7.3   7.9   7.6   6.8   7.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ044133-334003   4.6926860 -33.6676674  2010-03-06 s .   811   777   731   696   518   498   477   459   320   316   307   302   235   228   225   210     0     0     0     0     0     0     0     0  14.1  13.6  12.8  12.1   9.0   8.7   8.3   8.3   5.8   5.7   5.6   5.6   4.8   4.5   4.4   4.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ044133-334003   4.6926860 -33.6676674  2010-03-15 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   167   160   158   155   145   141   140   144   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.5   2.4   2.4   2.3   2.4   2.3   2.3   2.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ044133-334003   4.6926860 -33.6676674  2010-08-20 s .   775   722   682   639     0     0     0     0   266   262   255   248   198   195   188   179   140   138   137   134   119   121   116   115  10.8  10.1   9.5   8.9   0.0   0.0   0.0   0.0   3.8   3.7   3.6   3.6   2.9   2.8   2.7   2.6   2.0   1.9   1.9   1.9   1.7   1.7   1.6   1.6  -0.206  -1.161   4.500   1.614   1.109
   AT20GJ044158-515453   4.6995417 -51.9149475  2010-03-06 s .   466   479   478   479   424   419   416   416   405   402   398   394   329   323   322   309     0     0     0     0     0     0     0     0   8.1   8.4   8.3   8.4   7.6   7.3   7.3   7.5   7.3   7.2   7.2   7.2   6.3   6.1   6.1   6.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ044158-515453   4.6995417 -51.9149475  2010-03-15 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   286   282   278   275   267   269   267   256   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.1   4.0   4.0   4.0   4.1   4.1   4.1   4.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ044158-515453   4.6995417 -51.9149475  2010-08-20 s .   416   412   417   409   417   413   411   407   312   309   306   304   273   273   265   257   227   227   227   227   218   219   214   208   6.0   5.7   5.8   5.9   6.1   6.0   5.7   5.7   4.4   4.4   4.3   4.3   3.9   3.9   3.8   3.7   3.1   3.1   3.1   3.1   2.9   2.9   2.8   2.8   0.996  -0.615   4.500   0.815   1.812
   AT20GJ044939-480940   4.8276637 -48.1613617  2010-03-06 s .   305   321   327   334   299   297   294   292   259   257   254   250   204   202   205   195     0     0     0     0     0     0     0     0   5.5   5.6   5.7   6.0   5.4   5.3   5.3   5.3   4.9   4.8   4.9   4.9   5.1   4.7   4.7   5.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ044939-480940   4.8276637 -48.1613617  2010-03-15 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   152   153   150   152   140   139   139   138   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.2   2.2   2.2   2.2   2.2   2.1   2.2   2.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ044939-480940   4.8276637 -48.1613617  2010-08-20 s .   293   291   293   291   290   284   285   275   176   173   171   167   140   139   134   130   103   104   102   103    94    97    91    89   4.3   4.2   4.2   4.3   4.4   4.2   4.6   4.2   2.5   2.5   2.5   2.4   2.0   2.0   2.0   1.9   1.5   1.5   1.5   1.5   1.4   1.4   1.3   1.4   2.007  -0.849   4.644   0.557   1.790
   AT20GJ044942-391109   4.8284170 -39.1860008  2010-03-06 s .   852   833   798   775   580   553   522   497   280   273   265   257   218   211   201   197     0     0     0     0     0     0     0     0  14.9  14.5  13.9  13.5  10.1   9.6   9.1   8.9   5.1   4.9   4.8   4.7   4.5   4.2   4.0   4.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ044942-391109   4.8284170 -39.1860008  2010-03-15 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   162   159   156   155   153   156   148   153   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.6   2.5   2.5   2.5   2.7   2.7   2.7   3.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ044942-391109   4.8284170 -39.1860008  2010-08-20 s .   816   779   751   715   615   590   572   534   253   246   240   233   185   183   175   169   138   137   135   135   127   130   125   121  11.4  10.9  10.5  10.0   8.6   8.2   8.2   7.5   3.6   3.5   3.4   3.3   2.7   2.6   2.5   2.5   1.9   1.9   1.9   1.9   1.8   1.8   1.7   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ045005-810102   4.8348445 -81.0172882  2010-02-28 s .  1354  1385  1404  1414  1441  1452     0  1451  1528  1524  1515  1507  1380  1382  1349  1331  1415  1412  1405  1403  1355  1353  1346  1345  16.8  17.2  17.5  17.6  17.9  18.1   0.0  18.1  19.0  19.0  18.9  18.8  17.6  17.2  16.8  17.0  16.8  16.7  16.5  16.4  15.4  15.3  15.1  15.4   0.630  -0.255   4.500   2.688   2.540
   AT20GJ045005-810102   4.8348445 -81.0172882  2010-05-30 . .  1345  1351  1338  1320  1280  1264  1207     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  16.7  16.8  16.6  16.4  15.9  15.7  15.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045005-810102   4.8348445 -81.0172882  2010-06-14 s .  1363  1389  1387  1345  1323  1326  1331  1333  1355  1347  1341  1334  1247  1230  1255  1259  1351  1344  1341  1332  1284  1271  1274  1258  12.4  12.6  12.6  12.2  12.0  12.0  12.1  12.1  12.3  12.2  12.2  12.1  11.3  11.2  11.4  11.8  12.9  12.9  12.9  12.9  12.8  12.8  12.8  13.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ045005-810102   4.8348445 -81.0172882  2009-09-15 s .  1848  1910  1968  2049  2361  2377  2389  2431  2216  2202  2193  2183  2111  2092  2073  2041     0     0     0     0     0     0     0     0  26.2  27.1  27.9  29.1  33.5  33.7  33.9  34.5  31.4  31.2  31.1  31.0  29.9  29.7  29.4  28.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045005-810102   4.8348445 -81.0172882  2009-10-14 s .  2009  1984  2012  2083  2025  2008  1989  2000  1634  1611  1594  1594  1361  1323  1277  1317  1575  1571  1566  1558  1479  1488  1471  1464  18.0  17.8  18.0  18.7  18.1  18.0  17.8  17.9  14.6  14.4  14.3  14.3  12.2  11.9  11.4  11.8  13.4  13.4  13.3  13.1  12.1  12.1  11.9  11.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ045005-810102   4.8348445 -81.0172882  2009-11-19 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1402  1396  1387  1389  1422  1387  1359  1354   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  26.3  26.1  25.9  25.8  25.5  24.8  24.2  24.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ045005-810102   4.8348445 -81.0172882  2009-12-04 . .     0     0     0     0     0     0     0     0  1473  1469  1468  1468  1496  1481  1468  1453     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  23.6  23.5  23.5  23.5  24.0  23.7  23.5  23.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045005-810102   4.8348445 -81.0172882  2010-07-12 . .  1304  1300  1287  1276  1209  1213  1230  1284  1281  1281  1279  1279  1252  1255  1254  1245  1310  1313  1312  1314  1305  1298  1292  1294  14.5  14.4  14.3  14.1  13.4  13.4  13.6  14.2  14.2  14.2  14.2  14.2  14.4  13.9  13.9  14.4  13.8  13.8  13.7  13.7  13.2  13.1  13.0  13.5   0.013   0.013   9.405   2.535   2.247
   AT20GJ045005-810102   4.8348445 -81.0172882  2010-07-31 . .  1301  1341  1344  1313  1370  1400  1387  1401     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  16.2  16.7  16.7  16.3  17.0  17.4  17.3  17.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045005-810102   4.8348445 -81.0172882  2010-08-10 . .  1315  1284  1281  1316  1211  1208     0  1205     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  16.3  16.0  15.9  16.4  15.1  15.0   0.0  15.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045124-442850   4.8568446 -44.4807777  2010-03-06 s .   132   137   139   145   139   140   140   142   137   136   138   137   127     0   115   119     0     0     0     0     0     0     0     0   2.5   2.5   2.6   2.7   2.6   2.6   2.6   2.8   2.6   2.5   2.6   2.7   3.3   0.0   3.0   3.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045124-442850   4.8568446 -44.4807777  2010-03-15 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0    97   103   102     0    94     0   103   104   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.8   1.8   1.8   0.0   2.2   0.0   2.3   2.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ045124-442850   4.8568446 -44.4807777  2010-08-20 s .   112   109     0   108   110   110     0   111    91    91    91    90    86    86    85    82    78    79    79    81    80    82    80    82   1.8   1.7   0.0   1.7   2.0   1.9   0.0   2.2   1.3   1.3   1.3   1.3   1.3   1.3   1.3   1.3   1.2   1.2   1.2   1.2   1.2   1.2   1.2   1.3  -0.038  -0.280   4.500   0.230   2.264
   AT20GJ045153-465319   4.8648198 -46.8887787  2010-03-06 s .   196   195   189   187   152   149   147   144   124   124   123   126     0     0     0     0     0     0     0     0     0     0     0     0   3.6   3.5   3.4   3.4   2.9   2.7   2.7   2.8   2.4   2.4   2.4   2.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045153-465319   4.8648198 -46.8887787  2010-03-15 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0    94   100    97    99    95    93     0    99   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.8   1.8   1.8   1.9   2.2   2.1   0.0   2.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ045153-465319   4.8648198 -46.8887787  2010-08-20 s .   204   196   197   188     0     0     0     0   129   129   128   127   119   119   116   112   105   104   104   105   106   105   104   102   3.0   2.9   2.9   2.8   0.0   0.0   0.0   0.0   1.9   1.9   1.9   1.9   1.8   1.7   1.7   1.7   1.5   1.5   1.5   1.5   1.5   1.5   1.5   1.5  -0.332  -0.332   9.348   0.324   1.920
   AT20GJ045234-853518   4.8761139 -85.5884476  2010-03-06 s .   432   441   446   453   440   441   445   455   491   487   484   482   427   411   412   394     0     0     0     0     0     0     0     0   7.5   7.7   7.8   8.1   7.9   7.7   7.8   8.2   8.8   8.7   8.7   8.8   8.4   7.8   7.9   8.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045234-853518   4.8761139 -85.5884476  2010-03-15 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   425   416   414   414   386   380   378   396   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.3   6.1   6.1   6.2   6.2   6.0   6.1   6.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ045234-853518   4.8761139 -85.5884476  2010-05-30 . .   394   397   399   403   411   412   400   379     0     0     0     0     0     0     0     0   389   368   385     0   336   341   319   288   5.1   5.1   5.1   5.2   5.7   5.6   5.3   5.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.5   5.2   5.5   0.0   5.3   5.4   5.2   5.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ045234-853518   4.8761139 -85.5884476  2010-06-14 . .   398   410   417   411   446   455   467   472   467   464   457   451   391   382   389   386   353   358   355   348   316   311   318   313   3.9   3.7   3.8   4.0   4.4   4.4   4.3   4.6   4.5   4.4   4.4   4.4   4.0   3.8   3.9   3.9   3.8   3.8   3.8   3.9   3.7   3.6   3.8   3.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ045234-853518   4.8761139 -85.5884476  2010-07-12 . .   417   423   428   432   448   456   466   491   449   444   437   432   372   370   364   356   324   323   319   317   293   292   284   291   4.8   4.9   4.7   5.0   5.3   5.3   5.4   5.8   5.2   5.1   5.1   5.1   4.7   4.5   4.5   4.5   3.7   3.6   3.6   3.7   3.3   3.3   3.2   3.4   0.630  -0.886  12.639   0.924   2.409
   AT20GJ045234-853518   4.8761139 -85.5884476  2010-07-31 . .   434   450   458   456   508   525   526   533     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.6   5.8   5.9   5.9   6.7   6.8   7.1   7.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045234-853518   4.8761139 -85.5884476  2010-08-10 . .   436   433   440   462   463   473     0   472     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.8   5.4   5.5   6.1   6.4   7.3   0.0   5.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045234-853518   4.8761139 -85.5884476  2010-08-20 . .   420   421   428   431   473   477   483   486   438   435   431   427   374   372   359   349   295   290   288   286   260   261   253   247   6.1   5.9   6.0   6.2   6.9   6.9   6.7   6.8   6.1   6.1   6.0   6.1   5.3   5.3   5.1   5.0   4.0   3.9   3.9   3.9   3.5   3.4   3.3   3.3   0.611  -1.145  14.643   0.919   1.200
   AT20GJ045314-280737   4.8874018 -28.1270351  2009-09-15 . .  1931  1900  1887  1907  2073  2076  2085  2122  1890  1886  1883  1881  1893  1885  1875  1844  1788  1796  1796  1804  1808  1809  1817  1818  27.4  26.9  26.8  27.0  29.4  29.4  29.6  30.1  26.8  26.7  26.7  26.7  26.8  26.7  26.6  26.2  24.2  24.2  24.1  24.1  23.4  23.3  23.3  23.2   0.478  -0.272   4.500   3.824   2.187
   AT20GJ045314-280737   4.8874018 -28.1270351  2009-12-07 . .  2010  2006  1977  1953  1895  1896  1890  1891  1841  1837  1831  1823     0     0     0     0  1859  1872  1866  1864  1728  1697  1713  1697  18.7  18.7  18.4  18.2  17.6  17.6  17.6  17.6  17.1  17.1  17.0  17.0   0.0   0.0   0.0   0.0  18.2  18.4  18.4  18.4  17.7  17.4  17.6  17.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ045316-394905   4.8879389 -39.8181648  2010-01-27 . .   127   134   146   160     0     0     0     0   204   202   202   201   197   198   194   190     0     0     0     0     0     0     0     0   1.4   1.5   1.6   1.8   0.0   0.0   0.0   0.0   2.2   2.2   2.2   2.2   2.5   2.3   2.3   2.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045316-394905   4.8879389 -39.8181648  2010-02-28 s .   124   134   145   155   184   188   197   196   206   206   205   204   210   207   200   193   202   201   201   202   207   207   208   208   1.6   1.7   1.9   2.0   2.6   2.6   2.7   2.8   2.7   2.7   2.6   2.7   3.0   2.8   2.7   2.7   2.6   2.5   2.5   2.5   2.6   2.5   2.5   2.6   2.637  -0.048   4.500   0.226   1.807
   AT20GJ045316-394905   4.8879389 -39.8181648  2009-07-25 . .   113   122     0   138   170   175   195   195   185   185   183   183   175   174   173   171   187   191   191   188   183   184   180   183   1.8   2.0   0.0   2.2   2.6   2.6   3.6   3.0   2.8   2.7   2.7   2.7   2.6   2.6   2.6   2.6   3.0   3.0   3.0   3.0   3.1   3.1   3.1   3.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ045316-394905   4.8879389 -39.8181648  2009-07-31 . .     0     0     0     0     0     0     0     0   192   192   193   193   184   186   193   191   179   180   180   179   180   179   180   178   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.2   1.2   1.2   1.2   1.2   1.2   1.3   1.3   1.2   1.1   1.1   1.2   1.2   1.2   1.2   1.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ045316-394905   4.8879389 -39.8181648  2009-09-15 . .   109   116   124   133   171   176   180   185   186   186   186   186   188   187   186   185   179   179   180   180   183   183   184   182   1.6   1.7   1.8   2.0   2.6   2.6   2.7   2.8   2.7   2.7   2.7   2.7   2.9   2.8   2.8   2.8   2.5   2.5   2.5   2.5   2.5   2.5   2.5   2.5   2.612  -0.093   4.960   0.219   1.864
   AT20GJ045316-394905   4.8879389 -39.8181648  2009-12-07 . .   121   127   134   142   166   169   173   174   192   193   190   190   169   167     0     0   177   183   179   181   169   172   169   169   1.2   1.3   1.3   1.5   1.7   1.7   1.7   1.8   1.9   1.9   1.9   1.9   1.9   1.8   0.0   0.0   1.9   1.9   1.9   2.0   2.0   2.0   1.9   2.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045550-461558   4.9307704 -46.2663002  2010-01-27 . .  3949  3967  3992     0  3732  3714  3722     0  3081  3044  3006  2973  2640  2608  2562  2515     0     0     0     0     0     0     0     0  40.6  40.8  41.0   0.0  38.4  38.2  38.3   0.0  31.7  31.3  30.9  30.6  27.1  26.8  26.3  25.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045550-461558   4.9307704 -46.2663002  2010-02-28 s .  4003  4043  4085  4073  3885  3887  3880  3873  3034  3000  2957  2920  2683  2635  2528  2445  2301  2298  2277  2271  2179  2173  2161  2168  49.8  50.3  50.8  50.7  48.3  48.4  48.3  48.2  37.8  37.3  36.8  36.3  33.4  32.8  31.5  30.4  27.3  27.1  26.8  26.6  24.7  24.5  24.3  24.3   0.560  -0.593   4.500   8.239   2.404
   AT20GJ045550-461558   4.9307704 -46.2663002  2009-07-25 . .  4312  4383  4458  4455  4629  4652  4843  4872  3596  3560  3516  3471  2993  2954  2914  2861  2882  2850  2829  2798  2573  2541  2525  2502  59.7  60.6  61.7  61.6  64.0  64.4  67.0  67.4  49.8  49.3  48.6  48.0  41.4  40.9  40.3  39.6  41.9  41.6  41.4  41.1  39.1  38.8  38.7  38.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ045550-461558   4.9307704 -46.2663002  2009-07-31 . .     0     0     0     0     0     0     0     0  2829  2816  2758  2715  3063  3051  3122  3070  2600  2597  2579  2562  2415  2407  2388  2361   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  15.0  15.0  14.6  14.4  16.3  16.2  16.6  16.3  13.2  13.1  12.9  12.8  11.7  11.6  11.5  11.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ045550-461558   4.9307704 -46.2663002  2009-12-07 . .  4027  4039  4031  4043  3856  3817  3770  3745  3246  3200  3152  3103  2534  2519     0     0  2455  2446  2420  2406  2188  2157  2140  2117  37.5  37.6  37.5  37.6  35.9  35.5  35.1  34.8  30.2  29.8  29.3  28.9  23.6  23.4   0.0   0.0  24.0  24.0  23.8  23.8  22.4  22.1  22.0  21.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ045632-404122   4.9423111 -40.6894455  2010-03-06 s .   224   243   256   265   270   273   278   283   298   299   299   298   292   289   285   275     0     0     0     0     0     0     0     0   4.1   4.4   4.6   4.8   4.9   4.9   5.0   5.2   5.4   5.4   5.4   5.4   5.7   5.5   5.4   5.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ045632-404122   4.9423111 -40.6894455  2010-03-15 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   257   258   257   255   257   234   251   261   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.0   3.9   3.9   4.0   4.3   3.8   4.2   4.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ045632-404122   4.9423111 -40.6894455  2010-08-20 s .   235   243   253   256     0     0     0     0   263   263   264   263   254   255   251   243   235   235   237   237   235   237   232   225   3.5   3.5   3.7   3.8   0.0   0.0   0.0   0.0   3.7   3.7   3.8   3.8   3.6   3.6   3.6   3.5   3.2   3.2   3.2   3.3   3.1   3.1   3.1   3.0   0.943  -0.297   4.500   0.467   1.089
   AT20GJ045703-232451   4.9508830 -23.4144497  2009-09-15 s .  1941  1916  1905  1929  2138  2153  2178  2225  2128  2126  2125  2122  2116  2103  2089  2051  1954  1955  1954  1958  1929  1924  1932  1929  27.5  27.2  27.0  27.4  30.3  30.5  30.9  31.6  30.2  30.2  30.1  30.1  30.0  29.8  29.6  29.1  26.4  26.3  26.2  26.2  24.9  24.8  24.8  24.6   0.955  -0.278   4.685   3.709   1.409
   AT20GJ045703-232451   4.9508830 -23.4144497  2009-12-07 . .  1939  1937  1924  1923  1984  2007  2029  2056  2167  2161  2153  2141     0     0     0     0  2111  2118  2102  2091  1881  1842  1856  1837  18.0  18.0  17.9  17.9  18.5  18.7  18.9  19.1  20.2  20.1  20.0  19.9   0.0   0.0   0.0   0.0  20.6  20.8  20.7  20.7  19.2  18.9  19.1  19.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ050112-015914   5.0202250  -1.9872930  2009-09-15 s .     0     0     0     0     0     0     0     0  1164  1162  1161  1163  1153  1148  1142  1126  1093  1099  1097  1098  1079  1077  1080  1077   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  16.5  16.5  16.5  16.5  16.4  16.3  16.2  16.2  14.8  14.8  14.7  14.7  13.9  13.9  13.8  14.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ050401-604953   5.0671361 -60.8313866  2009-07-25 . .     0     0     0     0     0     0     0     0   260   257   254   250   212   210   206   205   190   182   183   179   164   165   159   158   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.8   3.7   3.7   3.7   3.1   3.1   3.0   3.1   3.0   2.9   2.9   2.9   2.8   2.8   2.8   2.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ050401-604953   5.0671361 -60.8313866  2009-10-28 s .   326   317   313   306   298   298   297   319     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.0   5.8   5.8   5.7   5.6   5.5   5.5   6.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ050401-604953   5.0671361 -60.8313866  2009-12-04 s .   295   281   277   281   257   252   249   239   193   190   189   187   172   171   169   166   152   147   144   143   124   129   127   121   4.8   4.6   4.5   4.6   4.2   4.1   4.1   4.0   3.2   3.1   3.1   3.1   3.0   2.9   2.8   2.8   2.7   2.6   2.6   2.6   2.4   2.5   2.4   2.4  -0.119  -1.131  40.000   0.254   1.354
   AT20GJ050543-791439   5.0954249 -79.2443314  2010-05-30 . .   156   164   171   180   194   200   198     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.1   2.2   2.3   2.5   3.2   3.0   2.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ050543-791439   5.0954249 -79.2443314  2009-08-25 . .     0     0     0     0     0     0     0     0   241   239   236   232   205   201   196   194   172   168   168   164   144   148   144   144   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.4   1.3   1.3   1.4   1.4   1.3   1.3   1.4   1.2   1.1   1.1   1.1   1.2   1.2   1.2   1.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ050543-791439   5.0954249 -79.2443314  2009-10-28 . .   169   175   187   198   243   251   265   276     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.2   3.3   3.5   3.7   4.8   4.8   5.8   5.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ050543-791439   5.0954249 -79.2443314  2009-12-04 . .   168   173   181   192   223   227   230   223   237   236   234   234   219   216   211   208   196   202   196   193   168   170   168   167   2.8   2.8   3.0   3.2   3.7   3.7   3.8   3.7   3.9   3.9   3.8   3.8   3.7   3.6   3.5   3.5   3.5   3.6   3.5   3.5   3.2   3.2   3.2   3.3   0.877  -0.815  13.391   0.480   1.575
   AT20GJ050543-791439   5.0954249 -79.2443314  2010-07-12 s .   163   175   184   192   216   223   232   249   237   235   234   230   210   207   205   204   172   172   170   169   157   158   154   153   2.0   2.1   2.2   2.3   2.7   2.7   2.8   3.1   2.8   2.8   2.8   2.8   2.9   2.7   2.7   2.8   2.1   2.1   2.1   2.1   2.1   2.0   2.0   2.2   1.004  -0.901  12.228   0.487   1.429
   AT20GJ050543-791439   5.0954249 -79.2443314  2010-08-10 . .   173   179   192   209   229   233     0   244     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.4   2.4   2.6   2.9   3.4   3.3   0.0   3.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ050644-610941   5.1122192 -61.1613846  2010-02-28 . .  1439  1480  1499  1479  1472  1491  1498  1519  1414  1400  1378  1360  1215  1195  1149  1115  1045  1039  1025  1019   949   945   940   943  17.9  18.4  18.7  18.4  18.3  18.6  18.6  18.9  17.6  17.4  17.1  16.9  15.5  14.9  14.3  14.2  12.4  12.3  12.1  11.9  10.8  10.9  10.6  10.9   0.443  -0.851  13.671   2.882   2.030
   AT20GJ050644-610941   5.1122192 -61.1613846  2009-07-25 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1286  1276  1257  1249  1137  1134  1122  1105   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  18.7  18.6  18.4  18.4  17.3  17.3  17.2  17.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ050644-610941   5.1122192 -61.1613846  2009-07-31 . .     0     0     0     0     0     0     0     0  1546  1542  1536  1532  1395  1386  1383  1352  1170  1164  1156  1150  1068  1062  1063  1038   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.2   8.2   8.2   8.1   7.4   7.4   7.3   7.2   5.9   5.9   5.8   5.8   5.2   5.1   5.1   5.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ050644-610941   5.1122192 -61.1613846  2009-10-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1110  1098  1089  1074   983   987   972   963   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.5   9.3   9.2   9.1   8.0   8.0   7.9   8.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ050644-610941   5.1122192 -61.1613846  2009-10-28 . .  1611  1574  1558  1517  1655  1692  1724  1867     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  29.0  28.3  28.0  27.3  29.8  30.4  31.0  33.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ050644-610941   5.1122192 -61.1613846  2009-11-19 . .  1358  1420  1450  1417  1525  1524  1536  1555  1460  1453  1447  1439  1414  1359  1288  1266  1050  1037  1023  1015   976   949   918   908  26.8  28.0  28.6  28.0  30.1  30.1  30.3  30.7  28.8  28.7  28.5  28.4  27.9  26.8  25.4  25.2  19.7  19.4  19.1  18.9  17.5  17.0  16.4  16.3   0.341  -1.447  25.197   2.533   1.293
   AT20GJ050644-610941   5.1122192 -61.1613846  2009-12-04 . .  1610  1598  1605  1622  1649  1640  1628  1594  1507  1500  1494  1483  1422  1393  1371  1343  1250  1251  1211  1195  1052  1044  1041  1033  25.8  25.6  25.7  26.0  26.4  26.3  26.1  25.6  24.2  24.0  24.0  23.8  22.8  22.3  22.0  21.7  21.1  21.1  20.6  20.4  18.5  18.5  18.5  18.6   0.115  -1.568  40.000   2.090   1.215
   AT20GJ050754-610442   5.1318609 -61.0786095  2010-02-28 . .   647   647   637   626   575   577   567   553   474   470   464   462   427   424   408   398   386   385   382   381   366   366   366   368   8.1   8.1   7.9   7.8   7.4   7.2   7.1   7.1   6.0   6.0   5.9   5.9   5.6   5.5   5.3   5.2   4.8   4.7   4.6   4.6   4.4   4.3   4.3   4.4  -0.024  -0.450   4.500   1.343   1.426
   AT20GJ050754-610442   5.1318609 -61.0786095  2009-07-25 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   479   474   467   467   442   429   430   428   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.3   7.1   7.1   7.2   7.1   6.8   6.9   7.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ050754-610442   5.1318609 -61.0786095  2009-07-31 . .     0     0     0     0     0     0     0     0   542   541   538   537   499   497   496   487   436   434   434   432   411   411   412   402   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.9   2.9   2.9   2.9   3.0   2.6   2.6   2.9   2.5   2.4   2.4   2.5   2.3   2.3   2.3   2.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ050754-610442   5.1318609 -61.0786095  2009-10-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   442   437   437   434   412   416   411   407   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.0   3.9   3.8   3.8   3.6   3.6   3.5   3.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ050754-610442   5.1318609 -61.0786095  2009-10-28 . .   642   626   629   626   650   655   660   701     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  11.5  11.3  11.3  11.3  11.7  11.8  11.9  12.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ050754-610442   5.1318609 -61.0786095  2009-11-19 . .   598   615   613   583   568   558   551   553   480   481   479   478   497   482   460   453   417   412   410   409   410   400   389   383  11.8  12.1  12.1  11.5  11.3  11.0  10.9  11.0   9.6   9.5   9.5   9.5  10.0   9.6   9.2   9.1   7.9   7.8   7.7   7.7   7.5   7.3   7.0   6.9   0.023  -0.674  40.000   0.784   1.367
   AT20GJ050754-610442   5.1318609 -61.0786095  2009-12-04 . .   648   626   624   634   600   598   593   573   523   523   522   520   523   516   510   501   493   496   481   477   433   437   435   427  10.4  10.0  10.0  10.2   9.6   9.6   9.5   9.3   8.4   8.4   8.4   8.3   8.6   8.4   8.3   8.2   8.4   8.5   8.3   8.3   7.8   7.9   7.9   7.8   0.043  -0.561  40.000   0.891   1.708
   AT20GJ051046-314253   5.1795303 -31.7148895  2010-03-15 s .   793   858   885   896  1025  1041  1070     0  1034  1037  1041  1042  1059  1054  1042  1039   955   954   948   944   928   942   927   917  10.4  11.3  11.6  11.8  13.9  13.9  14.6   0.0  13.6  13.6  13.7  13.7  13.9  13.9  13.7  13.7  13.2  13.2  13.2  13.2  13.4  13.7  13.5  14.0   1.446  -0.277   5.156   1.673   1.476
   AT20GJ051349-215917   5.2303095 -21.9878025  2009-09-15 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   547   544   539   537   510   507   506   505   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.5   7.3   7.3   7.3   6.7   6.6   6.6   6.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ051443-455435   5.2455358 -45.9098358  2010-03-15 s .   259   277   282   279     0   296   310     0   262   262   260   261   251   252   246   244   241   243   238   241   234   228   231   233   3.5   3.7   3.8   3.8   0.0  11.9   4.6   0.0   3.6   3.6   3.6   3.6   4.7   4.4   4.4   4.7   3.7   3.7   3.6   3.7   3.8   3.7   3.8   4.0   0.648  -0.342   4.500   0.536   2.062
   AT20GJ051545-455643   5.2625636 -45.9453354  2010-03-15 s .   847   874   880   862   877   882   889   921   814   818   821   825   832   834   824   823   815   810   811   805   812   804   805   807  11.1  11.5  11.6  11.3  11.5  11.6  11.7  12.1  10.7  10.7  10.8  10.8  11.0  11.0  10.9  10.9  11.3  11.2  11.3  11.3  11.7  11.7  11.7  12.4   0.187  -0.194   4.500   1.750   1.691
   AT20GJ051637-723707   5.2772110 -72.6188354  2010-05-30 . .   317   320   317   316     0     0     0     0     0     0     0     0     0     0     0     0   320   307   321   322   283   267   290   324   4.1   4.1   4.1   4.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.1   4.7   5.1   5.4   5.6   5.4   5.9   7.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ051637-723707   5.2772110 -72.6188354  2009-08-25 . .     0     0     0     0     0     0     0     0   331   331   326   328   303   293   292   295   282   277   276   270   249   245   241   236   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.9   1.8   1.8   1.9   2.1   1.9   1.9   2.0   1.8   1.6   1.6   1.7   1.8   1.7   1.7   2.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ051637-723707   5.2772110 -72.6188354  2009-10-28 s .   339   342   348   352   360   360   362   356     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.3   6.3   6.3   6.5   6.8   6.7   6.7   6.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ051637-723707   5.2772110 -72.6188354  2009-12-04 . .   306   302   304   312   315   314   313   297   317   317   319   320   337   332   331   326   352   355   347   342   315   323   321   324   5.0   4.9   4.9   5.1   5.2   5.1   5.1   4.9   5.2   5.2   5.2   5.2   5.6   5.5   5.4   5.4   6.1   6.1   6.0   6.0   5.7   5.9   5.9   6.0   0.096   0.003   9.027   0.624   1.992
   AT20GJ051637-723707   5.2772110 -72.6188354  2010-07-12 s .   327   334   338   341     0     0     0     0   397   398   399   400   395   398   395   391   375   377   376   376   370   370   369   369   3.8   3.9   3.9   4.0   0.0   0.0   0.0   0.0   4.6   4.6   4.6   4.7   4.8   4.7   4.7   4.7   4.2   4.2   4.2   4.2   4.0   4.0   4.0   4.1   0.366  -0.735  35.495   0.750   0.753
   AT20GJ051637-723707   5.2772110 -72.6188354  2010-08-10 . .   337   337   347   365   346   349   348   351     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.1   4.8   5.0   5.4   5.4   5.1   5.1   5.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ051644-620706   5.2791336 -62.1183586  2009-07-25 . .     0     0     0     0     0     0     0     0  1620  1611  1602  1593  1513  1509  1504  1491  1485  1463  1460  1439  1382  1374  1367  1352   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  22.4  22.3  22.2  22.0  20.9  20.9  20.8  20.6  21.6  21.4  21.4  21.2  21.0  21.0  20.9  20.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ051644-620706   5.2791336 -62.1183586  2009-10-28 s .  1481  1547  1631  1697  1969  2005  2050  2012     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  26.6  27.8  29.3  30.5  35.4  36.1  36.9  36.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ051644-620706   5.2791336 -62.1183586  2009-12-04 . .  1385  1412  1475  1566  1734  1742  1754  1708  1698  1687  1684  1680  1678  1650  1624  1588  1527  1515  1488  1476  1344  1332  1328  1301  22.2  22.6  23.6  25.1  27.8  27.9  28.1  27.4  27.2  27.0  27.0  26.9  26.9  26.5  26.0  25.7  25.7  25.6  25.2  25.1  23.7  23.6  23.6  23.2   0.852  -0.607  10.197   3.501   1.517
   AT20GJ052234-610757   5.3762293 -61.1325378  2010-02-28 . .   500   495   492   493   518   526   535   540   565   563   561   556   524   522   505   491   488   489   484   485   471   469   468   468   6.2   6.2   6.1   6.3   6.6   6.7   6.7   6.9   7.2   7.0   7.0   7.1   6.9   6.7   6.5   6.4   6.0   5.9   5.8   5.9   5.5   5.5   5.5   5.5   0.321  -0.844  32.155   0.986   2.048
   AT20GJ052234-610757   5.3762293 -61.1325378  2009-07-25 . .   488   471   460   451   469   474   499   511   515   516   515   515   490   487   486   483   483   487   481   480   456   449   452   448   6.8   6.5   6.4   6.5   6.8   6.6   6.9   7.1   7.1   7.1   7.1   7.1   6.8   6.7   6.7   7.0   7.0   7.1   7.1   7.1   7.3   7.1   7.2   7.3   0.273  -0.721  40.000   0.911   2.113
   AT20GJ052234-610757   5.3762293 -61.1325378  2009-07-31 . .     0     0     0     0     0     0     0     0   498   501   502   504   491   491   493   485   455   455   455   454   439   438   440   432   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.6   2.7   2.7   2.7   2.9   2.6   2.6   2.9   2.6   2.5   2.5   2.6   2.5   2.4   2.4   2.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ052234-610757   5.3762293 -61.1325378  2009-10-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   464   463   462   460   438   442   437   434   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.1   3.9   4.1   4.1   3.8   3.8   3.7   3.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ052234-610757   5.3762293 -61.1325378  2009-10-28 . .   508   489   482   478   500   506   518   508     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   9.1   8.8   8.7   8.8   9.3   9.1   9.3   9.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ052234-610757   5.3762293 -61.1325378  2009-11-19 . .   476   479   474   459   480   483   488   502   522   522   522   522   546   529   510   506   450   447   441   441   441   432   419   417   9.5   9.5   9.4   9.1   9.6   9.6   9.6  10.0  10.3  10.3  10.3  10.4  10.9  10.6  10.2  10.1   8.6   8.4   8.3   8.3   8.0   7.8   7.6   7.6   0.277  -1.315  40.000   0.836   1.774
   AT20GJ052234-610757   5.3762293 -61.1325378  2009-12-04 . .   502   473   463   468   485   489   495   472   531   532   533   534   547   540   535   524   514   515   503   498   458   453   455   442   8.0   7.6   7.4   7.6   7.9   7.8   8.0   7.7   8.5   8.5   8.5   8.6   8.9   8.8   8.7   8.5   8.8   8.8   8.7   8.6   8.2   8.2   8.2   8.1   0.314  -0.988  40.000   0.928   2.633
   AT20GJ052254-402031   5.3817001 -40.3419418  2010-03-15 s .   338   356   357   347   356   354   353     0   243   240   236   234   203   203   194   193   163   154   156   153   138   142   139   144   4.5   4.8   4.7   4.7   4.9   4.8   4.8   0.0   3.4   3.3   3.3   3.3   4.1   3.7   3.7   4.1   2.6   2.4   2.5   2.5   2.5   2.5   2.6   2.9   1.722  -0.740   4.718   0.670   1.375
   AT20GJ052257-362730   5.3827733 -36.4585686  2010-02-28 s e >3309 >3900 >3830     0     0     0     0     0 >2670 >2683 >2699 >2685 >2511 >2500 >2431 >2375 >2814 >2829 >2821 >2817 >2817 >2839 >2834 >2848     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ052257-362730   5.3827733 -36.4585686  2009-09-15 s e >3646 >4016 >4540 >4875 >4794 >4588 >4431 >4068 >3856 >3808 >3739 >3715 >3766 >3755 >3763 >3737 >3771 >3768 >3737 >3722 >3805 >3778 >3827 >3842     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ052257-362730   5.3827733 -36.4585686  2009-10-14 . e     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0 >2741 >2741 >2749 >2736 >2621 >2663 >2630 >2607     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ052257-362730   5.3827733 -36.4585686  2009-11-19 . e     0     0     0     0     0     0     0     0 >2538 >2560 >2583 >2611 >2749 >2672 >2557 >2536 >2228 >2215 >2209 >2219 >2239 >2194 >2112 >2095     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ052440-565851   5.4111750 -56.9810562  2009-07-25 . .     0     0     0     0     0     0     0     0   369   364   359   354   304   299   296   294   280   276   276   276   244   249   249   243   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.3   5.2   5.2   5.1   4.4   4.3   4.3   4.3   4.3   4.2   4.3   4.3   4.0   4.1   4.1   4.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ052440-565851   5.4111750 -56.9810562  2009-09-15 . .     0     0     0     0     0     0     0     0   352   348   345   342   323   318   312   305   256   254   252   252   240   240   240   241   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.1   5.0   5.0   5.0   4.7   4.6   4.6   4.5   3.6   3.5   3.5   3.5   3.3   3.2   3.2   3.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ052440-565851   5.4111750 -56.9810562  2009-10-28 s .   599   570   554   538   489   481   477   464     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.8  10.3  10.0   9.7   9.1   8.8   8.6   8.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ052440-565851   5.4111750 -56.9810562  2009-12-04 s .   591   552   529   523   463   455   441   418   326   322   320   317   295   290   285   280   271   275   264   265   232   234   234   231   9.5   8.9   8.5   8.4   7.5   7.4   7.1   6.8   5.3   5.2   5.2   5.2   4.9   4.8   4.7   4.6   4.7   4.8   4.6   4.7   4.3   4.3   4.3   4.3  -0.423  -0.423   9.083   0.879   1.795
   AT20GJ052531-455754   5.4253830 -45.9651108  2010-03-15 s e  >391  >387  >373  >351     0  >295     0     0  >166  >165  >163  >162     0  >155  >147  >142     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ052616-483036   5.4379639 -48.5101929  2010-03-15 s .   824   871   880   872   923   925   932   945   777   775   772   768   735   731   719   717   657   651   643   643   607   612   611   623  10.8  11.4  11.6  11.5  12.1  12.1  12.2  12.4  10.2  10.2  10.1  10.1   9.7   9.6   9.5  11.5   9.1   9.0   9.0   9.0   9.2   9.2   9.3   9.7   1.213  -0.448   4.500   1.632   1.668
   AT20GJ052930-724528   5.4916723 -72.7578354  2010-05-30 . .   651   672   680   683   716   716   693     0     0     0     0     0     0     0     0     0   612   605   602   587   544   515   529   547   8.3   8.4   8.5   8.7   9.6   9.4   8.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.6   8.4   8.5   8.5   8.5   8.0   8.4   9.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ052930-724528   5.4916723 -72.7578354  2009-08-25 . .     0     0     0     0     0     0     0     0   846   838   832   824   718   713   710   700   635   626   619   610   552   552   545   539   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.9   3.9   3.8   3.8   4.0   3.9   3.9   4.0   3.4   3.2   3.2   3.2   3.0   2.9   2.9   3.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ052930-724528   5.4916723 -72.7578354  2009-10-28 s .   706   740   780   809   917   923   937   926     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  12.7  13.3  14.0  14.6  16.5  16.6  16.9  16.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ052930-724528   5.4916723 -72.7578354  2009-12-04 . .   721   733   758   795   860   864   864   821   822   818   817   815   805   794   783   767   770   760   742   740   672   672   670   661  11.6  11.8  12.2  12.7  13.8  13.9  13.9  13.2  13.2  13.1  13.1  13.1  13.1  12.9  12.7  12.5  13.0  12.9  12.6  12.6  12.0  12.0  12.1  12.0   0.914  -0.435   6.806   1.610   1.645
   AT20GJ052930-724528   5.4916723 -72.7578354  2010-07-12 s .   720   752   781   805     0     0     0     0   984   980   975   973   925   925   917   906   825   823   815   813   788   783   778   775   8.0   8.3   8.7   8.9   0.0   0.0   0.0   0.0  10.9  10.9  10.8  10.8  10.7  10.6  10.5  10.5   9.0   8.7   8.8   8.9   8.3   8.2   8.1   8.2   0.836  -0.660  12.265   1.956   0.903
   AT20GJ052930-724528   5.4916723 -72.7578354  2010-08-10 s .   731   741   773   828   837   851   858   871     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   9.1   9.2   9.6  10.3  10.4  10.6  10.7  10.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053007-250330   5.5022120 -25.0583057  2009-09-15 s .   968   900   844   824   725   698   668   654   345   336   325   317   251   246   237   230   172   169   168   164   147   145   144   141  13.7  12.8  12.0  11.7  10.3   9.9   9.5   9.4   5.0   4.8   4.7   4.6   3.7   3.6   3.5   3.4   2.4   2.4   2.4   2.3   2.1   2.0   2.0   2.0   0.963  -1.195   4.500   1.865   2.049
   AT20GJ053007-250330   5.5022120 -25.0583057  2009-09-29 . .  1087  1053   987   903   758   717   679   650   333   324   313   304     0     0     0     0   156   152   150   146     0     0     0     0  15.5  15.0  14.0  12.9  10.8  10.2   9.7   9.4   4.8   4.6   4.5   4.4   0.0   0.0   0.0   0.0   2.2   2.1   2.1   2.1   0.0   0.0   0.0   0.0   0.534  -1.341   4.500   2.228   1.107
   AT20GJ053202-384854   5.5339249 -38.8150558  2010-02-28 s .   204   211   219   224   252   259   265   267   267   266   265   264   257   251   248   245   243   243   240   240   236   239   235   237   2.6   2.7   2.8   2.9   3.3   3.3   3.4   3.5   3.4   3.4   3.4   3.4   3.6   3.4   3.3   3.3   3.1   3.0   3.0   3.0   2.9   2.9   2.9   2.9   1.636  -0.218   4.500   0.384   1.337
   AT20GJ053202-384854   5.5339249 -38.8150558  2009-09-15 s .   177   179   181   189   214   218   223   230   249   250   252   252   261   259   260   256   252   250   251   251   251   251   251   252   2.6   2.6   2.6   2.8   3.2   3.2   3.3   3.4   3.6   3.6   3.6   3.7   3.9   3.8   3.8   3.8   3.5   3.5   3.5   3.5   3.4   3.4   3.4   3.5   0.679  -0.420  16.348   0.499   1.025
   AT20GJ053202-384854   5.5339249 -38.8150558  2009-10-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   246   245   245   245   238   241   239   237   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.3   2.2   2.2   2.2   2.1   2.1   2.1   2.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ053202-384854   5.5339249 -38.8150558  2009-11-19 . .   168   182   187   187   217   223   230   233   262   262   264   264   293   282   267   263   233   230   228   229   233   228   220   217   3.4   3.6   3.7   3.8   4.4   4.5   4.6   4.7   5.2   5.2   5.3   5.3   5.9   5.7   5.4   5.3   4.5   4.4   4.3   4.4   4.3   4.2   4.0   4.0   0.555  -1.321  30.995   0.492   1.841
   AT20GJ053417-374725   5.5715195 -37.7904167  2010-03-15 s .   567   585   578   563   567   569   572   575   455   453   450   447   422   420   412   408   360   357   352   347   336   327   329   342   7.4   7.7   7.6   7.4   7.5   7.5   7.5   7.8   6.0   6.0   5.9   5.9   5.6   5.6   5.5   7.0   5.3   5.2   5.2   5.2   5.3   5.1   5.2   5.6   0.837  -0.549   4.500   1.134   1.517
   AT20GJ053435-610606   5.5765971 -61.1019135  2009-07-25 . .     0     0     0     0     0     0     0     0   517   512   508   504   456   453   449   446   438   432   431   432   398   393   392   396   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.2   7.1   7.0   7.0   6.3   6.3   6.2   6.5   6.6   6.5   6.5   6.6   6.4   6.3   6.3   6.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ053435-610606   5.5765971 -61.1019135  2009-09-15 . .     0     0     0     0     0     0     0     0   511   509   506   503   491   484   478   467   410   412   410   409   394   392   391   389   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.2   7.2   7.2   7.1   7.1   7.0   6.9   6.8   5.7   5.6   5.6   5.6   5.2   5.2   5.2   5.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ053435-610606   5.5765971 -61.1019135  2009-10-28 s .   600   606   620   624   644   642   645   626     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.8  10.9  11.2  11.2  11.6  11.6  11.6  11.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053435-610606   5.5765971 -61.1019135  2009-12-04 . .   599   594   599   612   627   620   614   579   538   537   536   534   534   526   519   507   491   487   479   476   428   426   428   419   9.6   9.5   9.6   9.8  10.1   9.9   9.8   9.4   8.6   8.6   8.6   8.6   8.7   8.6   8.4   8.3   8.4   8.4   8.2   8.3   7.7   7.7   7.7   7.6   0.126  -0.971  40.000   0.864   1.762
   AT20GJ053628-340110   5.6078979 -34.0198517  2010-02-28 s .   449   447   443   439   429   428   426   430   337   332   327   322     0     0     0     0   247   248   244   244     0     0     0     0   5.7   5.6   5.5   5.6   5.5   5.4   5.4   5.5   4.4   4.3   4.2   4.2   0.0   0.0   0.0   0.0   3.1   3.1   3.0   3.0   0.0   0.0   0.0   0.0   0.863  -0.617   4.500   0.883   1.111
   AT20GJ053628-340110   5.6078979 -34.0198517  2009-09-15 s .   423   432   445   465   578   593   613   636   716   719   722   726   753   753   752   744   738   742   742   745   746   746   751   749   6.1   6.1   6.3   6.7   8.4   8.4   8.7   9.2  10.2  10.2  10.2  10.3  10.9  10.7  10.7  10.8  10.0  10.0  10.0  10.0   9.8   9.8   9.6   9.8   1.232  -0.188   7.806   1.110   1.519
   AT20GJ053628-340110   5.6078979 -34.0198517  2009-09-29 . .   499   532   554   556   664   671   683   693   677   675   672   668     0     0     0     0     0     0     0     0     0     0     0     0   7.2   7.6   7.9   7.9   9.5   9.6   9.7   9.9   9.6   9.6   9.6   9.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053628-340110   5.6078979 -34.0198517  2009-11-19 . .   479   512   532   531   573   575   579   574   496   492   491   488     0     0     0     0   383   381   378   380     0     0     0     0   9.5  10.1  10.5  10.5  11.3  11.3  11.4  11.4   9.8   9.7   9.7   9.7   0.0   0.0   0.0   0.0   7.3   7.2   7.1   7.2   0.0   0.0   0.0   0.0   1.539  -0.511   5.157   1.006   0.515
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-02-07 . .  7511  7556  7753  7984  9040  9264  9589  9830 11166 11303 11465 11617     0     0     0     0     0     0     0     0     0     0     0     0  93.3  93.9  96.4  99.2 112.4 115.1 119.2 122.2 138.8 140.5 142.5 144.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-02-14 . .     0     0     0     0     0     0     0     0  9187  9179  9186  9230     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 114.2 114.1 114.2 114.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-02-28 s .     0     0     0     0     0     0     0     0 10451 10448 10433 10415 10426 10335 10007  9736  9985  9997  9931  9937  9841  9834  9810  9880   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 130.0 130.0 129.8 129.6 129.7 128.6 124.5 121.1 118.3 118.0 116.8 116.4 111.5 111.0 110.3 110.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-03-15 s .     0     0     0     0     0     0     0     0 11614 11702 11794 11842 12312 12329 12191 12207 13592 13478 13357 13309 13520 13261 13227 13333   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 152.5 153.7 154.9 155.5 161.7 161.9 160.1 160.3 187.5 186.6 185.6 185.7 195.0 192.0 192.3 194.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-04-01 s .  8652  8946  9222  9364 10128 10264 10411 10556     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  54.7  56.5  58.3  59.2  64.0  64.8  65.8  66.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-05-01 . .  9710  9640  9786 10120 10262 10291 10336 10440 10368 10340 10283 10276 10281 10178 10095  9933     0     0     0     0     0     0     0     0 136.8 135.8 137.9 142.6 144.6 145.0 145.6 147.1 146.1 145.7 144.9 144.8 144.8 143.4 142.2 139.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-05-11 . . 10089 10202 10268 10303     0     0     0     0 10132 10091 10037  9993  9452  9410  9439  9471  9980 10045 10026  9993  9972  9917 10008 10304 114.8 116.1 116.9 117.3   0.0   0.0   0.0   0.0 115.3 114.8 114.2 113.7 107.6 107.1 107.4 107.8 108.1 108.4 107.8 107.1 103.4 102.4 102.9 105.6  -0.013  -0.013  11.923  20.038   2.702
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-05-30 . .  7590  7722  7563  7363  7150  7063  6721  6069     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  94.3  96.0  94.0  91.5  88.9  87.8  83.5  75.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-07-18 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  6806  6780  6805  6821  6820  6859  6809  6774   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  80.5  79.9  79.9  79.8  77.2  77.3  76.5  75.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-07-25 . .     0     0     0     0     0     0     0     0  7160  7162  7223  7189  7019  7022  7056  7034  7128  7082  7063  7001  6896  6872  6843  6802   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  99.1  99.1  99.9  99.5  97.1  97.2  97.6  97.3 103.6 103.3 103.4 102.9 104.8 104.8 104.8 104.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-07-26 . .  6372  6466  6536  6590  6664  6703  6762  6758  7095  7091  7073  7066  6830  6828  6814  6782  7329  7319  7237  7255  6936  6893  6829  6790  70.3  71.4  72.1  72.7  73.6  74.0  74.6  74.6  78.3  78.3  78.1  78.0  75.4  75.4  75.2  74.9  85.0  85.2  84.5  85.1  84.1  83.9  83.4  83.3   0.231  -0.280  40.000  13.968   2.130
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-09-15 s .  5392  5396  5448  5575  6253  6302  6361  6518  6361  6376  6394  6407  6656  6654  6655  6602  6663  6696  6707  6733  6799  6786  6836  6823  76.5  76.5  77.3  79.1  88.7  89.4  90.2  92.4  90.2  90.4  90.7  90.9  94.4  94.4  94.4  93.6  90.0  90.1  89.9  89.9  87.8  87.3  87.6  87.1   0.624  -0.127   4.500  10.604   1.848
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-09-26 . .  6018  6063  6090  6104  6165  6144  6131  6093  6124  6137  6144  6159  6265  6254  6226  6212  6148  6137  6177  6183  6148  6140  6133  6131  30.8  31.0  31.2  31.2  31.6  31.4  31.4  31.2  31.3  31.4  31.4  31.5  32.1  32.0  31.9  31.8  30.0  29.8  29.9  29.8  28.7  28.5  28.4  28.2   0.138  -0.171  40.000  12.295   1.244
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-09-29 . .  6613  6774  6706  6418  6529  6411  6333  6311  5958  5972  5974  5969     0     0     0     0  6099  6089  6108  6120     0     0     0     0  94.1  96.4  95.4  91.3  92.9  91.2  90.1  89.8  84.8  85.0  85.0  84.9   0.0   0.0   0.0   0.0  82.6  82.2  82.2  82.0   0.0   0.0   0.0   0.0  -0.051  -0.051  10.620  12.669   1.877
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-10-14 . .  5692  5740  5768  5759  5641  5607  5589  5657  5971  5982  6012  6036  6219  6235  6251  6230  6488  6510  6554  6596  6657  6706  6681  6651  51.0  51.4  51.7  51.6  50.5  50.2  50.1  50.7  53.5  53.6  53.8  54.1  55.7  55.8  56.0  55.8  55.3  55.3  55.5  55.6  54.3  54.5  54.1  53.6   0.086   0.086   9.012  11.574   2.832
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-10-28 . .  5762  5764  5840  5878  6223  6286  6365  6689  6234  6324  6415  6537     0     0     0     0  8575  8548  8582  8710  9213  9612  9799  9946 103.6 103.7 105.0 105.7 111.9 113.1 114.5 120.3 112.1 113.7 115.4 117.6   0.0   0.0   0.0   0.0 146.8 145.8 145.9 147.5 150.9 156.8 159.2 161.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-11-19 . .  5493  5700  5768  5640  5801  5901  6027  6044  6930  6984  7052  7114  8030  7850  7590  7493  7442  7429  7447  7472  7815  7602  7518  7490 108.4 112.4 113.8 111.3 114.4 116.4 118.9 119.2 136.7 137.8 139.1 140.3 158.4 154.9 149.7 147.8 139.8 139.0 138.8 138.8 140.4 136.0 134.0 133.0   0.392  -0.257  40.000  15.344   1.939
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-12-04 . .  5602  5631  5692  5814  6358  6452  6555  6318  7715  7773  7866  7942  8662  8614  8625  8588 10893 11048 10920 10912 10904 10968 11076 11081  89.8  90.3  91.2  93.2 101.9 103.4 105.1 101.3 123.7 124.6 126.1 127.3 138.9 138.1 138.3 137.7 183.4 186.7 185.3 185.8 192.0 193.8 196.5 197.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-12-07 . .  5607  5624  5662  5753  6067  6175  6293  6426  8235  8266  8309  8324  7955  8010     0     0  8990  8970  8988  8987  8557  8688  8677  8560  52.1  52.3  52.7  53.5  56.4  57.4  58.5  59.8  76.6  76.9  77.3  77.4  74.0  74.5   0.0   0.0  87.8  88.0  88.5  88.8  87.4  89.1  89.3  88.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2009-12-17 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0 10035 10026 10044 10117 10035 10026 10044 10117   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 306.9 306.7 307.2 309.4 320.3 319.9 321.0 321.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-08-15 . .  9075  9048  9135  9262  9448  9389  9467  9476  8886  8840  8775  8731  8166  8185  8108  8026  7368  7339  7432  7409  7067  7089  7106  7098  58.1  57.9  58.5  59.3  60.5  60.1  60.6  60.7  56.9  56.6  56.2  55.9  52.3  52.4  51.9  51.4  44.9  44.6  45.0  44.7  41.2  41.2  41.1  40.9   0.680  -0.459   6.058  18.555   1.547
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-08-20 . .  8751  8732  8875  8889  9582  9635  9730  9765  8665  8639  8617  8580  8284  8288  8118  7903  7366  7322  7328  7344  7256  7292  7172  7021 122.0 121.7 123.7 123.9 133.5 134.3 135.6 136.1 120.8 120.4 120.1 119.6 115.4 115.5 113.1 110.1  97.7  96.8  96.5  96.4  92.1  92.2  90.3  88.1   1.089  -0.383   4.500  16.808   1.490
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-08-21 . .  8509  8603  8663  8702  9018  9067  9204  9207     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  87.1  88.1  88.7  89.1  92.4  92.9  94.3  94.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ053850-440508   5.6473226 -44.0858154  2010-08-14 . .  8832  8869  8854  8831  8995  8973  8987  9014     0     0     0     0     0     0     0     0  6982  6928  6867  6807  6210  6187  6095  6028  76.0  76.3  76.2  76.0  77.4  77.2  77.3  77.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  57.2  56.5  55.8  55.1  48.6  48.3  47.4  46.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ053932-155030   5.6588918 -15.8417559  2009-09-15 s .   496   490   493   502   540   541   542   552   470   467   463   460   430   425   420   411   382   381   379   378   365   364   366   365   7.0   7.0   7.0   7.1   7.8   7.7   7.7   8.0   6.8   6.6   6.6   6.6   6.3   6.2   6.1   6.0   5.3   5.2   5.2   5.2   4.9   4.8   4.8   4.8   1.261  -0.433   4.500   0.938   1.573
   AT20GJ053932-155030   5.6588918 -15.8417559  2009-09-29 . .   563   573   567   546   562   555   550   536   448   446   442   438     0     0     0     0   345   341   338   334     0     0     0     0   8.0   8.2   8.1   7.8   8.2   7.9   7.8   7.8   6.4   6.3   6.3   6.2   0.0   0.0   0.0   0.0   4.8   4.7   4.6   4.6   0.0   0.0   0.0   0.0   0.833  -0.569   4.544   1.115   0.979
   AT20GJ053954-283956   5.6650782 -28.6655407  2009-09-15 s .  1614  1537  1480  1481  1484  1475  1462  1455  1193  1181  1171  1161  1078  1068  1056  1033   930   928   923   923   884   877   876   877  22.9  21.8  21.0  21.0  21.0  20.9  20.7  20.6  16.9  16.7  16.6  16.5  15.3  15.2  15.0  14.9  12.6  12.5  12.4  12.3  11.4  11.3  11.2  11.4   0.486  -0.545   4.500   3.125   1.341
   AT20GJ053954-283956   5.6650782 -28.6655407  2009-09-29 . .  1768  1770  1716  1619  1575  1544  1520  1507  1210  1201  1189  1178     0     0     0     0   909   901   894   886     0     0     0     0  25.2  25.2  24.4  23.0  22.4  22.0  21.6  21.4  17.2  17.1  16.9  16.8   0.0   0.0   0.0   0.0  12.3  12.2  12.0  11.9   0.0   0.0   0.0   0.0   0.078  -0.797  13.184   2.701   0.853
   AT20GJ054045-541821   5.6794027 -54.3060570  2010-02-28 . .   666   699   728   750   829   847   867   875   986   988   989   989   989   984   958   937   981   983   977   978   956   955   949   954   8.3   8.7   9.1   9.3  10.3  10.5  10.8  10.9  12.3  12.3  12.3  12.3  12.7  12.5  12.2  12.0  11.6  11.6  11.5  11.5  10.8  11.0  10.7  11.0   0.834  -0.314  10.077   1.771   1.202
   AT20GJ054045-541821   5.6794027 -54.3060570  2009-07-25 . .   656   687   722   747   873   888   941   965   939   940   939   941   908   907   906   903   928   926   919   923   878   882   872   864   9.1   9.5  10.0  10.3  12.1  12.3  13.0  13.4  13.0  13.0  13.0  13.0  12.6  12.6  12.5  12.5  13.5  13.5  13.5  13.6  13.4  13.5  13.4  13.8   2.034  -0.144   4.500   1.211   1.866
   AT20GJ054045-541821   5.6794027 -54.3060570  2009-07-31 . .     0     0     0     0     0     0     0     0   924   929   932   937   923   924   929   915   873   874   873   874   846   847   849   831   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.9   4.9   5.0   5.0   4.9   4.9   4.9   5.3   4.4   4.4   4.4   4.4   4.1   4.1   4.1   4.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ054045-541821   5.6794027 -54.3060570  2009-09-15 . .   618   638   664   697   835   851   869   885   931   931   933   934   942   942   940   927   893   898   895   897   878   873   876   871   8.8   9.0   9.4   9.9  11.8  12.1  12.3  12.6  13.2  13.2  13.2  13.2  13.4  13.4  13.3  13.4  12.1  12.1  12.0  12.0  11.4  11.4  11.2  11.4   1.393  -0.247   6.276   1.441   1.124
   AT20GJ054045-541821   5.6794027 -54.3060570  2009-10-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   877   871   870   868   828   835   827   819   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.5   7.4   7.4   7.3   6.8   6.8   6.7   6.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ054045-541821   5.6794027 -54.3060570  2009-10-28 . .   658   683   717   746   849   865   888   866     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  11.8  12.3  12.9  13.4  15.3  15.6  16.0  15.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ054045-541821   5.6794027 -54.3060570  2009-11-19 . .   619   672   704   709   811   822   838   853     0     0     0     0     0     0     0     0   939   933   936   936   956   923   923   916  12.2  13.3  13.9  14.0  16.0  16.2  16.5  16.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  17.6  17.5  17.5  17.4  17.2  16.5  16.5  16.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ054045-541821   5.6794027 -54.3060570  2009-12-04 . .   672   682   704   738   827   839   849   818   946   952   961   968  1054  1046  1040  1024  1081  1086  1069  1059   993   995   993   984  10.8  10.9  11.3  11.8  13.3  13.5  13.6  13.1  15.2  15.3  15.4  15.5  16.9  16.8  16.7  16.6  18.2  18.4  18.1  18.0  17.5  17.6  17.6  17.7   0.490  -0.646  40.000   2.044   1.894
   AT20GJ054138-054149   5.6939123  -5.6970630  2009-09-15 s .     0     0     0     0     0     0     0     0  1004   992   981   971   874   864   852   833   730   729   723   720   674   671   670   665   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  14.2  14.1  13.9  13.8  12.6  12.3  12.1  12.0   9.9   9.8   9.7   9.6   8.9   8.8   8.6   8.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ054138-054149   5.6939123  -5.6970630  2009-09-29 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   660   653   647   642     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.0   8.8   8.7   8.6   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ054150-733215   5.6974197 -73.5377502  2010-05-30 . .   436   427   414   391   347   338   329   319     0     0     0     0     0     0     0     0   274   279   252   266   267   263   215   183   5.6   5.5   5.3   5.0   5.0   4.7   4.5   4.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.5   4.5   4.2   4.7   5.8   5.6   4.9   5.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ054150-733215   5.6974197 -73.5377502  2009-08-25 . .     0     0     0     0     0     0     0     0   364   363   362   355   312   309   305   302   259   261   255   252   222   223   224   214   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.0   2.0   2.0   2.0   2.1   1.9   1.9   2.0   1.6   1.5   1.5   1.6   1.6   1.5   1.6   1.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ054150-733215   5.6974197 -73.5377502  2009-10-28 . .   572   537   523   514   442   443   442   462     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.3   9.7   9.4   9.4   8.2   8.1   8.0   8.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ054150-733215   5.6974197 -73.5377502  2009-12-04 . .   570   534   532   536   443   441   442   444   348   345   344   344   321   315   314   310   333   326   322   321   287   286   280   277   9.1   8.6   8.5   8.6   7.2   7.2   7.1   7.3   5.7   5.6   5.6   5.6   5.3   5.2   5.2   5.1   5.8   5.6   5.6   5.6   5.2   5.2   5.1   5.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ054150-733215   5.6974197 -73.5377502  2010-07-12 s .   481   464   452   431   384   385   389     0   346   346   343   341   323   320   320   313   277   274   271   274   260   255   253   254   5.5   5.1   5.0   5.0   4.5   4.5   4.5   0.0   4.0   4.0   4.0   4.0   4.0   3.9   3.9   3.9   3.2   3.1   3.1   3.2   3.0   2.9   2.9   3.1  -0.035  -0.777  40.000   0.512   2.754
   AT20GJ054150-733215   5.6974197 -73.5377502  2010-08-10 s .   491   471   467   479   385   377   363   360     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.1   5.9   5.8   6.9   6.0   5.5   5.3   5.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ054641-641522   5.7782801 -64.2561417  2009-07-25 . .     0     0     0     0     0     0     0     0    87    84    82    81    67    65    63    70    67    72    73    65    81    79    83    88   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.4   1.3   1.3   1.3   1.3   1.2   1.2   1.4   1.4   1.4   1.4   1.4   1.8   1.8   1.8   2.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ054641-641522   5.7782801 -64.2561417  2009-09-15 . .     0     0     0     0     0     0     0     0    92    91    91    89    96   100    98   102   119   122   126   130   154   159   162   165   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.4   1.4   1.4   1.4   1.7   1.6   1.6   1.7   1.8   1.8   1.8   1.9   2.2   2.2   2.2   2.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ054641-641522   5.7782801 -64.2561417  2009-10-28 s .   265   252   240   230   184   176   169   165     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.9   4.6   4.4   4.3   3.5   3.3   3.2   3.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ054641-641522   5.7782801 -64.2561417  2009-12-04 . .   257   239   224   216   172   165   157   145   142   146   148   151   185   186   186   185   213   220   213   215   199   205   204   205   4.2   3.9   3.7   3.5   2.9   2.7   2.6   2.5   2.3   2.4   2.4   2.5   3.2   3.1   3.1   3.1   3.7   3.8   3.7   3.8   3.7   3.8   3.8   3.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ054943-524625   5.8288635 -52.7738342  2009-07-25 . .     0     0     0     0     0     0     0     0   291   292   291   291   280   280   280   278   283   282   279   283   269   273   273   274   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.2   4.2   4.2   4.2   4.1   4.0   4.1   4.1   4.4   4.3   4.3   4.4   4.4   4.4   4.5   4.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ054943-524625   5.8288635 -52.7738342  2009-09-15 s .     0     0     0     0     0     0     0     0   281   282   284   285   305   304   301   297   280   282   283   285   287   286   288   288   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.1   4.1   4.1   4.1   4.5   4.4   4.4   4.4   3.9   3.9   3.9   3.9   3.9   3.8   3.8   3.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ054943-524625   5.8288635 -52.7738342  2009-10-28 . .   189   193   203   208   244   252   260   260     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.5   3.6   3.8   3.9   4.6   4.7   4.8   4.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ054943-524625   5.8288635 -52.7738342  2009-12-04 . .   190   191   196   205   236   243   250   245   316   318   322   323   350   347   343   337   348   349   349   345   325   323   320   324   3.1   3.1   3.2   3.4   3.9   4.0   4.1   4.1   5.1   5.2   5.2   5.3   5.8   5.7   5.6   5.5   6.0   6.0   6.0   6.0   5.9   5.8   5.8   5.9   0.598  -1.101  40.000   0.655   1.586
   AT20GJ055009-573224   5.8359919 -57.5401649  2009-07-25 . .     0     0     0     0     0     0     0     0  1248  1241  1235  1228  1142  1136  1131  1121  1121  1111  1106  1100  1046  1034  1026  1027   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  17.3  17.2  17.1  17.0  15.8  15.7  15.7  15.5  16.3  16.2  16.2  16.2  15.9  15.8  15.7  15.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ055009-573224   5.8359919 -57.5401649  2009-09-15 s .     0     0     0     0     0     0     0     0  1256  1252  1250  1249  1270  1256  1240  1216  1105  1108  1108  1114  1095  1094  1095  1092   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  17.8  17.8  17.7  17.7  18.0  17.8  17.6  17.5  14.9  14.9  14.9  14.9  14.2  14.1  14.0  14.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ055009-573224   5.8359919 -57.5401649  2009-10-28 s .  1002  1039  1086  1126  1286  1306  1332  1315     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  18.0  18.7  19.5  20.3  23.1  23.5  24.0  23.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ055009-573224   5.8359919 -57.5401649  2009-12-04 s .  1008  1029  1067  1123  1261  1274  1284  1242  1306  1304  1306  1305  1341  1322  1305  1277  1212  1211  1173  1173  1128  1132  1111  1093  16.2  16.5  17.1  18.0  20.2  20.4  20.6  19.9  20.9  20.9  20.9  20.9  21.5  21.2  20.9  20.7  20.4  20.5  19.9  20.0  19.9  20.0  19.7  19.7   0.680  -0.660  15.295   2.678   1.249
   AT20GJ055210-452224   5.8694473 -45.3734703  2010-03-15 s .   183   187   186   186   231   241   257     0   389   396   403   406   428   428   423   422   447   443   437   436   446   449   449   443   2.5   2.5   2.5   2.5   3.2   3.3   3.5   0.0   5.1   5.2   5.3   5.3   5.7   5.7   5.6   7.2   6.3   6.3   6.2   6.3   6.6   6.7   6.7   6.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ055811-502948   5.9699305 -50.4967766  2010-03-15 s .   321   328   322   309   303   295   291     0   201   199   197   193   181   179   174   172   161   157   158   153   150   149   149   146   4.3   4.4   4.3   4.2   5.6   4.4   5.0   0.0   2.8   2.8   2.7   2.7   3.9   3.6   3.5   3.8   2.4   2.3   2.4   2.3   2.4   2.4   2.4   2.5  -0.141  -0.566   4.500   0.694   2.623
   AT20GJ055911-452940   5.9865362 -45.4945297  2010-03-15 s .   278   306   320   321   395   407   421     0   441   441   442   441   440   440   437   434   433   425   425   425   420   417   418   420   3.7   4.1   4.3   4.3   5.6   5.5   5.5   0.0   5.8   5.8   5.8   5.8   5.9   5.9   5.8   7.4   6.1   6.0   6.0   6.1   6.3   6.2   6.3   6.4   1.806  -0.157   5.099   0.586   1.333
   AT20GJ060031-393701   6.0086970 -39.6171112  2010-03-15 s .   539   574   584   579   618   615   612   612   436   431   427   422   382   375   370   367   336   331   332   331   322   325   325   322   7.1   7.5   7.7   7.6   8.1   8.1   8.0   8.2   5.7   5.7   5.6   5.5   5.1   5.0   4.9   6.4   4.8   4.7   4.8   4.8   4.8   4.9   4.9   5.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ060031-393701   6.0086970 -39.6171112  2010-05-01 . .   519   519   529   546   534   528   521   523   406   402   397   395   376   369   367   359     0     0     0     0     0     0     0     0   7.3   7.3   7.5   7.7   7.9   7.4   7.4   7.7   5.9   5.7   5.6   5.8   5.7   5.5   5.5   5.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ060111-703609   6.0198196 -70.6025238  2010-05-30 . .   304   311   312   321   324   324   324     0     0     0     0     0     0     0     0     0   345   331   317   330     0     0     0     0   4.0   4.0   4.0   4.2   4.7   4.5   4.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.3   4.9   4.9   5.4   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ060111-703609   6.0198196 -70.6025238  2009-10-28 . .   331   339   355   372   443   452   466   464   531   539   545   552     0     0     0     0   680   676   676   682   684   712   726   733   6.1   6.2   6.4   6.9   8.2   8.3   8.4   8.6   9.6   9.7   9.8   9.9   0.0   0.0   0.0   0.0  12.0  11.6  11.7  11.9  11.5  11.9  12.1  12.3   0.761   0.149   4.500   0.651   1.806
   AT20GJ060111-703609   6.0198196 -70.6025238  2009-12-04 . .   398   398   413   435   499   507   514   498   613   618   622   626   671   666   664   655   678   684   666   665   626   631   626   619   6.5   6.4   6.6   7.1   8.1   8.1   8.2   8.1   9.8   9.9  10.0  10.0  11.0  10.8  10.8  10.7  11.4  11.6  11.3  11.3  11.2  11.3  11.3  11.2   0.546  -0.926  40.000   1.274   1.552
   AT20GJ060111-703609   6.0198196 -70.6025238  2010-07-12 s .   415   422   427   437     0     0     0     0   470   469   468   468   457   454   452   448   411   412   408   408   400   397   398   395   4.8   4.7   4.7   5.0   0.0   0.0   0.0   0.0   5.4   5.4   5.4   5.5   5.5   5.4   5.3   5.4   4.7   4.6   4.6   4.6   4.4   4.3   4.3   4.4   0.459  -0.680  18.681   0.933   0.880
   AT20GJ060111-703609   6.0198196 -70.6025238  2010-08-10 s .   357   348   364   390   398   401   406   412     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.4   5.1   5.3   5.8   6.2   5.9   6.0   6.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ060414-315556   6.0707006 -31.9322224  2010-03-15 s e  >986  >917  >849  >769     0     0     0     0     0     0     0     0     0  >311  >302  >295  >246  >188  >240     0  >197  >176  >195  >215     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ060425-422530   6.0736471 -42.4250298  2010-03-15 s .   314   337   345   346     0   405   409     0   411   412   413   414   434   434   435   435   509   511   511   505   524   521   524   522   4.2   4.5   4.6   4.7   0.0   5.3   5.4   0.0   5.4   5.4   5.4   5.4   5.8   5.8   5.8   7.4   7.2   7.2   7.2   7.2   7.8   7.7   7.8   7.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ060425-422530   6.0736471 -42.4250298  2010-05-01 . .   466   486   530   583   616   605   587   587   470   470   469   471   494   491   489   485     0     0     0     0     0     0     0     0   6.8   6.9   7.5   8.2   8.7   8.5   8.3   8.7   6.6   6.6   6.6   6.6   7.4   7.2   7.2   7.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ060755-603152   6.1320002 -60.5311661  2009-07-25 . .     0     0     0     0     0     0     0     0   568   564   561   561   545   544   545   548   585   583   584   582   571   571   572   579   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.9   7.8   7.8   7.8   7.5   7.5   7.5   7.9   8.5   8.5   8.6   8.6   8.7   9.0   8.8   9.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ060755-603152   6.1320002 -60.5311661  2009-09-15 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   642   647   650   656   672   672   677   677   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.7   8.7   8.7   8.8   8.8   8.8   8.7   8.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ060755-603152   6.1320002 -60.5311661  2009-10-28 s .   740   724   720   715   706   702   702   682   605   607   608   612     0     0     0     0   677   671   669   674   676   702   711   717  13.3  13.0  13.0  12.9  12.7  12.6  12.6  12.5  10.9  10.9  10.9  11.0   0.0   0.0   0.0   0.0  11.6  11.5  11.6  11.7  11.4  11.7  11.9  12.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ060755-603152   6.1320002 -60.5311661  2009-12-04 . .   749   720   705   709   689   680   671   636   618   617   618   619   643   636   630   622   634   636   622   622   575   573   571   565  12.0  11.5  11.3  11.4  11.0  10.9  10.8  10.2   9.9   9.9   9.9   9.9  10.5  10.3  10.2  10.1  10.8  10.8  10.6  10.7  10.3  10.3  10.3  10.2  -0.094  -0.094   8.899   1.358   2.082
   AT20GJ060759-083449   6.1332499  -8.5805492  2009-09-15 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  2200  2216  2216  2227  2219  2215  2225  2224   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  29.7  29.8  29.7  29.7  28.7  28.5  28.5  28.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ060759-083449   6.1332499  -8.5805492  2009-09-29 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  2110  2096  2099  2098     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  28.6  28.3  28.2  28.1   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ060759-083449   6.1332499  -8.5805492  2009-10-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  2202  2204  2206     0  2162  2142  2125   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  18.7  18.7  18.6   0.0  17.6  17.3  17.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ060759-083449   6.1332499  -8.5805492  2010-08-20 . .  1355  1408  1504  1572  1930  1995  2072  2130  2337  2353  2368  2375  2419  2431  2388  2334  2325  2316  2318  2322  2321  2334  2294  2243  18.9  19.6  21.0  21.9  26.9  27.8  28.9  29.7  32.6  32.8  33.0  33.1  33.7  33.9  33.3  32.5  30.9  30.6  30.5  30.5  29.5  29.5  28.9  28.1   1.441  -0.226   7.149   3.555   1.312
   AT20GJ060759-083449   6.1332499  -8.5805492  2010-08-14 . .  1369  1433  1506  1580  1919  1984  2057  2123  2601  2601  2603  2597  2477  2462  2431  2419     0     0     0     0     0     0     0     0  11.8  12.3  13.0  13.6  16.5  17.1  17.7  18.3  22.4  22.4  22.4  22.3  21.3  21.2  20.9  20.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ060849-545642   6.1469803 -54.9452515  2009-07-25 . .     0     0     0     0     0     0     0     0   321   317   314   309   271   268   266   263   238   236   238   229   215   215   209   220   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.6   4.5   4.5   4.5   4.0   3.9   3.9   3.9   3.7   3.6   3.7   3.6   3.6   3.6   3.5   3.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ060849-545642   6.1469803 -54.9452515  2009-09-15 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   245   245   245   245   236   234   234   233   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.4   3.4   3.4   3.4   3.2   3.1   3.1   3.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ060849-545642   6.1469803 -54.9452515  2009-10-28 s .   442   433   430   428   422   416   415   396   314   313   310   311     0     0     0     0   277   276   270   272   258   267   271   272   8.0   7.8   7.7   7.9   7.8   7.7   7.5   7.4   5.8   5.8   5.7   5.8   0.0   0.0   0.0   0.0   5.0   4.9   4.8   4.9   4.5   4.7   4.7   4.8  -0.118  -0.372   4.500   0.926   2.186
   AT20GJ060849-545642   6.1469803 -54.9452515  2009-12-04 . .   444   424   412   411   393   389   381   356   313   312   311   309   304   300   295   287   276   278   273   268   244   241   240   239   7.2   6.8   6.6   6.7   6.4   6.3   6.2   5.8   5.1   5.1   5.1   5.0   5.0   4.9   4.8   4.7   4.8   4.8   4.7   4.7   4.5   4.4   4.4   4.4  -0.063  -0.624  40.000   0.495   1.712
   AT20GJ060941-154241   6.1613749 -15.7112980  2009-09-15 s .  5827  5879  5927  6034  6484  6458  6430  6521  5110  5053  4995  4940     0     0     0     0  3759  3731  3714  3695  3492  3471  3472  3447  82.6  83.4  84.1  85.6  92.0  91.6  91.2  92.5  72.5  71.7  70.8  70.1   0.0   0.0   0.0   0.0  50.8  50.2  49.8  49.3  45.1  44.7  44.5  44.0   1.740  -0.550   4.669  11.132   1.528
   AT20GJ060941-154241   6.1613749 -15.7112980  2009-09-29 s .  6357  6717  6814  6651  6920  6809  6720  6638  4898  4831  4753  4683     0     0     0     0  3268  3239  3216  3206     0     0     0     0  90.5  95.6  97.0  94.7  98.5  96.9  95.6  94.5  69.7  68.8  67.6  66.6   0.0   0.0   0.0   0.0  44.3  43.7  43.3  43.0   0.0   0.0   0.0   0.0   1.665  -0.715   4.863  12.833   1.027
   AT20GJ060941-154241   6.1613749 -15.7112980  2009-10-14 . .  6325  6232  6329  6533  6211  6112  6017  5981     0     0     0     0     0     0     0     0  3121  3095  3068  3051  2728  2753  2708  2659  56.7  55.8  56.7  58.5  55.6  54.7  53.9  53.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  26.6  26.3  26.0  25.7  22.3  22.4  21.9  21.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ060941-154241   6.1613749 -15.7112980  2010-08-20 . .  6372  6281  6261  6148  6008  5934  5866  5768  4049  3998  3941  3884  3456  3432  3331  3215  2804  2773  2759  2755  2625  2629  2569  2501  88.8  87.5  87.3  85.7  83.7  82.7  81.8  80.4  56.4  55.7  54.9  54.1  48.2  47.8  46.4  44.8  37.2  36.7  36.3  36.2  33.3  33.2  32.4  31.4   0.792  -0.738   4.500  12.736   2.238
   AT20GJ060941-154241   6.1613749 -15.7112980  2010-08-14 . .  6525  6499  6387  6261  5798  5713  5592  5501  4332  4267  4198  4136  3513  3465  3388  3341     0     0     0     0     0     0     0     0  56.1  55.9  54.9  53.9  49.9  49.1  48.1  47.3  37.3  36.7  36.1  35.6  30.2  29.8  29.1  28.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ061030-605838   6.1750773 -60.9773331  2009-10-28 s .   258   264   274   282   323   329   336   330   307   307   307   307     0     0     0     0   294   290   286   288   277   288   293   295   4.8   4.9   5.1   5.2   6.1   6.1   6.2   6.2   5.7   5.7   5.7   5.7   0.0   0.0   0.0   0.0   5.3   5.2   5.1   5.2   4.9   5.0   5.1   5.2   1.484  -0.245   4.500   0.490   1.914
   AT20GJ061030-605838   6.1750773 -60.9773331  2009-12-04 . .   281   288   298   314   349   350   350   337   308   306   304   301   288   285   279   271   254   255   248   245   224   225   220   216   4.6   4.7   4.8   5.1   5.7   5.7   5.7   5.5   5.0   5.0   4.9   4.9   4.8   4.7   4.6   4.5   4.4   4.4   4.3   4.3   4.1   4.1   4.0   4.0   1.393  -0.515   5.866   0.616   1.355
   AT20GJ061229-313857   6.2082250 -31.6493893  2010-03-15 s .   303   315   319   315   336   342   352     0   331   333   335   337   353   353   348   350   373   369   370   370   381   388   384   382   4.1   4.2   4.3   4.2   4.7   4.7   5.0   0.0   4.5   4.4   4.4   4.6   4.8   4.7   4.7   6.1   5.3   5.3   5.3   5.3   5.7   5.8   5.8   5.9   0.088   0.088   9.025   0.656   2.389
   AT20GJ061635-345617   6.2766586 -34.9382248  2010-03-15 s .  1439  1397  1302  1199  1009   972   934     0   464   454   444   438   416   407   394   386   311   304   305   300   277   274   271   270  18.9  18.3  17.1  15.7  13.3  12.8  12.3   0.0   6.1   6.0   5.8   5.8   5.6   5.4   5.2   6.7   4.5   4.4   4.4   4.4   4.4   4.3   4.3   4.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ061830-784302   6.3084778 -78.7174454  2010-05-30 . .   322   338   352   373   444   458   445     0     0     0     0     0     0     0     0     0   634   615   598   596   529   573   552   567   4.2   4.3   4.5   4.8   6.1   6.1   5.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.7   8.4   8.3   8.4   8.0   8.6   8.4   9.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ061830-784302   6.3084778 -78.7174454  2009-08-25 . .     0     0     0     0     0     0     0     0   643   641   642   636   593   583   577   571   466   457   451   447   386   388   379   374   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.0   3.0   3.0   2.9   3.3   3.1   3.1   3.2   2.5   2.3   2.3   2.3   2.1   2.0   2.0   2.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ061830-784302   6.3084778 -78.7174454  2009-10-28 . .   342   351   371   389   496   517   543   553     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.3   6.3   6.7   7.2   9.2   9.3   9.8  10.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ061830-784302   6.3084778 -78.7174454  2009-12-04 . .   350   354   369   395   495   513   534   524   721   722   724   727   727   714   708   696   675   676   660   656   577   574   564   571   5.7   5.7   5.9   6.4   8.1   8.2   8.6   8.5  11.6  11.6  11.6  11.7  11.9  11.6  11.5  11.3  11.5  11.6  11.3  11.3  10.3  10.3  10.2  10.4   0.732  -1.754  31.340   1.341   1.568
   AT20GJ061830-784302   6.3084778 -78.7174454  2010-07-12 s .   354   375   400   423     0     0     0     0   710   709   704   702   641   639   630   624   516   507   501   496   451   442   439   434   4.1   4.3   4.4   4.9   0.0   0.0   0.0   0.0   7.9   7.9   7.8   7.8   7.6   7.4   7.4   7.4   5.8   5.6   5.6   5.6   5.0   4.8   4.8   4.9   0.996  -1.343  18.617   1.391   1.380
   AT20GJ061830-784302   6.3084778 -78.7174454  2010-08-10 . .   380   395   427   471   543   561   582   602     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.5   4.9   5.3   5.9   7.9   7.0   7.3   7.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ062005-610732   6.3347946 -61.1256371  2009-07-25 . .     0     0     0     0     0     0     0     0   225   222   218   217   192   189   188   187   179   178   178   180   162   160   159   161   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.3   3.2   3.2   3.2   2.9   2.8   2.8   2.8   2.9   2.8   2.8   2.9   2.8   2.7   2.8   2.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ062005-610732   6.3347946 -61.1256371  2009-09-15 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   163   163   162   163   159   158   159   157   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.3   2.3   2.3   2.3   2.2   2.2   2.2   2.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ062005-610732   6.3347946 -61.1256371  2009-10-28 s .   256   255   255   252   247   253     0   229   196   196   194   194     0     0     0     0   173   169   171   172   164   169   171   168   4.7   4.7   4.7   4.7   7.8   6.9   0.0   6.9   3.7   3.6   3.6   3.7   0.0   0.0   0.0   0.0   3.3   3.1   3.2   3.2   3.1   3.2   3.2   3.4  -0.189  -0.245   9.389   0.455   1.297
   AT20GJ062005-610732   6.3347946 -61.1256371  2009-12-04 . .   263   254   247   249   239   236   230   217   185   184   183   181   174   173   169   163   156   159   154   156   136   136   134   133   4.3   4.1   4.0   4.1   3.9   3.9   3.8   3.6   3.0   3.0   3.0   3.0   3.0   2.9   2.8   2.8   2.8   2.8   2.8   2.8   2.6   2.6   2.6   2.6  -0.061  -0.812  40.000   0.276   1.738
   AT20GJ062143-524132   6.3620580 -52.6923065  2009-07-25 . e     0     0     0     0     0     0     0     0     0     0     0     0  >161  >155  >154  >162  >188  >185  >181  >177  >152  >154  >153  >162     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ062143-524132   6.3620580 -52.6923065  2009-09-15 s e     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  >113  >114  >112  >109  >105  >104  >105  >111     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ062143-524132   6.3620580 -52.6923065  2009-10-28 . e     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  >110  >107  >111  >108  >112  >112  >114     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ062143-524132   6.3620580 -52.6923065  2009-12-04 . e     0     0     0     0     0     0     0     0  >143  >141  >141  >140     0     0     0     0  >164  >164  >154  >158  >134  >136  >133  >135     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ062153-593509   6.3647527 -59.5859718  2009-07-25 . .     0     0     0     0     0     0     0     0   249   244   238   231   186   182   178   177   148   147   140   142   122   121   118   117   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.6   3.5   3.5   3.4   2.8   2.7   2.6   2.7   2.4   2.4   2.3   2.4   2.2   2.2   2.2   2.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ062153-593509   6.3647527 -59.5859718  2009-09-15 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   143   143   140   141   129   126   127   129   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.1   2.0   2.0   2.0   1.8   1.8   1.8   1.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ062153-593509   6.3647527 -59.5859718  2009-10-28 s .   616   581   554   531   461   444     0   408   252   249   244   242     0     0     0     0   171   169   162   167   154   151   153   153  11.1  10.5  10.0   9.6   8.6   8.2   0.0   7.7   4.7   4.6   4.5   4.5   0.0   0.0   0.0   0.0   3.2   3.1   3.0   3.1   3.0   2.9   3.0   3.2  -0.684  -0.684   9.603   0.784   1.883
   AT20GJ062153-593509   6.3647527 -59.5859718  2009-12-04 . .   608   563   531   514   438   422   404   370   250   246   241   238   208   203   196   191   162   157   154   155   132   130   132   129   9.7   9.0   8.5   8.3   7.1   6.8   6.5   6.1   4.1   4.0   3.9   3.9   3.5   3.4   3.3   3.2   2.9   2.8   2.7   2.8   2.5   2.5   2.5   2.5  -0.482  -1.223  40.000   0.262   1.274
   AT20GJ062307-643620   6.3854665 -64.6058044  2010-05-01 . .   572   588   621   659   732   742   753   772   836   837   838   842   879   873   868   855     0     0     0     0     0     0     0     0   8.1   8.3   8.8   9.3  10.3  10.5  10.6  10.9  11.8  11.8  11.8  11.9  12.4  12.3  12.2  12.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ062307-643620   6.3854665 -64.6058044  2009-07-25 . .   543   542   549   553     0     0     0     0   657   656   653   652   614   612   610   606   611   610   603   601   575   576   569   570   7.5   7.5   7.6   7.9   0.0   0.0   0.0   0.0   9.1   9.1   9.0   9.0   8.5   8.5   8.4   8.7   8.9   8.9   8.8   8.8   9.1   9.1   8.7   9.2   0.433  -0.663  24.475   1.253   1.592
   AT20GJ062307-643620   6.3854665 -64.6058044  2009-07-31 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   524   522   522   522   505   503   504   495   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.7   2.6   2.6   2.6   2.8   2.8   2.8   2.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ062307-643620   6.3854665 -64.6058044  2009-09-15 . .     0     0     0     0     0     0     0     0   464   463   462   462     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.6   6.6   6.6   6.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ062307-643620   6.3854665 -64.6058044  2009-09-29 . .   533   536   526   500   510   504   501   495   471   472   472   471     0     0     0     0   500   499   504   506     0     0     0     0   7.6   7.6   7.5   7.2   7.4   7.3   7.1   7.2   6.7   6.7   6.7   6.7   0.0   0.0   0.0   0.0   6.8   6.7   6.8   6.8   0.0   0.0   0.0   0.0  -0.030  -0.030   9.119   1.010   2.830
   AT20GJ062307-643620   6.3854665 -64.6058044  2009-10-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   564   566   566   566   553   560   557   552   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.8   4.8   4.8   4.8   4.7   4.8   4.5   4.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ062307-643620   6.3854665 -64.6058044  2009-10-28 . .   468   453   449   449   442   443     0   437     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   8.4   8.2   8.1   8.3   8.3   8.2   0.0   7.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ062307-643620   6.3854665 -64.6058044  2009-11-19 . .   386   392   389   376   386   391   400   406     0     0     0     0     0     0     0     0  1001  1008  1023  1037  1162  1132  1141  1141   7.7   7.7   7.7   7.5   7.7   7.8   8.0   8.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  18.8  18.9  19.1  19.3  20.9  20.3  20.3  20.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ062307-643620   6.3854665 -64.6058044  2009-12-04 . .   377   366   362   363   403   414   424   416   787   811   840   865  1128  1135  1146  1146  1449  1463  1457  1464  1457  1474  1473  1463   6.1   5.9   5.8   5.9   6.6   6.7   6.8   6.8  12.6  13.0  13.5  13.9  18.1  18.2  18.4  18.6  24.4  24.7  24.7  24.9  25.7  26.1  26.1  26.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ062524-602030   6.4234304 -60.3415527  2009-07-25 . .   394   403   414   415     0     0     0     0   460   457   454   451   409   407   404   401   386   382   377   380   353   351   345   343   5.7   5.6   5.7   6.0   0.0   0.0   0.0   0.0   6.6   6.3   6.3   6.5   5.9   5.6   5.6   5.8   5.9   5.8   5.7   5.9   5.7   5.6   5.6   5.7   0.720  -0.622  10.537   0.926   1.508
   AT20GJ062524-602030   6.4234304 -60.3415527  2009-07-31 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   365   363   362   361   340   339   339   332   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.1   2.1   2.1   2.1   2.0   1.9   1.9   2.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ062524-602030   6.4234304 -60.3415527  2009-09-15 . .     0     0     0     0     0     0     0     0   433   430   428   425   413   408   403   393   365   364   365   365   352   350   350   348   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.1   6.1   6.1   6.1   6.0   5.9   5.8   5.7   5.1   5.0   5.0   5.0   4.7   4.6   4.6   4.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ062524-602030   6.4234304 -60.3415527  2009-09-29 . .   437   454   456   445   486   482   482   486   430   427   424   420     0     0     0     0   330   326   325   323     0     0     0     0   6.3   6.5   6.5   6.4   7.1   7.0   6.9   7.1   6.1   6.1   6.0   6.0   0.0   0.0   0.0   0.0   4.6   4.5   4.5   4.4   0.0   0.0   0.0   0.0   0.696  -0.734   9.341   0.960   1.046
   AT20GJ062524-602030   6.4234304 -60.3415527  2009-10-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   337   335   333   331   306   309   305   301   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.0   3.0   3.0   3.0   2.7   2.7   2.6   2.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ062524-602030   6.4234304 -60.3415527  2009-10-28 . .   426   427   436   444   479   483     0   481     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.8   7.7   7.8   8.2   8.9   8.7   0.0   9.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ062524-602030   6.4234304 -60.3415527  2009-11-19 . .   393   412   419   416   440   441   444   444     0     0     0     0     0     0     0     0   323   321   319   318   310   300   297   295   7.8   8.1   8.3   8.3   8.8   8.8   8.8   8.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.2   6.1   6.0   6.0   5.7   5.5   5.4   5.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ062524-602030   6.4234304 -60.3415527  2009-12-04 . .   418   413   414   422   442   442   441   421   407   404   403   402   396   389   382   374   356   357   352   346   307   305   310   302   6.8   6.6   6.6   6.9   7.2   7.2   7.1   6.9   6.6   6.5   6.5   6.5   6.5   6.4   6.2   6.1   6.1   6.2   6.1   6.0   5.6   5.5   5.6   5.6   0.169  -1.282  40.000   0.619   1.473
   AT20GJ062552-543850   6.4311915 -54.6474457  2009-07-31 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   222   222   221   219   206   205   203   199   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.4   1.3   1.3   1.4   1.3   1.3   1.3   1.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ062552-543850   6.4311915 -54.6474457  2009-09-15 s .     0     0     0     0     0     0     0     0   312   308   305   302   283   278   273   266   230   229   227   227   213   210   211   208   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.5   4.4   4.4   4.4   4.2   4.1   4.0   3.9   3.2   3.2   3.1   3.1   2.9   2.8   2.8   2.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ062552-543850   6.4311915 -54.6474457  2009-10-28 . .   482   474   472   468   460   456     0   440     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   8.7   8.5   8.5   8.6   8.7   8.4   0.0   9.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ062552-543850   6.4311915 -54.6474457  2009-12-04 . .   496   484   479   486   486   483   477   450   384   380   376   372   348   339   332   322   282   279   274   266   236   232   231   228   8.0   7.8   7.7   7.9   7.9   7.7   7.7   7.3   6.2   6.2   6.1   6.1   5.7   5.6   5.4   5.3   4.9   4.8   4.8   4.7   4.3   4.2   4.2   4.2   0.066  -1.432  28.994   0.592   1.281
   AT20GJ062706-352916   6.4518697 -35.4877777  2010-03-15 s e  >967  >984  >997  >948     0     0     0     0  >632  >631  >631  >634  >636  >631  >619  >611  >573  >573  >563  >560  >540  >539  >534  >531     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  -0.296  -0.296   8.998   1.640   2.588
   AT20GJ062706-352916   6.4518697 -35.4877777  2010-05-01 . e  >742  >730  >736     0  >691  >685  >668  >631  >532  >526  >519  >516  >481  >474  >467  >461     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ062857-624845   6.4826416 -62.8125534  2010-05-01 s .   425   414   413   420   403   398   393   397   321   319   314   312   295   292   289   281     0     0     0     0     0     0     0     0   6.2   5.8   5.8   5.9   6.0   5.8   5.8   6.0   4.7   4.7   4.6   4.6   4.5   4.4   4.4   4.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ062857-624845   6.4826416 -62.8125534  2009-07-31 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   338   336   334   335   314   313   313   305   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.0   1.9   1.9   2.0   1.8   1.8   1.8   1.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ062857-624845   6.4826416 -62.8125534  2009-09-15 . .     0     0     0     0     0     0     0     0   439   433   430   426   407   403   398   387   351   355   353   354   340   338   338   335   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.2   6.1   6.1   6.1   5.9   5.8   5.8   5.7   4.9   4.9   4.8   4.9   4.5   4.5   4.5   4.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ062857-624845   6.4826416 -62.8125534  2009-10-28 s .   542   537   542   545   541   533     0   530     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   9.8   9.7   9.8   9.8   9.7   9.6   0.0  10.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ062857-624845   6.4826416 -62.8125534  2009-12-04 . .   478   470   468   474   480   479   474     0   410   406   403   401   387   379   373   366   343   345   334   328   294   295   297   292   7.8   7.5   7.5   7.7   7.8   7.8   7.6   0.0   6.7   6.6   6.5   6.5   6.4   6.2   6.1   6.0   5.9   5.9   5.8   5.7   5.3   5.4   5.4   5.4   0.181  -0.967  25.268   0.736   1.347
   AT20GJ062923-195919   6.4899338 -19.9888115  2009-09-15 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1002   999   997   996   964   961   963   958   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  13.5  13.4  13.4  13.3  12.5  12.4  12.4  12.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ062923-195919   6.4899338 -19.9888115  2009-09-29 s .   884   945   980   975  1129  1135  1150  1174  1122  1121  1116  1111     0     0     0     0   946   934   925   916     0     0     0     0  12.6  13.4  13.9  13.9  16.1  16.2  16.4  16.7  16.0  16.0  15.9  15.8   0.0   0.0   0.0   0.0  12.8  12.6  12.5  12.3   0.0   0.0   0.0   0.0   1.117  -0.532   7.725   2.195   1.067
   AT20GJ062923-195919   6.4899338 -19.9888115  2009-10-14 . .   830   832   865   916  1009  1022  1040  1069     0     0     0     0     0     0     0     0   934   934   929   927   856   868   856   844   7.4   7.5   7.7   8.2   9.0   9.2   9.3   9.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.0   7.9   7.9   7.8   7.0   7.1   6.9   7.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ063111-415427   6.5199997 -41.9074860  2010-02-07 . .     0     0     0     0     0     0     0     0   515   515   514   514     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.6   6.6   6.6   6.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ063111-415427   6.5199997 -41.9074860  2010-05-01 . .   530   516   517   528   538   541   544   542   522   519   516   515   510   503   499   488     0     0     0     0     0     0     0     0   7.5   7.3   7.3   7.4   7.6   7.6   7.7   8.0   7.4   7.3   7.3   7.3   7.6   7.4   7.4   7.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ063111-415427   6.5199997 -41.9074860  2009-09-15 s .   501   493   489   499   557   563   573   584   547   543   542   540   528   522   515   504   449   449   449   449   432   431   431   425   7.1   7.0   6.9   7.1   8.1   8.0   8.1   8.5   7.8   7.7   7.7   7.7   7.7   7.5   7.4   7.3   6.2   6.1   6.1   6.1   5.7   5.7   5.7   5.6   0.689  -0.657  11.387   1.139   1.641
   AT20GJ063111-415427   6.5199997 -41.9074860  2009-09-29 s .   568   575   568   542   572   569   570   578   521   519   516   512     0     0     0     0   412   410   408   407     0     0     0     0   8.1   8.2   8.1   7.7   8.3   8.1   8.1   8.4   7.4   7.4   7.3   7.3   0.0   0.0   0.0   0.0   5.7   5.6   5.6   5.6   0.0   0.0   0.0   0.0   0.127  -1.321  37.097   0.767   1.193
   AT20GJ063111-415427   6.5199997 -41.9074860  2009-10-14 s .   543   543   542   539   536   536   538   543     0     0     0     0     0     0     0     0   434   431   430   429   403   405   401   396   4.9   4.9   4.9   4.8   4.8   4.8   4.8   5.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.9   3.8   3.8   3.8   3.5   3.5   3.4   3.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ063111-415427   6.5199997 -41.9074860  2009-11-19 . .   468   486   491   481   501   511   522   524   510   508   508   507   531   510   484   472   419   417   416   417   410   394   392   385   9.3   9.6   9.7   9.6  10.0  10.1  10.3  10.5  10.1  10.0  10.0  10.1  10.7  10.2   9.7   9.5   8.0   7.9   7.9   7.9   7.5   7.2   7.1   7.0   0.227  -1.447  39.127   0.780   1.405
   AT20GJ063546-751616   6.5962524 -75.2713394  2010-05-01 . .  5050  4965  4957  5032  4941  4879  4835  4778  4504  4485  4449  4443  4456  4423  4385  4312     0     0     0     0     0     0     0     0  71.1  70.0  69.8  70.9  69.6  68.7  68.1  67.3  63.5  63.2  62.7  62.6  62.8  62.3  61.8  60.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ063546-751616   6.5962524 -75.2713394  2009-08-25 . .     0     0     0     0     0     0     0     0  4582  4554  4525  4487  4130  4072  4033  4020  3888  3862  3837  3816  3585  3560  3513  3507   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  21.1  20.9  20.8  20.6  19.0  18.7  18.5  18.5  17.0  16.8  16.7  16.5  15.0  14.9  14.6  14.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ063546-751616   6.5962524 -75.2713394  2009-09-15 . .  5275  5248  5157  5161  5345  5281  5256  5393  4573  4559  4551  4542  4493  4455  4421  4355  4135  4144  4149  4149  4046  4023  4044  4032  74.8  74.4  73.1  73.2  75.8  74.9  74.5  76.5  64.9  64.7  64.5  64.4  63.7  63.2  62.7  61.8  55.8  55.7  55.6  55.4  52.3  51.8  51.8  51.5   0.346  -0.361   4.500  10.616   1.630
   AT20GJ063546-751616   6.5962524 -75.2713394  2009-10-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  3954  3938  3924  3897  3678  3699  3664  3636   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  33.7  33.5  33.2  32.9  30.0  30.1  29.7  29.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ063546-751616   6.5962524 -75.2713394  2009-11-19 . .  4900  5082  5080  4954  4926  4877  4858  4899     0     0     0     0     0     0     0     0  4077  4050  4047  4047  4034  3877  3875  3849  96.7 100.3 100.2  97.7  97.2  96.2  95.8  96.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  76.6  75.8  75.5  75.2  72.5  69.4  69.1  68.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ063546-751616   6.5962524 -75.2713394  2009-12-04 . .  5656  5360  5355  5409  5147  5129  5074  4934  4758  4743  4751  4744  4710  4650  4609  4558  4653  4670  4591  4566  4187  4199  4181  4145  90.7  85.9  85.8  86.7  82.5  82.2  81.3  79.1  76.3  76.0  76.2  76.0  75.5  74.5  73.9  73.1  78.4  78.9  77.9  77.7  73.7  74.2  74.2  73.8   0.006  -0.269  40.000   8.632   1.662
   AT20GJ063546-751616   6.5962524 -75.2713394  2010-07-12 . .  5196  5144  5086  4990     0     0     0     0  4593  4581  4566  4555  4327  4327  4314  4286  3872  3886  3882  3874  3686  3666  3659  3666  57.6  57.0  56.4  55.3   0.0   0.0   0.0   0.0  50.9  50.8  50.6  50.5  48.0  48.0  47.8  47.5  40.9  40.9  40.7  40.4  37.2  36.9  36.7  36.6   0.112  -0.885  40.000   7.265   0.836
   AT20GJ063546-751616   6.5962524 -75.2713394  2010-08-10 . .  5173  5098  5080  5191  4687  4641  4609  4614     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  64.3  63.4  63.1  64.5  58.3  57.7  57.3  57.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ063920-334600   6.6557999 -33.7668037  2010-03-15 . .   688   719   710   685   654   638   621   604   331   322   313   305   240   235   227   219   158   152   153   150   132   131   123   125   9.0   9.4   9.3   9.0   8.6   8.4   8.2   8.1   4.5   4.2   4.3   4.2   4.5   4.1   4.1   4.3   2.4   2.2   2.3   2.3   2.2   2.2   2.1   2.2   1.464  -1.250   5.630   1.429   1.315
   AT20GJ063945-411332   6.6626643 -41.2255554  2010-03-15 . .   355   361   346   332     0   311   310     0   226   224   222   221   209   206   202   198   182   180   181   174   171   168   171   172   4.8   4.8   4.5   4.5   0.0  12.6   9.4   0.0   3.1   3.1   3.1   3.1   4.1   3.8   3.7   4.1   2.7   2.6   2.7   2.6   2.7   2.6   2.7   2.9  -0.366  -0.366   8.844   0.584   1.237
   AT20GJ064425-345942   6.7403641 -34.9949989  2010-03-15 . .   631   630   601   567   519   507   492     0   290   284   280   274   233   226   219   214   174   168   166   160   146   146   142   144   8.3   8.3   7.9   7.4   6.9   6.7   6.5   0.0   4.0   3.9   3.8   3.8   4.4   4.0   4.0   4.3   2.6   2.5   2.5   2.4   2.4   2.3   2.3   2.5   0.620  -1.005   4.500   1.286   1.496
   AT20GJ064428-671257   6.7411112 -67.2160492  2009-07-31 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   350   347   347   345   325   324   325   315   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.0   2.0   2.0   2.0   1.9   1.9   1.9   1.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ064428-671257   6.7411112 -67.2160492  2009-09-15 s .     0     0     0     0     0     0     0     0   474   471   467   463   444   437   431   421   392   391   391   390   377   377   378   377   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.7   6.7   6.6   6.6   6.5   6.3   6.3   6.1   5.4   5.4   5.4   5.3   5.0   5.0   5.0   5.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ064428-671257   6.7411112 -67.2160492  2009-10-28 . .   593   591   593   590   581   575   573   547     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.7  10.6  10.7  10.6  10.5  10.3  10.3  10.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ064428-671257   6.7411112 -67.2160492  2009-12-04 . .   544   536   536   549   557   554   549   524   500   499   498   495   490   482   476   470   458   459   444   447   412   406   401   397   8.7   8.6   8.6   8.8   9.0   8.9   8.8   8.5   8.0   8.0   8.0   8.0   8.0   7.9   7.8   7.7   7.9   7.9   7.6   7.8   7.4   7.3   7.3   7.3   0.146  -0.879  40.000   0.820   1.390
   AT20GJ064814-304419   6.8039159 -30.7387943  2010-02-07 . .     0     0     0     0     0     0     0     0   255   255   252   250     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.4   3.3   3.3   3.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ064814-304419   6.8039159 -30.7387943  2010-05-01 . .   474   444   428   419   360   351   342   332   243   240   237   236   225   224   221   218     0     0     0     0     0     0     0     0   6.7   6.3   6.0   6.1   5.4   5.2   5.0   5.0   3.6   3.5   3.5   3.6   3.6   3.5   3.4   3.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ064814-304419   6.8039159 -30.7387943  2009-09-15 . .   515   498   482   479   476   470   463   466   332   327   323   320   291   288   282   275   234   232   232   232   219   218   219   214   7.3   7.1   6.8   6.8   6.9   6.8   6.6   6.8   4.8   4.7   4.7   4.6   4.3   4.2   4.1   4.1   3.3   3.2   3.2   3.2   3.0   2.9   2.9   2.9   0.704  -0.700   4.500   1.010   1.975
   AT20GJ064814-304419   6.8039159 -30.7387943  2009-09-29 s .   586   580   558   522   485   470   460   455   316   311   307   302     0     0     0     0   212   208   207   203     0     0     0     0   8.3   8.3   7.9   7.4   7.1   6.8   6.6   6.6   4.6   4.4   4.4   4.4   0.0   0.0   0.0   0.0   3.0   2.9   2.9   2.8   0.0   0.0   0.0   0.0   0.284  -0.829   4.500   1.198   1.085
   AT20GJ064814-304419   6.8039159 -30.7387943  2009-10-14 s .   516   503   492   477   425   414   406   405     0     0     0     0     0     0     0     0   210   207   206   204   187   188   185   183   4.6   4.5   4.4   4.3   4.0   3.9   3.6   3.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.9   1.9   1.9   1.9   1.7   1.7   1.7   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ064814-304419   6.8039159 -30.7387943  2009-11-19 . .   467   475   470   445   410   408   405   400   287   283   279   276     0     0     0     0   186   183   183   182     0     0     0     0   9.3   9.4   9.3   8.9   8.2   8.1   8.1   8.0   5.7   5.6   5.6   5.5   0.0   0.0   0.0   0.0   3.6   3.5   3.5   3.5   0.0   0.0   0.0   0.0   0.598  -0.844   5.202   0.936   0.718
   AT20GJ064914-410853   6.8205887 -41.1481972  2010-03-15 . e  >303  >304  >294  >280     0     0     0     0  >138  >135  >132  >130     0  >114  >110  >107     0     0     0     0   >74   >78     0   >83     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ065024-163739   6.8401616 -16.6277008  2009-09-15 . .     0     0     0     0  3025  3016  3005  3061  2498  2466  2438  2413  2216  2186  2154  2104  1849  1847  1831  1826  1710  1696  1692  1682   0.0   0.0   0.0   0.0  42.9  42.8  42.6  43.4  35.4  35.0  34.6  34.2  31.4  31.0  30.5  29.8  25.0  24.8  24.6  24.4  22.1  21.8  21.7  21.5   2.968  -0.501   5.369   4.584   0.514
   AT20GJ065024-163739   6.8401616 -16.6277008  2009-09-29 s .  3345  3377  3320  3170  3193  3136  3092  3076  2366  2340  2309  2279     0     0     0     0  1659  1638  1625  1610     0     0     0     0  47.6  48.1  47.2  45.1  45.4  44.6  44.0  43.8  33.7  33.3  32.9  32.4   0.0   0.0   0.0   0.0  22.5  22.1  21.9  21.6   0.0   0.0   0.0   0.0   0.709  -0.742   5.450   6.660   1.039
   AT20GJ065024-163739   6.8401616 -16.6277008  2009-10-14 s .  3193  3053  3025  3070  2880  2842  2813  2811     0     0     0     0     0     0     0     0  1580  1568  1555  1546  1388  1405  1380  1359  28.6  27.3  27.1  27.5  25.8  25.5  25.2  25.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  13.5  13.3  13.2  13.0  11.3  11.4  11.2  11.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ065716-320333   6.9545751 -32.0591660  2010-03-15 . .   751   736   693   643   577   565   542     0   311   304   298   298   325   321   311   307   257   257   254   251   234   233   231   226   9.9   9.7   9.1   8.4   7.7   7.5   7.3   0.0   4.3   4.1   4.1   4.1   4.4   4.3   4.2   5.5   3.9   3.8   3.8   3.8   3.7   3.6   3.7   3.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ065813-584027   6.9704997 -58.6743889  2009-07-31 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   146   146   146   144   141   140   139   137   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.0   0.9   0.9   1.0   1.0   1.0   1.0   1.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ065813-584027   6.9704997 -58.6743889  2009-09-15 . .     0     0     0     0     0     0     0     0   197   196   195   194   191   188   188   183   171   172   173   173   170   169   172   169   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.9   2.8   2.8   2.8   2.9   2.8   2.8   2.8   2.4   2.4   2.4   2.4   2.4   2.3   2.4   2.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ065813-584027   6.9704997 -58.6743889  2009-10-28 . .   212   211   213   216   209   215   219   223     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.0   3.9   4.0   4.1   4.0   4.0   4.3   4.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ065813-584027   6.9704997 -58.6743889  2009-12-04 . .   197   193   206   221   226   226   225   221   200   201   202   202   201   199   201   199   207   213   206   204   192   194   192   192   3.2   3.2   3.4   3.6   3.7   3.7   3.7   3.7   3.3   3.3   3.3   3.3   3.4   3.3   3.3   3.3   3.6   3.7   3.6   3.6   3.5   3.6   3.6   3.6   0.530  -0.263   4.500   0.403   2.673
   AT20GJ070031-661045   7.0086583 -66.1792068  2010-04-01 . .   250   252   256   252   253   252   254   255   252   251   250   248   237   229   226   231     0     0     0     0     0     0     0     0   2.4   2.3   2.4   2.7   2.6   2.4   2.5   1.8   4.3   1.9   1.9   4.2   5.7   4.9   4.6   5.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ070031-661045   7.0086583 -66.1792068  2010-05-30 . .   235   243   246   241   238   238   232   224     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.1   3.1   3.2   3.1   3.4   3.2   3.1   3.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ070031-661045   7.0086583 -66.1792068  2009-07-31 . .     0     0     0     0     0     0     0     0   221   221   220   220   212   211   209   206   209   208   208   208   205   206   205   202   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.4   1.3   1.3   1.4   1.4   1.4   1.3   1.4   1.3   1.3   1.3   1.3   1.3   1.3   1.3   1.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ070031-661045   7.0086583 -66.1792068  2009-09-15 . .   245   243   240   248   274   274   277   284   250   249   249   248   248   244   242   239   233   232   234   233   235   234   235   235   3.6   3.5   3.5   3.6   4.0   4.0   4.0   4.2   3.6   3.6   3.6   3.6   3.7   3.6   3.6   3.6   3.3   3.2   3.2   3.2   3.2   3.1   3.2   3.2   0.719  -0.294   4.500   0.480   2.453
   AT20GJ070031-661045   7.0086583 -66.1792068  2009-09-29 . .   259   270   275   269   282   277     0   277   249   249   248   246     0     0     0     0   215   216   216   215     0     0     0     0   3.8   3.9   4.0   3.9   4.4   4.2   0.0   4.5   3.6   3.6   3.6   3.6   0.0   0.0   0.0   0.0   3.0   3.0   3.0   3.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ070031-661045   7.0086583 -66.1792068  2009-10-28 . .   259   263   267   271   290   292   296   288     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.8   4.8   4.9   5.0   5.4   5.4   5.5   5.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ070031-661045   7.0086583 -66.1792068  2009-12-04 . .   281   275   275   278   283   282   281   270   273   273   273   273   279   277   274   274   280   281   274   272   255   254   261   252   4.6   4.5   4.5   4.5   4.6   4.6   4.6   4.5   4.5   4.4   4.4   4.5   4.7   4.6   4.5   4.5   4.9   4.9   4.8   4.8   4.7   4.6   4.8   4.7   0.170  -0.352  40.000   0.526   1.490
   AT20GJ070134-463436   7.0262639 -46.5769157  2010-02-07 . .     0     0     0     0     0     0     0     0   609   616   628   640     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.8   7.8   8.0   8.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ070134-463436   7.0262639 -46.5769157  2010-04-01 s .   481   513   539   551   602   615   630   643   821   831   836   837   860   845   831   823     0     0     0     0     0     0     0     0   3.1   3.3   3.4   3.5   3.8   3.9   4.0   4.1   5.3   5.3   5.4   5.4   5.9   5.7   5.5   5.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ070134-463436   7.0262639 -46.5769157  2010-05-01 . .     0   535   566   612   740   753   768   769   719   719   714   713   757   754   756   747     0     0     0     0     0     0     0     0   0.0   7.5   8.0   8.6  10.4  10.6  10.8  10.8  10.1  10.1  10.1  10.1  10.7  10.6  10.7  11.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ070134-463436   7.0262639 -46.5769157  2010-05-11 . .   520   551   581   593   648   653   659     0   748   747   749   757     0     0     0     0   982   999  1009  1015  1110  1120  1156  1198   5.9   6.3   6.6   6.8   7.5   7.5   7.5   0.0   8.5   8.5   8.5   8.6   0.0   0.0   0.0   0.0  10.6  10.8  10.9  10.9  11.5  11.6  11.9  12.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ070134-463436   7.0262639 -46.5769157  2009-09-29 s .   626   642   637   609   634   630   633   643   666   671   676   680     0     0     0     0   798   800   802   802     0     0     0     0   8.9   9.1   9.1   8.7   9.0   9.0   9.0   9.3   9.5   9.5   9.6   9.7   0.0   0.0   0.0   0.0  10.8  10.8  10.8  10.8   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ070134-463436   7.0262639 -46.5769157  2009-10-14 s .   596   607   611   609   579   574   570   573     0     0     0     0     0     0     0     0   726   723   724   728   726   734   730   726   5.3   5.4   5.5   5.5   5.2   5.1   5.1   5.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.2   6.1   6.1   6.1   5.9   6.0   5.9   6.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ070134-463436   7.0262639 -46.5769157  2009-11-11 . .   527   530   547   588   639   657   671   661   722   725   726   729   794   806   818   818     0     0     0     0     0     0     0     0   8.7   8.7   9.0   9.6  10.7  10.9  11.2  11.0  12.0  11.9  11.9  12.1  13.4  13.5  13.7  13.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ070134-463436   7.0262639 -46.5769157  2009-11-19 s .   505   523   524   510   506   515   524   524   570   574   578   582     0   655   626   617   669   672   681   689   746   729   726   722  10.0  10.3  10.3  10.1  10.1  10.2  10.3  10.5  11.2  11.3  11.4  11.5   0.0  13.1  12.5  12.3  12.6  12.6  12.7  12.8  13.5  13.2  12.9  13.0   0.182   0.182  10.102   1.092   2.390
   AT20GJ070134-463436   7.0262639 -46.5769157  2009-11-24 s .   549   530   524   541   544   542   546   552     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.0   9.6   9.5   9.8  10.0   9.9   9.9  10.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ070643-412224   7.1119553 -41.3734703  2010-08-20 . .   299   289   282   273     0     0     0     0   156   156   154   154   140   138   134   132   117   115   114   115   116   115   113   113   4.4   4.2   4.1   4.1   0.0   0.0   0.0   0.0   2.3   2.2   2.2   2.2   2.1   2.0   2.0   2.0   1.7   1.6   1.6   1.7   1.6   1.6   1.6   1.7  -0.480  -0.480   9.745   0.426   2.328
   AT20GJ070643-412224   7.1119553 -41.3734703  2010-08-14 . .   332   320   300   288   253   245   239   234   179   178   174   172   154   152   151   148   112   112   110   108    92    95     0    91   3.2   2.8   2.6   2.8   2.7   2.5   2.5   2.6   1.8   1.8   1.8   1.9   1.8   1.7   1.7   1.8   1.4   1.3   1.4   1.5   1.5   1.4   0.0   1.7  -0.275  -1.774  40.000   0.185   2.792
   AT20GJ071043-385037   7.1787944 -38.8437500  2010-08-20 . .   838   815   808   790     0     0     0     0   585   582   579   575   538   538   526   513   472   469   467   469   462   466   459   448  11.7  11.4  11.3  11.0   0.0   0.0   0.0   0.0   8.2   8.1   8.1   8.0   7.5   7.5   7.3   7.3   6.4   6.2   6.3   6.3   6.0   6.0   5.9   5.8  -0.089  -0.436   4.500   1.711   1.110
   AT20GJ071043-385037   7.1787944 -38.8437500  2010-08-14 . .   820   803   778   752   682   665   651   651   653   648   643   639   595   593   592   589   501   495   494   488   440   440   434   432   7.1   6.9   6.7   6.5   5.9   5.7   5.6   6.3   5.6   5.6   5.5   5.5   5.1   5.1   5.1   5.6   4.6   4.4   4.5   4.5   4.0   3.9   3.9   4.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ071509-682957   7.2526530 -68.4996796  2010-04-01 . .   189   195   198   200   204   207   209   207   226   224   226   222   220   211   216   210     0     0     0     0     0     0     0     0   1.9   1.9   2.0   2.2   2.2   2.0   2.2   2.4   3.9   3.6   1.7   3.9   5.3   4.7   4.4   4.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ071509-682957   7.2526530 -68.4996796  2010-05-01 . .   207   206   212   219   225   226   227   229   223   224   223   226   237   237   236   230     0     0     0     0     0     0     0     0   3.1   3.1   3.1   3.3   3.4   3.4   3.4   3.6   3.3   3.3   3.3   3.4   3.7   3.6   3.6   3.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ071509-682957   7.2526530 -68.4996796  2010-05-30 . .   218   228   231   231   245   248   243   229     0     0     0     0     0     0     0     0     0   272   260   285   271   274     0   264   2.8   2.9   3.0   3.0   3.5   3.4   3.2   3.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.2   4.2   4.8   5.6   5.3   0.0   6.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ071509-682957   7.2526530 -68.4996796  2009-07-31 . .     0     0     0     0     0     0     0     0   326   326   325   325   308   306   303   298   297   296   296   295   285   284   284   279   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.9   1.9   1.9   2.0   1.9   1.9   1.9   1.9   1.8   1.7   1.7   1.8   1.7   1.7   1.7   1.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ071509-682957   7.2526530 -68.4996796  2009-09-15 . .   288   292   295   302   345   346   349   359   320   320   318   318   317   314   312   307   302   303   303   304   303   303   303   302   4.2   4.2   4.3   4.4   5.0   5.0   5.1   5.3   4.6   4.6   4.6   4.6   4.7   4.6   4.6   4.5   4.2   4.2   4.2   4.2   4.1   4.0   4.0   4.0   1.032  -0.271   4.500   0.561   2.500
   AT20GJ071509-682957   7.2526530 -68.4996796  2009-09-29 . .   321   334   337   325   341   338   336   331   301   300   298   297     0     0     0     0   262   261   262   261     0     0     0     0   4.7   4.8   4.9   4.7   5.2   5.0   5.0   5.0   4.4   4.3   4.3   4.3   0.0   0.0   0.0   0.0   3.7   3.6   3.6   3.6   0.0   0.0   0.0   0.0   0.659  -0.401   4.500   0.649   1.090
   AT20GJ071509-682957   7.2526530 -68.4996796  2009-10-28 . .   292   299   308   315   336   339   342   329     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.4   5.5   5.7   5.8   6.3   6.3   6.3   6.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ071509-682957   7.2526530 -68.4996796  2009-12-04 . .   290   287   288   296   300   300   299   280   285   284   284   284   286   282   277   275   281   281   278   275   257   258   256   253   4.7   4.7   4.7   4.8   4.9   4.9   4.9   4.6   4.7   4.6   4.6   4.6   4.8   4.7   4.6   4.6   4.9   4.9   4.8   4.8   4.7   4.7   4.7   4.7   0.183  -0.507  40.000   0.524   1.477
   AT20GJ071633-624026   7.2760167 -62.6741028  2010-04-01 . .   192   192   190   186   177   176   178   176   169   171   169   168   151   152   152   155     0     0     0     0     0     0     0     0   1.9   1.8   1.9   2.1   2.0   1.8   1.9   2.2   3.3   3.0   3.0   3.4   5.1   4.4   4.0   4.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ071633-624026   7.2760167 -62.6741028  2010-05-30 . .   172   173   170   166   164   163   160     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.3   2.3   2.2   2.2   2.5   2.3   2.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ071633-624026   7.2760167 -62.6741028  2009-10-28 . .   224   222   223   222   222   221   220     0   160   160   160   161     0     0     0     0   165   168   166   166   165   173   177   178   4.2   4.1   4.1   4.2   4.2   4.1   4.1   0.0   3.0   3.0   3.0   3.1   0.0   0.0   0.0   0.0   3.2   3.1   3.1   3.2   3.2   3.2   3.3   3.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ071633-624026   7.2760167 -62.6741028  2009-12-04 . .   201   199   198   199   192   190   186   172   167   165   166   167   176   173   174   171   177   184   181   180   179   170   170   173   3.3   3.2   3.2   3.3   3.2   3.1   3.1   2.9   2.8   2.7   2.7   2.8   3.0   2.9   2.9   2.9   3.1   3.2   3.2   3.2   3.3   3.2   3.2   3.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ071904-621802   7.3178635 -62.3007774  2010-05-30 . .   232   233   227   220   220   217   211   204     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.0   3.0   2.9   2.9   3.1   3.0   2.8   2.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ071904-621802   7.3178635 -62.3007774  2009-07-31 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   179   179   178   178   169   170   169   165   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.2   1.1   1.1   1.2   1.1   1.1   1.1   1.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ071904-621802   7.3178635 -62.3007774  2009-09-15 . .     0     0     0     0     0     0     0     0   210   208   206   204   199   196   194   190   178   179   178   178   174   175   175   176   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.1   3.0   3.0   3.0   3.0   2.9   2.9   2.9   2.5   2.5   2.5   2.5   2.4   2.4   2.4   2.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ071904-621802   7.3178635 -62.3007774  2009-10-28 . .   270   265   266   263   261   258   258   247     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.0   4.9   4.9   4.9   5.0   4.8   4.8   4.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ071904-621802   7.3178635 -62.3007774  2009-12-04 . .   267   258   255   256   250   246   243   230   209   209   208   208   208   205   204   201   205   209   196   198   183   186   187   183   4.4   4.2   4.2   4.2   4.1   4.0   4.0   3.8   3.4   3.4   3.4   3.4   3.5   3.4   3.4   3.4   3.6   3.7   3.4   3.5   3.4   3.4   3.5   3.5  -0.161  -0.161   9.279   0.476   1.697
   AT20GJ072445-393119   7.4126002 -39.5221405  2010-08-20 . .   178   187   195   201     0     0     0     0   164   162   161   160   159   161   158   155   150   148   149   149   151   152   151   146   2.7   2.8   2.9   3.0   0.0   0.0   0.0   0.0   2.4   2.3   2.3   2.3   2.3   2.3   2.3   2.3   2.1   2.1   2.1   2.1   2.1   2.0   2.0   2.0  -0.038  -0.196   9.815   0.351   2.200
   AT20GJ072445-393119   7.4126002 -39.5221405  2010-08-14 . .   175   184   193   197   220   216     0   217   215   213   209   207   183   180   178   176   142   142   139   140   124   124   126   121   1.8   1.8   1.9   2.0   3.0   2.4   0.0   2.7   2.1   2.1   2.1   2.1   1.9   1.8   1.8   1.9   1.6   1.5   1.5   1.6   1.5   1.5   1.5   1.7   0.650  -1.246  16.446   0.430   1.274
   AT20GJ072550-005457   7.4307332  -0.9157070  2009-10-14 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  2681  2680  2676  2663  2565  2592  2567  2553   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  22.9  22.8  22.7  22.5  20.9  21.1  20.8  20.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ072550-005457   7.4307332  -0.9157070  2009-10-28 . .     0     0     0     0     0     0     0     0  3144  3168  3189  3227     0     0     0     0  3094  3052  3038  3052  3033  3092  3112  3165   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  56.5  57.0  57.4  58.0   0.0   0.0   0.0   0.0  53.0  52.1  51.6  51.7  49.7  50.5  50.6  51.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ072550-005457   7.4307332  -0.9157070  2009-11-11 . .     0     0     0     0     0     0     0     0  3030  3027  3033  3033  2965  2965  2990  2960  2988  2992  3011  3040  3046  3059  3189  3087   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  49.6  49.6  49.7  49.7  48.6  48.6  49.0  49.0  46.6  46.5  46.6  46.9  46.1  46.0  47.2  46.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ072550-005457   7.4307332  -0.9157070  2009-11-19 . .     0     0     0     0     0     0     0     0  3055  3058  3066  3073  3333  3236  3100  3040  2935  2926  2934  2944  3097  3001  2949  2929   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  60.3  60.3  60.5  60.6  65.8  63.8  61.2  60.0  55.1  54.8  54.7  54.7  55.7  53.7  52.6  52.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ072550-005457   7.4307332  -0.9157070  2009-11-24 . .     0     0     0     0     0     0     0     0  3063  3058  3059  3061  3043  3045  3080  3062  3018  3030  2985  3018     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  55.7  55.6  55.6  55.6  55.3  55.4  56.0  55.7  52.2  52.2  51.3  51.7   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ072626-472852   7.4406209 -47.4815178  2010-02-07 . .   476   482   490   491   513   517   526   532   488   490   497   498     0     0     0     0     0     0     0     0     0     0     0     0   6.0   6.0   6.1   6.2   6.6   6.6   6.7   6.8   6.3   6.3   6.4   6.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ072626-472852   7.4406209 -47.4815178  2009-11-11 s .   374   389   411   444   472   478     0   470   459   460   462   461   455   455   459   455     0     0     0     0     0     0     0     0   6.2   6.4   6.7   7.4   7.9   7.9   0.0   7.9   7.6   7.6   7.7   7.7   7.8   7.7   7.8   7.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ072626-472852   7.4406209 -47.4815178  2009-11-19 s .   344   376   397   403   457   476   499   513   536   530   526   518   505   483   447   429   365   364   367   367   385   372   366   365   6.9   7.4   7.8   8.0   9.1   9.5   9.8  10.3  10.6  10.5  10.4  10.3  10.1   9.7   8.9   8.6   7.0   6.9   6.9   6.9   7.0   6.8   6.6   6.6   1.062  -0.823  11.680   1.050   2.652
   AT20GJ072626-472852   7.4406209 -47.4815178  2009-11-24 s .   368   370   383   406   451   450   454   460     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.8   6.8   7.0   7.5   8.3   8.3   8.4   8.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ072626-472852   7.4406209 -47.4815178  2009-12-17 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   598   597   596   603   598   597   596   603   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  18.4  18.3  18.3  18.6  19.0  19.0  19.1  19.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ072823-474517   7.4731949 -47.7547760  2010-08-20 . .   533   524   513   494   462   453   445   438   298   294   289   286   253   252   246   238   205   203   203   201   196   197   194   189   7.4   7.3   7.2   6.9   6.8   6.5   6.2   6.1   4.2   4.2   4.1   4.1   3.6   3.6   3.5   3.4   2.8   2.8   2.8   2.8   2.6   2.6   2.6   2.6   0.097  -0.763   4.500   1.123   2.587
   AT20GJ072823-474517   7.4731949 -47.7547760  2010-08-14 . .   530   529   513   489   450   443     0   418   319   314   307   301   256   253   249   245   185   183   180   178   160   159   158   157   4.6   4.6   4.4   4.2   4.9   4.6   0.0   4.5   3.1   2.7   2.7   3.0   2.6   2.5   2.5   2.5   1.9   1.8   1.8   1.9   1.8   1.7   1.7   1.9  -0.137  -1.632  26.857   0.452   1.566
   AT20GJ072905-363945   7.4848378 -36.6625710  2010-02-07 . .   655   638   632   627   579   570   563   559   441   444   447   449     0     0     0     0     0     0     0     0     0     0     0     0   8.1   7.9   7.9   7.8   7.4   7.2   7.0   7.2   5.7   5.7   5.7   5.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ072905-363945   7.4848378 -36.6625710  2009-11-11 s .   538   534   549   590   630   641   648   642   589   580   570   561   473   468   472   467     0     0     0     0     0     0     0     0   8.9   8.7   9.0   9.7  10.5  10.6  10.7  10.7   9.8   9.6   9.5   9.3   8.1   7.9   8.0   8.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ072905-363945   7.4848378 -36.6625710  2009-11-19 . .   496   502   496   477   499   515   535   544   565   568   567   568     0   564   531   517   446   438   438   437   431   415   406   401   9.8   9.9   9.8   9.5  10.0  10.2  10.6  10.9  11.1  11.2  11.2  11.2   0.0  11.3  10.6  10.4   8.5   8.3   8.3   8.2   7.9   7.5   7.3   7.3   0.238  -1.931  40.000   0.793   1.843
   AT20GJ072905-363945   7.4848378 -36.6625710  2009-11-24 . .   550   516   503   516   529   537   551   566     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.0   9.4   9.1   9.5   9.8   9.9  10.0  10.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ072905-363945   7.4848378 -36.6625710  2009-12-17 . .   653   651   657   666   664   661     0   652     0     0     0     0     0     0     0     0   521   516   516   517   521   516   516   517  20.0  19.9  20.1  20.4  20.3  20.2   0.0  19.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  16.0  15.9  15.9  15.9  15.8  15.7  15.8  15.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ073244-464018   7.5456416 -46.6717529  2010-08-20 . .   647   615   591   565   505   492   477   463   265   262   258   256   244   245   244   242   281   286   291   297   332   336   333   328   9.0   8.6   8.2   7.9   7.4   6.9   6.7   6.5   3.8   3.7   3.7   3.7   3.5   3.5   3.5   3.5   3.9   3.9   3.9   4.0   4.4   4.4   4.3   4.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ073244-464018   7.5456416 -46.6717529  2010-08-14 . .   635   608   577   553   496   479     0   445   329   323   316   310   271   270   267   266   207   205   205   204   191   191   190   192   5.5   5.2   5.0   4.8   5.6   4.6   0.0   4.7   3.1   2.8   2.7   3.0   2.7   2.6   2.6   2.7   2.1   2.0   2.0   2.1   2.0   1.9   1.9   2.1  -0.165  -0.987  13.722   0.750   1.983
   AT20GJ073443-771114   7.5788498 -77.1869431  2010-05-30 . .   560   596   609   609   678   685   671   642     0     0     0     0     0     0     0     0   646   635   628   602   599   589   576   555   7.0   7.4   7.6   7.6   8.9   8.5   8.3   8.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.8   8.7   8.6   8.4   8.8   8.6   8.6   8.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ073443-771114   7.5788498 -77.1869431  2009-08-25 s .     0     0     0     0     0     0     0     0   279   278   274   271   242   240   237   235   203   204   203   199   176   184   174   176   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.6   1.5   1.5   1.6   1.6   1.5   1.5   1.6   1.3   1.2   1.2   1.2   1.2   1.2   1.2   1.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ073443-771114   7.5788498 -77.1869431  2009-09-15 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   278   279   277   276   267   265   264   264   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.9   3.9   3.8   3.8   3.6   3.6   3.5   3.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ073443-771114   7.5788498 -77.1869431  2009-10-28 . .   298   307   319   327   359   362   367   366     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.5   5.6   5.9   6.1   6.8   6.7   6.8   6.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ073443-771114   7.5788498 -77.1869431  2009-12-04 . .   330   340   353   369   415   420   424   406   450   448   448   448   445   438   434   429   435   429   419   419   379   385   374   374   5.4   5.5   5.7   6.0   6.8   6.8   6.8   6.6   7.3   7.3   7.3   7.3   7.3   7.2   7.1   7.0   7.5   7.4   7.2   7.3   6.9   7.0   6.8   6.9   0.555  -0.835  23.297   0.886   1.504
   AT20GJ073443-771114   7.5788498 -77.1869431  2010-07-12 s .   517   535   556   575   644   663   695     0     0     0     0     0     0     0     0     0   563   560   553   548   506   500   494   493   5.9   5.9   6.2   6.4   7.5   7.4   7.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.3   6.2   6.1   6.2   5.6   5.4   5.4   5.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ073443-771114   7.5788498 -77.1869431  2010-07-16 s .     0     0     0     0     0     0     0     0   767   764   760   757   704   697   683   676     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.6   6.6   6.5   6.5   6.4   6.0   5.9   6.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ073443-771114   7.5788498 -77.1869431  2010-08-10 . .   497   508   532   571   596   606   616   629     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.2   6.3   6.6   7.1   8.6   7.6   7.7   7.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ073755-395434   7.6321752 -39.9095001  2010-08-20 . .   219   220   224   227   245   247   248   244   172   169   166   165   146   146   142   139   123   124   122   124   122   121   119   117   3.3   3.2   3.3   3.4   3.7   3.6   3.7   3.7   2.5   2.4   2.4   2.4   2.1   2.1   2.1   2.1   1.8   1.7   1.7   1.8   1.7   1.7   1.7   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ073755-395434   7.6321752 -39.9095001  2010-08-14 . .   217   221   224   226   243   240     0   244   195   192   187   185   158   156   155   154   119   120   119   122   105   106   108   105   2.2   2.2   2.2   2.3   8.3   5.4   0.0   5.7   1.9   1.9   1.9   1.9   1.7   1.6   1.6   1.7   1.4   1.3   1.4   1.5   1.4   1.4   1.4   1.7   0.725  -1.041  10.140   0.467   1.538
   AT20GJ073856-673551   7.6489721 -67.5975037  2010-05-30 s .   347   343   329   312   288   283   289   255     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.4   4.4   4.2   4.0   4.4   4.0   4.6   3.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ073856-673551   7.6489721 -67.5975037  2009-07-31 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   141   141   139   139   126   126   125   123   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.0   0.9   0.9   1.0   1.0   1.0   1.0   1.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ073856-673551   7.6489721 -67.5975037  2009-09-15 . .     0     0     0     0     0     0     0     0   218   213   210   206   183   181   177   171   142   142   141   141   130   128   126   129   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.2   3.1   3.0   3.0   2.8   2.7   2.7   2.6   2.1   2.0   2.0   2.0   1.9   1.8   1.8   1.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ073856-673551   7.6489721 -67.5975037  2009-10-28 . .   404   389   379   370   339   332   325   314     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.4   7.0   6.8   6.8   6.3   6.1   6.0   5.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ073856-673551   7.6489721 -67.5975037  2009-12-04 . .   391   373   360   355   320   312   302   280   220   215   213   210   194   187   184   179   167   162   160   158   141   136   140   133   6.4   6.0   5.8   5.8   5.2   5.1   4.9   4.6   3.6   3.5   3.5   3.5   3.3   3.1   3.1   3.0   3.0   2.9   2.8   2.8   2.7   2.6   2.7   2.6  -0.256  -0.948  40.000   0.279   1.530
   AT20GJ074000-362420   7.6669388 -36.4057236  2010-08-20 . .   924   869   846   814   662   634   608   592   289   285   277   275   213   209   200   198   157   159   155   149   138   138   131   134  12.9  12.1  11.8  11.3   9.2   8.8   8.5   8.3   4.1   4.0   3.9   3.9   3.1   3.0   2.9   2.9   2.2   2.2   2.2   2.1   1.9   1.9   1.8   1.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ074000-362420   7.6669388 -36.4057236  2010-08-14 . .  1115  1043   968   909   728   691   661   635   380   370   359   351   275   270   263   259   180   177   174   174   149   149   146   142   9.6   9.0   8.3   7.8   6.3   6.0   5.7   6.1   3.3   3.2   3.1   3.4   2.7   2.6   2.6   2.7   1.9   1.8   1.8   1.9   1.7   1.6   1.6   1.8  -0.644  -2.010  36.225   0.319   1.407
   AT20GJ074145-470926   7.6958918 -47.1574173  2010-04-01 . .   327   334   342   345   367   369   373   378   452   453   457   459   460   458   454   452     0     0     0     0     0     0     0     0   2.9   2.1   2.2   3.3   3.4   2.4   2.4   2.5   3.0   3.0   3.0   3.1   3.5   3.3   3.2   7.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074145-470926   7.6958918 -47.1574173  2010-05-01 s .   310   313   329   349   376   377   376   372   402   404   403   407   459   456   454   452     0     0     0     0     0     0     0     0   4.6   4.4   4.6   5.1   5.6   5.5   5.3   5.6   5.7   5.7   5.7   5.7   6.8   6.7   6.7   6.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074145-470926   7.6958918 -47.1574173  2010-05-11 . .   300   312   321   328   375   382   390     0   396   401   403   407   483   497   509   514   625   623   627   631   694   694   714   735   3.5   3.7   3.8   3.9   4.4   4.5   4.5   0.0   4.6   4.6   4.6   4.8   5.7   5.8   6.0   6.1   7.0   6.9   6.9   7.0   7.4   7.4   7.6   7.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ074320-561933   7.7223775 -56.3260269  2010-04-01 . .   638   654   667   669   657   653   648   644   566   559   549   545   485   479   468   460     0     0     0     0     0     0     0     0   4.0   4.1   4.2   4.3   4.2   4.1   4.1   4.1   3.7   3.6   3.6   3.6   3.6   3.4   3.3   7.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074320-561933   7.7223775 -56.3260269  2010-05-01 s .   776   745   742   759   780   784   783   779   635   629   618   612   574   568   560   547     0     0     0     0     0     0     0     0  10.9  10.5  10.5  10.7  11.0  11.0  11.0  11.0   8.9   8.9   8.7   8.6   8.5   8.3   8.2   8.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074320-561933   7.7223775 -56.3260269  2010-05-11 s .   845   867   859   836   787   782   762     0   560   556   548   546   504   504   502   497   525   525   525   520   550   543   558   578   9.6   9.9   9.8   9.5   9.0   9.0   8.7   0.0   6.4   6.3   6.2   6.2   5.9   5.9   5.9   5.9   5.9   5.8   5.8   5.8   5.9   5.8   6.0   6.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ074331-672625   7.7254445 -67.4405518  2009-12-04 . e >1789 >1695 >1600     0 >1547 >1613 >1639 >1720 >1760 >1748 >1739 >1745 >1661 >1637 >1616 >1577 >1467 >1465 >1443 >1429 >1232 >1234 >1219 >1200     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.202  -1.878  40.000   2.431   2.703
   AT20GJ074332-443405   7.7257726 -44.5681381  2010-04-01 . .     0     0     0     0     0   216   241   261   259   258   254   257   256   245   246   237     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   2.0   2.3   1.8   4.2   1.9   1.8   2.0   5.6   4.8   4.6   5.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074332-443405   7.7257726 -44.5681381  2010-05-01 s .   227   225   250     0   299   301   299   313   287   282   277   274   283   282   278   272     0     0     0     0     0     0     0     0   3.4   3.3   3.7   0.0   4.5   4.4   4.4   4.8   4.2   4.1   4.1   4.1   4.3   4.2   4.2   4.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074332-443405   7.7257726 -44.5681381  2010-05-11 . .   305   302   317   340   346   359   375     0   324   320   316   308   307   309   309   312   321   321   319   320   331   340   343   355   3.6   3.6   3.7   4.0   4.2   4.2   4.4   0.0   3.8   3.7   3.7   3.6   3.7   3.7   3.7   3.7   3.6   3.6   3.6   3.6   3.6   3.7   3.7   3.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ074344-380356   7.7291255 -38.0657501  2010-08-20 . .   276   277   285   291   340   347   358   367   365   360   360   359   349   349   344   334   326   323   323   326   317   320   313   306   4.1   4.0   4.1   4.3   5.1   5.1   5.2   5.1   5.1   5.0   5.0   5.1   5.0   5.0   4.9   4.8   4.6   4.5   4.5   4.6   4.3   4.3   4.2   4.2   1.296  -0.330   6.091   0.605   1.600
   AT20GJ074344-380356   7.7291255 -38.0657501  2010-08-14 . .   275   280   285   293   334   338   347   355   381   378   373   372   338   336   334   331   267   264   265   263   245   250   251   251   2.7   2.7   2.5   2.9   3.4   3.3   3.4   3.7   3.3   3.3   3.2   3.2   3.3   3.2   3.2   3.3   2.6   2.5   2.5   2.6   2.4   2.3   2.4   2.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ074420-691906   7.7389582 -69.3184738  2010-04-01 . .   291   289   289   288   276   275   270   269   245   243   242   238   214   212   212   207     0     0     0     0     0     0     0     0   2.7   1.9   1.9   2.9   2.7   2.5   2.6   1.9   4.0   1.8   1.8   1.9   5.1   4.4   4.2   4.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074420-691906   7.7389582 -69.3184738  2010-05-01 . .   317   310   312   316   304   303   299   292     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.7   4.5   4.4   4.7   4.6   4.5   4.4   4.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074420-691906   7.7389582 -69.3184738  2010-05-30 . .   311   317   314   303   293   294   287   278     0     0     0     0     0     0     0     0     0   228   224   231   231   222   215   182   4.0   4.0   4.0   3.9   4.0   3.9   3.7   3.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.6   3.7   4.1   5.0   4.7   4.5   5.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ074420-691906   7.7389582 -69.3184738  2009-07-31 . .     0     0     0     0     0     0     0     0   328   327   325   324   298   296   291   287   273   272   270   268   255   255   256   249   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.9   1.9   1.9   1.9   1.9   1.8   1.8   1.8   1.7   1.6   1.6   1.6   1.6   1.5   1.5   1.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ074420-691906   7.7389582 -69.3184738  2009-09-15 . .     0     0     0     0     0     0     0     0   331   328   326   323   309   305   301   295     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.8   4.7   4.7   4.7   4.6   4.5   4.4   4.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074420-691906   7.7389582 -69.3184738  2009-10-28 . .   339   339   345   346   360   363   366     0   293   292   293   292     0     0     0     0   273   270   269   268   259   267   270   275   6.2   6.1   6.2   6.4   6.7   6.7   6.8   0.0   5.4   5.4   5.4   5.4   0.0   0.0   0.0   0.0   5.0   4.8   4.8   4.8   4.6   4.7   4.7   5.0   0.275  -0.349   4.500   0.704   2.470
   AT20GJ074420-691906   7.7389582 -69.3184738  2009-12-04 . .   372   362   359   362   353   350   346   329   302   301   300   299   291   285   282   277   275   275   267   267   235   245   240   234   6.0   5.9   5.8   5.9   5.8   5.7   5.6   5.4   4.9   4.9   4.9   4.9   4.9   4.7   4.6   4.6   4.8   4.8   4.6   4.7   4.3   4.5   4.4   4.4   0.047  -0.707  40.000   0.489   1.602
   AT20GJ074554-004418   7.7650228  -0.7382050  2009-10-14 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   803   797   787   778   686   692   678   666   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.9   6.8   6.7   6.6   5.6   5.6   5.5   5.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ074554-004418   7.7650228  -0.7382050  2009-10-28 s .     0     0     0     0     0     0     0     0  1397  1380  1363  1358     0     0     0     0   922   900   888   886   813   826   823   837   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  25.1  24.8  24.5  24.4   0.0   0.0   0.0   0.0  15.8  15.4  15.1  15.0  13.7  13.8  13.7  14.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074554-004418   7.7650228  -0.7382050  2009-11-11 . .     0     0     0     0     0     0     0     0  1323  1301  1281  1259  1081  1073  1067  1043   892   889   886   889   837   829   863   825   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  21.7  21.3  21.0  20.6  18.0  17.8  17.8  17.4  14.2  14.0  14.0  14.0  13.0  12.8  13.3  13.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074554-004418   7.7650228  -0.7382050  2009-11-19 . .     0     0     0     0     0     0     0     0  1306  1283  1262  1246  1176  1126  1055  1022   806   800   792   790   761   728   713   698   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  25.8  25.3  24.9  24.6  23.2  22.2  20.8  20.4  15.2  15.0  14.8  14.7  13.8  13.2  12.7  12.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ074554-004418   7.7650228  -0.7382050  2009-11-24 . .     0     0     0     0     0     0     0     0  1299  1276  1251  1230  1062  1050  1046  1027   834   811   801   799     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  23.6  23.2  22.7  22.4  19.5  19.3  19.2  18.9  14.5  14.0  13.8  13.7   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074812-525832   7.8035166 -52.9755821  2010-02-07 . .   287   290   294   298   309   311   312   313   236   236   234   233     0     0     0     0     0     0     0     0     0     0     0     0   3.7   3.7   3.7   3.8   4.0   4.0   4.0   4.1   3.1   3.1   3.1   3.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074812-525832   7.8035166 -52.9755821  2010-04-01 . .   281   285   290   289   289   286   283   280   247   243   238   237   204   196   191   187     0     0     0     0     0     0     0     0   2.6   1.8   1.9   2.9   2.8   2.6   2.7   1.9   4.0   1.8   1.8   1.8   5.0   4.3   4.0   4.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074812-525832   7.8035166 -52.9755821  2010-05-01 s .   299   301   308   324   325   322   316   306   255   254   249   247   227   224   220   214     0     0     0     0     0     0     0     0   4.4   4.4   4.3   4.8   4.9   4.8   4.7   4.7   3.8   3.7   3.7   3.7   3.5   3.4   3.4   3.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074812-525832   7.8035166 -52.9755821  2010-05-11 s .   301   306   315   319   312   313   311     0   231   232   225   224   196   192   192   198   196   196   196   191   195   196   193   203   3.6   3.6   3.7   3.8   6.8   3.7   6.1   0.0   2.7   2.7   2.7   2.7   2.4   2.3   2.3   2.5   2.3   2.3   2.3   2.3   2.3   2.2   2.2   2.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ074812-525832   7.8035166 -52.9755821  2009-11-11 . .     0     0     0     0     0     0     0     0   242   238   235   230   204   204   202   196     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.1   4.0   3.9   3.9   3.7   3.6   3.6   3.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074812-525832   7.8035166 -52.9755821  2009-11-19 . .   263   275   283   279   296   298   302   301   235   231   228   225     0   212   195   190     0     0     0     0     0     0     0     0   5.3   5.5   5.6   5.6   5.9   5.9   6.0   6.1   4.7   4.6   4.6   4.5   0.0   4.3   4.0   3.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074812-525832   7.8035166 -52.9755821  2009-11-24 . .   288   282   282   294   316   315   315   313     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.3   5.2   5.2   5.4   5.9   5.8   5.8   5.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ074812-525832   7.8035166 -52.9755821  2009-12-17 s .   289   286   290   297   309   308     0   301     0     0     0     0     0     0     0     0   182   180   179   179   182   180   179   179   8.9   8.8   8.9   9.1   9.5   9.5   0.0   9.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.7   5.6   5.6   5.6   5.3   5.2   5.2   5.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ075523-423958   7.9231079 -42.6662788  2010-08-20 . .   205   199   196   192   198   196     0   215   209   210   209   206   203   203   202   197     0     0     0     0     0     0     0     0   3.1   2.9   2.9   2.9   4.4   4.6   0.0   4.3   3.0   3.0   3.0   3.0   2.9   2.9   2.9   2.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ075523-423958   7.9231079 -42.6662788  2010-08-14 . .   205   203   202   202   206   205   209   207   252   253   253   253   242   238   235   231   181   178   177   175   163   166   163   165   2.1   2.0   2.0   2.1   2.5   2.2   2.3   2.6   2.5   2.4   2.4   2.5   2.4   2.3   2.3   2.4   1.9   1.8   1.8   1.9   1.8   1.7   1.7   1.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ075714-735308   7.9540187 -73.8857727  2010-05-30 . .   510   504   481   453   406   398   378   354     0     0     0     0     0     0     0     0   193   185   193   209     0     0     0     0   6.5   6.3   6.0   5.8   5.5   5.2   5.0   4.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.3   3.0   3.3   3.7   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ075714-735308   7.9540187 -73.8857727  2009-08-25 s .     0     0     0     0     0     0     0     0   291   286   279   273   226   217   210   209   171   163   160   160   147   135   141   128   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.7   1.6   1.6   1.6   1.6   1.4   1.4   1.5   1.1   1.0   1.0   1.1   1.2   1.1   1.2   1.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ075714-735308   7.9540187 -73.8857727  2009-09-15 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   176   176   174   174   158   156   157   156   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.5   2.5   2.4   2.5   2.2   2.2   2.2   2.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ075714-735308   7.9540187 -73.8857727  2009-10-28 . .   575   552   535   521   468   457   446   429     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.3   9.9   9.6   9.4   8.7   8.4   8.0   8.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ075714-735308   7.9540187 -73.8857727  2009-12-04 . .   554   527   505   498   441   430   415   385   287   281   277   274   242   235   232   225   202   201   194   193   168   167   161   158   8.9   8.4   8.1   8.1   7.2   7.0   6.7   6.3   4.7   4.6   4.5   4.5   4.1   3.9   3.9   3.8   3.6   3.5   3.4   3.4   3.2   3.1   3.0   3.1  -0.304  -1.162  37.369   0.347   1.535
   AT20GJ075714-735308   7.9540187 -73.8857727  2010-07-12 s .   528   508   487   470   404   395   392     0     0     0     0     0     0     0     0     0   144   146   147   143   118   122   130   115   6.1   5.6   5.4   5.4   4.8   4.6   4.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.1   2.0   2.1   2.2   2.1   2.0   2.2   2.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ075714-735308   7.9540187 -73.8857727  2010-07-16 . .     0     0     0     0     0     0     0     0   271   265   259   254   212   206   199   195     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.5   2.4   2.4   2.4   2.1   2.0   1.9   2.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ075714-735308   7.9540187 -73.8857727  2010-08-10 . .   503   478   464   470   379   369   355   350     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.3   6.0   5.8   6.8   5.9   5.4   5.3   5.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ080024-395917   8.0067388 -39.9881668  2010-08-20 . .   225   222   222   218   216   214     0   209   157   155   152   150   138   139   137   134     0     0     0     0     0     0     0     0   3.4   3.3   3.3   3.3   3.4   3.2   0.0   3.3   2.3   2.2   2.2   2.2   2.0   2.0   2.0   2.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ080024-395917   8.0067388 -39.9881668  2010-08-14 . .   218   219   215   213   211   210   212   214   206   207   210   209   193   190   190   187   146   145   144   143   136   136   136   135   2.2   2.1   2.1   2.2   2.3   2.2   2.3   2.5   2.0   2.0   2.1   2.1   2.0   2.0   2.0   2.1   1.6   1.5   1.5   1.6   1.6   1.5   1.5   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ080633-711217   8.1094172 -71.2047501  2010-06-05 s e     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   >84   >86   >81     0   >70   >70   >87   >73     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ080633-711217   8.1094172 -71.2047501  2009-10-28 . e   >86     0     0     0     0     0     0     0   >95   >96   >94   >95     0     0     0     0  >108  >103   >95  >106   >83   >95  >120   >99     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ080633-711217   8.1094172 -71.2047501  2009-12-04 . e     0     0     0     0     0     0     0     0   >89   >91   >92     0     0     0     0     0   >94   >98   >95   >96   >89   >97   >89   >92     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ080633-711217   8.1094172 -71.2047501  2010-07-12 s e     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   >86   >83     0   >77     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ080633-711217   8.1094172 -71.2047501  2010-07-16 s e     0     0     0     0     0     0     0     0  >105  >106  >106  >106   >98   >94   >96   >94     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ080649-610131   8.1136561 -61.0254173  2010-05-30 . .   318   323   316   304   294   290   282   269     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.1   4.1   4.0   3.9   4.0   3.9   3.6   3.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ080649-610131   8.1136561 -61.0254173  2010-06-05 . .   305   306   304   300   296   301   309     0   234   231   228   225   195   191   186   184   156   156   153   155   142   140   136   125   5.1   5.1   5.0   5.0   5.0   5.0   5.1   0.0   3.9   3.8   3.8   3.8   3.5   3.3   3.2   3.3   2.6   2.6   2.6   2.6   2.5   2.4   2.4   2.5   0.664  -0.874   7.672   0.610   1.378
   AT20GJ080649-610131   8.1136561 -61.0254173  2009-07-31 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   163   162   161   160   150   149   149   145   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.1   1.0   1.0   1.1   1.1   1.1   1.1   1.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ080649-610131   8.1136561 -61.0254173  2009-09-15 . .     0     0     0     0     0     0     0     0   222   220   217   215   200   197   194   188     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.2   3.2   3.1   3.1   3.0   2.9   2.9   2.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ080649-610131   8.1136561 -61.0254173  2009-10-28 . .   332   323   318   312   300   297   293   278   220   219   217   219     0     0     0     0   191   187   187   189   181   186   189   188   6.1   5.9   5.8   5.8   5.6   5.5   5.4   5.3   4.1   4.1   4.0   4.1   0.0   0.0   0.0   0.0   3.6   3.4   3.4   3.5   3.4   3.4   3.5   3.7  -0.296  -0.296   9.438   0.552   1.924
   AT20GJ080649-610131   8.1136561 -61.0254173  2009-12-04 . .   318   306   298   300   285   282   276     0   219   218   215   214   204   201   198   193   180   180   176   176   161   158   158   153   5.2   5.0   4.8   4.9   4.7   4.6   4.5   0.0   3.6   3.6   3.5   3.5   3.5   3.4   3.3   3.2   3.2   3.2   3.1   3.2   3.0   3.0   3.0   3.0   0.261  -0.562   4.500   0.634   1.271
   AT20GJ080815-075110   8.1376490  -7.8527460  2010-05-01 . .     0     0     0     0     0     0     0     0  2417  2417  2410  2413  2367  2345  2318  2297     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  34.1  34.1  34.0  34.0  33.4  33.0  32.7  32.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ080815-075110   8.1376490  -7.8527460  2010-05-11 . .     0     0     0     0     0     0     0     0  2479  2481  2474  2474  2434  2443  2491  2503  2766  2788  2792  2781  2909  2922  2973  3063   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  28.2  28.2  28.2  28.2  27.7  27.8  28.4  28.5  30.0  30.1  30.0  29.8  30.2  30.2  30.6  31.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ080815-075110   8.1376490  -7.8527460  2009-10-14 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  2028  2022  2014  1941  1962  1941  1931   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  17.2  17.1  17.0  15.8  15.9  15.7  15.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ080815-075110   8.1376490  -7.8527460  2009-10-28 s .     0     0     0     0     0     0     0     0  2344  2363  2382  2417     0     0     0     0  2424  2389  2380  2401  2384  2436  2449  2491   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  42.2  42.5  42.8  43.5   0.0   0.0   0.0   0.0  41.5  40.8  40.5  40.7  39.1  39.8  39.8  40.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ080815-075110   8.1376490  -7.8527460  2009-11-11 . .     0     0     0     0     0     0     0     0  2355  2368  2388  2402  2482  2487  2520  2495  2633  2649  2704  2737  2818  2864  3004  2920   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  38.6  38.8  39.1  39.3  40.7  40.7  41.3  41.2  41.1  41.2  41.9  42.2  42.1  42.6  44.5  43.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ080815-075110   8.1376490  -7.8527460  2009-11-19 . .     0     0     0     0     0     0     0     0  2331  2343  2362  2377  2641  2563  2448  2399  2301  2300  2305  2314  2422  2336  2310  2301   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  46.0  46.2  46.6  46.9  52.1  50.6  48.3  47.3  43.2  43.0  43.0  43.0  43.5  41.8  41.2  40.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ080815-075110   8.1376490  -7.8527460  2009-11-24 . .     0     0     0     0     0     0     0     0  2340  2345  2352  2361  2439  2445  2483  2468  2427  2430  2414  2439     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  42.5  42.6  42.8  42.9  44.3  44.4  45.1  44.9  42.0  41.9  41.5  41.8   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ081108-492943   8.1857915 -49.4954185  2010-04-01 . .   481   509   538   564   606   616   630   638   662   662   664   662   642   635   624   618     0     0     0     0     0     0     0     0   3.1   3.2   3.4   3.6   3.9   3.9   4.0   4.1   4.3   4.2   4.3   4.3   4.4   4.2   4.1   4.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ081108-492943   8.1857915 -49.4954185  2010-04-24 s .   543   564   597   613   670   677   685   714   686   685   680   679   667   662   650   643   570   571   571   566   547   544   542   537   7.7   8.0   8.5   8.7   9.5   9.6   9.7  10.3   9.7   9.7   9.7   9.6   9.8   9.6   9.4   9.4   7.9   7.8   7.8   7.8   7.3   7.2   7.2   7.1   0.917  -0.591   9.578   1.387   0.959
   AT20GJ081108-492943   8.1857915 -49.4954185  2010-05-11 s .   571   619   626   652   685   685   696     0   682   679   674   675   643   641   645   638   698   703   700   693   730   716   733   748   6.5   7.0   7.1   7.4   7.9   7.9   7.9   0.0   7.8   7.7   7.7   7.7   7.5   7.3   7.3   7.5   7.6   7.6   7.5   7.4   7.8   7.6   7.8   8.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ081108-492943   8.1857915 -49.4954185  2010-05-30 . .   555   594   624   613   691   703   720   726     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.9   7.4   7.8   7.6   8.6   8.7   9.0   9.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ081108-492943   8.1857915 -49.4954185  2010-06-05 . .   595   621   638   640   687   705   717   763   768   763   759   757   681   671   652   640     0     0     0     0     0     0     0     0   9.7  10.1  10.4  10.4  11.3  11.5  11.7  12.6  12.7  12.4  12.4  12.5  11.4  11.1  10.8  10.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ081240-475153   8.2113724 -47.8647499  2010-02-07 . .   124   129   136   137   157   161   168   177   174   176   176   178     0     0     0     0     0     0     0     0     0     0     0     0   1.7   1.7   1.8   1.9   2.1   2.1   2.2   2.4   2.4   2.4   2.4   2.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ081240-475153   8.2113724 -47.8647499  2010-04-01 . .   125   137   136   135   164   167   172   174   193   193   189   189   184   180   174   175     0     0     0     0     0     0     0     0   1.5   1.5   1.5   1.7   1.9   1.7   1.9   2.2   3.4   3.1   3.1   3.4   4.6   3.9   3.7   4.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ081240-475153   8.2113724 -47.8647499  2010-05-11 s .   154   151   166   175   179   177   183     0   178   177   176   178   172   172   174   182   186   185   191   191   194   196   192   202   1.9   1.8   2.0   2.1   5.8   4.8   3.2   0.0   2.1   2.1   2.1   2.2   2.1   2.1   2.1   2.3   2.2   2.1   2.2   2.3   2.2   2.2   2.2   2.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ081240-475153   8.2113724 -47.8647499  2010-05-30 . .   115   122   127   132   145   149   150   145     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   1.5   1.6   1.7   1.8   2.1   2.1   2.0   2.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ081240-475153   8.2113724 -47.8647499  2010-06-05 . .   120   127   131   133   148   156   161   159   165   163   162   163   152   145   138   132     0     0     0     0     0     0     0     0   2.0   2.1   2.2   2.3   2.6   2.6   2.7   2.8   2.8   2.8   2.8   2.8   3.1   2.8   2.7   2.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ081240-475153   8.2113724 -47.8647499  2009-10-28 . .     0     0     0     0     0     0     0     0   224   227   232   236     0     0     0     0   252   249   250   253   249   257   264   264   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.2   4.2   4.3   4.4   0.0   0.0   0.0   0.0   4.6   4.5   4.5   4.6   4.4   4.5   4.6   4.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ081240-475153   8.2113724 -47.8647499  2009-11-11 . .   141   144   153   163     0     0     0     0   210   209   208   206   194   199   198   194     0     0     0     0     0     0     0     0   2.4   2.4   2.6   2.8   0.0   0.0   0.0   0.0   3.5   3.5   3.5   3.5   3.5   3.5   3.5   3.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ081240-475153   8.2113724 -47.8647499  2009-11-19 . .   124   138   146   151   171   179   187   192   190   190   190   192     0   206   194   191   176   176   176   175   180   170   164   162   2.5   2.8   2.9   3.1   3.5   3.6   3.8   3.9   3.8   3.8   3.8   3.9   0.0   4.2   4.0   3.9   3.4   3.4   3.4   3.4   3.4   3.2   3.1   3.1   1.379  -0.353   7.036   0.326   1.587
   AT20GJ081240-475153   8.2113724 -47.8647499  2009-11-24 . .   135   142   149   158   189   192   198   189     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.5   2.6   2.8   3.0   3.5   3.6   3.7   3.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ081240-475153   8.2113724 -47.8647499  2009-12-17 s .     0   134   141   148     0     0     0     0     0     0     0     0     0     0     0     0   183   182   180   183   183   182   180   183   0.0   4.1   4.3   4.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.7   5.7   5.6   5.7   5.8   5.8   5.8   5.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ081524-233846   8.2568720 -23.6461658  2010-05-01 s .    90    93    96    99     0     0     0     0    98    98    98   100   105   113   109   111     0     0     0     0     0     0     0     0   1.5   1.5   1.5   1.6   0.0   0.0   0.0   0.0   1.6   1.6   1.6   1.7   2.4   2.2   2.1   2.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ081524-233846   8.2568720 -23.6461658  2009-10-28 s .   111   110   115   118   129   131   132   140   121   123   124   126     0     0     0     0   108   111   111   109   112   111   107   111   2.1   2.1   2.2   2.3   2.6   2.6   2.6   3.0   2.3   2.3   2.4   2.4   0.0   0.0   0.0   0.0   2.3   2.3   2.3   2.3   2.5   2.4   2.5   2.8   1.354  -0.297   4.500   0.209   1.558
   AT20GJ081524-233846   8.2568720 -23.6461658  2009-11-11 s .   107   107   108   108   114   117   119   119   119   119   120   118   120   110   120   114   106   112   115   113     0     0     0     0   1.8   1.8   1.8   1.9   2.0   2.0   2.1   2.1   2.0   2.0   2.0   2.0   2.3   2.1   2.3   2.2   2.1   2.1   2.2   2.2   0.0   0.0   0.0   0.0   0.508  -0.412  11.571   0.237   1.477
   AT20GJ081524-233846   8.2568720 -23.6461658  2009-11-19 s .   108   115   114   109   118   119   120   117   107   106   106   104     0   107   100   101    90    90    89    88    88    90    87    92   2.2   2.3   2.3   2.2   2.4   2.4   2.4   2.5   2.2   2.2   2.2   2.1   0.0   2.4   2.2   2.3   1.9   1.8   1.8   1.8   1.8   1.8   1.7   1.9   0.878  -0.389   4.500   0.216   1.435
   AT20GJ081524-233846   8.2568720 -23.6461658  2009-11-24 . .   113   113   113   114   119   119     0   118   115   117   117   117   125   124   124   120   106     0   106   107     0     0     0     0   2.1   2.1   2.1   2.2   2.6   2.4   0.0   2.6   2.2   2.2   2.2   2.2   2.6   2.5   2.5   2.4   2.5   0.0   2.2   2.5   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2010-02-06 . .  3261  2877  2618  2415  1761  1656  1543  1439     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  35.2  31.1  28.3  26.1  19.0  17.9  16.7  15.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2010-02-07 . .  3402  3029  2710  2483  1783  1671  1563  1475     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  42.3  37.6  33.7  30.9  22.2  20.8  19.4  18.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2010-02-14 . .  3343  3015  2718  2484  1752  1630  1506  1388     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  41.5  37.5  33.8  30.9  21.8  20.3  18.7  17.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2010-04-06 . .  3095  2834  2587  2364  1867  1748  1628  1496     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  43.7  40.0  36.5  33.4  26.4  24.7  23.0  21.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2010-04-24 . .  3218  2899  2594  2356  1689  1588  1480  1399   650   626   602   580   437   422   403   388   247   242   234   230   192   188   182   179  45.7  41.1  36.8  33.4  24.0  22.5  21.0  19.9   9.2   8.9   8.5   8.4   6.5   6.2   5.9   5.8   3.5   3.4   3.3   3.3   2.7   2.6   2.6   2.7  -0.999  -2.256  30.952   0.541   1.019
   AT20GJ082526-501039   8.4241333 -50.1775017  2010-05-01 . .  3277  2883  2589  2420  1713  1613  1503  1420     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  46.2  40.6  36.5  34.1  24.1  22.7  21.2  20.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2010-05-30 . .  3229  3015  2706  2416  1778  1671  1534  1402     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  40.1  37.5  33.6  30.0  22.1  20.8  19.1  17.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2010-06-05 . .  3264  3017  2709  2420  1706  1617  1505  1438   655   628   601   578   398   384   364   348   227   223   215   210   173   167   160   164  53.1  49.1  44.1  39.4  27.8  26.3  24.5  23.4  10.8  10.3   9.9   9.6   6.7   6.4   6.1   5.9   3.8   3.6   3.5   3.5   3.0   2.9   2.8   3.1  -0.792  -2.068  13.901   1.760   1.226
   AT20GJ082526-501039   8.4241333 -50.1775017  2009-07-16 . .  3693  3354  3027  2749  1934  1791     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  45.9  41.7  37.6  34.2  24.0  22.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2009-11-24 . .  3253  2843  2560  2417  1777  1666  1554  1460     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  59.1  51.7  46.5  43.9  32.3  30.3  28.2  26.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2009-12-17 . .  3330  3017  2743  2558  1818  1700     0  1507     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0 101.9  92.3  83.9  78.2  55.6  52.0   0.0  46.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082526-501039   8.4241333 -50.1775017  2009-12-29 . .  3410  3106  2823  2566  1798  1684  1564  1451     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  42.4  38.6  35.1  31.9  22.3  20.9  19.4  18.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082601-223027   8.4337702 -22.5075569  2010-05-01 s .   948   928   919   944   957   963   956   938   849   847   844   845   821   811   793   779     0     0     0     0     0     0     0     0  13.4  13.1  13.0  13.3  13.5  13.6  13.5  13.2  12.0  11.9  11.9  11.9  11.6  11.4  11.2  11.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ082601-223027   8.4337702 -22.5075569  2009-10-28 s .   974   991  1003   982   945   951   949   980   813   815   817   827     0     0     0     0   681   671   662   665   638   651   655   659  17.5  17.8  18.0  17.7  17.0  17.1  17.1  17.6  14.6  14.7  14.7  14.9   0.0   0.0   0.0   0.0  11.7  11.5  11.5  11.6  10.8  10.9  11.0  11.1   0.515  -0.469   4.500   1.978   1.185
   AT20GJ082601-223027   8.4337702 -22.5075569  2009-11-11 s .   998   981   967  1009   933   940   930   918   875   873   872   867   824   816   812   794   756   762   782   792   770   797   835   796  16.3  16.1  15.8  16.5  15.3  15.4  15.2  15.2  14.3  14.3  14.3  14.2  13.7  13.5  13.5  13.3  12.0  12.0  12.3  12.5  11.9  12.2  12.8  12.3  -0.121  -0.121   8.936   1.861   1.794
   AT20GJ082601-223027   8.4337702 -22.5075569  2009-11-19 s .   879   891   885   857   851   869   869   866   743   733   730   728   744   717   682   661   605   603   605   604   628   610   600   595  17.3  17.6  17.5  16.9  16.8  17.1  17.1  17.1  14.7  14.5  14.4  14.4  14.8  14.3  13.6  13.2  11.5  11.4  11.4  11.3  11.4  11.0  10.8  10.7   0.474  -0.448   4.500   1.771   1.614
   AT20GJ082601-223027   8.4337702 -22.5075569  2009-11-24 s .     0   873   876   898   949   956   964   977   899   897   891   884   819   811   811   796   721   724   714   721     0     0     0     0   0.0  15.9  15.9  16.3  17.3  17.4  17.5  17.8  16.3  16.3  16.2  16.1  15.1  14.9  14.9  14.7  12.5  12.5  12.3  12.4   0.0   0.0   0.0   0.0   0.919  -0.568   7.286   1.875   0.502
   AT20GJ083046-170635   8.5129359 -17.1097775  2010-05-01 s .    87    86    85    85    71    70    65    69     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   1.4   1.4   1.4   1.4   1.7   1.6   1.7   2.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083046-170635   8.5129359 -17.1097775  2010-05-11 . .    60    67    71    73     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.8   0.9   0.9   1.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083046-170635   8.5129359 -17.1097775  2009-10-28 s .     0   100   104   108     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.0   1.9   2.0   2.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083046-170635   8.5129359 -17.1097775  2009-11-11 s .    85    88    93    99    93    92    93    84    64    62    60    58     0     0     0     0     0     0     0     0     0     0     0     0   1.5   1.5   1.6   1.7   1.7   1.6   1.7   1.6   1.2   1.1   1.1   1.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083046-170635   8.5129359 -17.1097775  2009-11-19 s .    77    84    88    88    94    95    97    91    62    63    61    63    52     0    52     0     0     0     0     0     0     0     0     0   1.6   1.7   1.8   1.8   2.0   1.9   2.0   2.0   1.3   1.3   1.3   1.4   1.6   0.0   1.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083046-170635   8.5129359 -17.1097775  2009-11-24 . .    94    95    94    97    91    90    92    85    60    60    59    58     0     0    50     0     0     0     0     0     0     0     0     0   1.8   1.8   1.8   1.9   2.0   1.9   2.0   2.0   1.2   1.2   1.2   1.2   0.0   0.0   1.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083343-730526   8.5620473 -73.0906982  2010-05-30 s .   234   236   232   225   225   226   223   220     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.0   3.0   3.0   2.9   3.1   3.1   2.9   3.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083343-730526   8.5620473 -73.0906982  2010-06-05 . .   238   237   234   226   219   222   221   231   209   206   205   202   185   182   174   172   159   157   153   151   141   144   138   128   4.0   3.9   3.9   3.8   3.8   3.8   3.8   4.1   3.5   3.4   3.4   3.4   3.2   3.1   3.0   3.0   2.6   2.5   2.5   2.5   2.3   2.3   2.3   2.3   0.057  -1.493  40.000   0.272   1.666
   AT20GJ083343-730526   8.5620473 -73.0906982  2009-10-28 . .   260   256   256   255   253   252   251   249   224   223   223   225     0     0     0     0   213   211   208   209   198   207   211   208   4.8   4.7   4.7   4.8   4.8   4.7   4.7   4.7   4.2   4.1   4.2   4.2   0.0   0.0   0.0   0.0   3.9   3.8   3.7   3.8   3.6   3.7   3.8   3.9   0.060  -0.241   4.500   0.527   1.052
   AT20GJ083343-730526   8.5620473 -73.0906982  2009-12-04 . .   262   255   255   258   251   249   244   231   216   216   215   214   211   206   203   202   197   197   193   187   170   169   166   164   4.3   4.1   4.2   4.2   4.1   4.1   4.0   3.8   3.5   3.5   3.5   3.5   3.6   3.5   3.4   3.4   3.5   3.5   3.4   3.3   3.2   3.2   3.1   3.2   0.070  -0.819  40.000   0.345   1.851
   AT20GJ083343-730526   8.5620473 -73.0906982  2010-07-12 . .   248   245   241   238     0     0     0     0     0     0     0     0     0     0     0     0   133   136   132   129   127   120   121   112   2.9   2.9   2.8   2.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.2   2.1   2.2   2.3   2.4   2.3   2.4   3.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083343-730526   8.5620473 -73.0906982  2010-07-16 . .     0     0     0     0     0     0     0     0   214   213   211   211   193   190   184   182     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.0   2.0   2.0   2.0   1.9   1.8   1.8   1.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083343-730526   8.5620473 -73.0906982  2010-08-10 . .   224   217   218   223   203   203   202   202     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.6   3.4   3.3   3.6   3.6   3.3   3.4   3.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083529-595311   8.5913890 -59.8865013  2010-02-07 . .   170   181   200   218   295   310   332   350   451   459   464   471     0     0     0     0     0     0     0     0     0     0     0     0   2.2   2.3   2.6   2.8   3.8   4.0   4.3   4.6   5.8   5.9   6.0   6.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083529-595311   8.5913890 -59.8865013  2010-04-01 . .   166   180   202   219   292   306   323   336   487   488   492   494   502   502   498   497     0     0     0     0     0     0     0     0   1.8   1.7   2.0   2.3   2.8   2.7   2.1   2.2   3.2   3.2   3.2   3.2   3.6   3.4   3.4   7.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083529-595311   8.5913890 -59.8865013  2010-04-24 . .   164   183   203   221   299   316   333   345   473   477   480   483   513   507   499   497   476   476   476   474   465   464   463   463   2.4   2.7   3.0   3.2   4.4   4.6   4.8   5.1   6.8   6.9   6.9   7.0   7.6   7.4   7.3   7.3   6.6   6.5   6.5   6.5   6.2   6.1   6.1   6.2   1.404  -0.555  15.018   0.905   0.778
   AT20GJ083529-595311   8.5913890 -59.8865013  2010-05-11 s .   163   180   201   220   308   320   342     0   472   476   480   483   506   506   516   522   504   501   508   503   499   499   514   519   2.0   2.1   2.4   2.6   6.7   3.8   4.0   0.0   5.4   5.4   5.5   5.5   6.0   5.9   6.0   6.2   5.7   5.6   5.7   5.6   5.4   5.4   5.5   5.7   1.687  -0.228  10.464   0.737   1.521
   AT20GJ083529-595311   8.5913890 -59.8865013  2010-05-30 s .   164   188   207   220   301   317   329   340     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.2   2.4   2.7   2.9   4.1   4.2   4.2   4.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083529-595311   8.5913890 -59.8865013  2010-06-05 . .   147   165   184   198   280   298   317   342   472   473   476   476   469   466   456   452   430   428   423   419   401   393   384   376   2.5   2.8   3.1   3.3   4.7   4.9   5.3   5.7   7.8   7.8   7.9   7.9   7.8   7.7   7.6   7.5   6.8   6.7   6.7   6.6   6.2   6.0   5.8   5.8   1.471  -0.820  15.996   0.912   1.087
   AT20GJ083529-595311   8.5913890 -59.8865013  2009-10-28 . .     0     0     0     0     0     0     0     0   454   461   468   478     0     0     0     0   546   541   544   549   557   573   584   589   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.3   8.3   8.4   8.8   0.0   0.0   0.0   0.0   9.6   9.5   9.5   9.6   9.5   9.6   9.8  10.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083529-595311   8.5913890 -59.8865013  2009-11-11 . .   148   157   176   202   261   277     0   296   439   443   449   453   476   481   486   484     0     0     0     0     0     0     0     0   2.5   2.6   2.9   3.4   4.4   4.6   0.0   5.0   7.3   7.3   7.4   7.5   8.0   8.1   8.2   8.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083529-595311   8.5913890 -59.8865013  2009-11-19 . .   158   179   195   205   267   283   303   316   430   434   439   444     0   495   470   462   468   467   469   471   489   475   462   455   3.2   3.6   3.9   4.1   5.4   5.7   6.1   6.4   8.6   8.6   8.7   8.9   0.0   9.9   9.4   9.3   8.9   8.8   8.8   8.9   8.9   8.6   8.4   8.2   1.231  -0.487  17.317   0.865   1.098
   AT20GJ083529-595311   8.5913890 -59.8865013  2009-11-24 . .   158   168   186   210   290   299   314   331     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.9   3.1   3.4   3.9   5.4   5.5   5.8   6.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083529-595311   8.5913890 -59.8865013  2009-12-17 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   528   525   525   527   528   525   525   527   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  16.2  16.1  16.1  16.2  16.3  16.2  16.2  16.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ083639-201658   8.6108927 -20.2831955  2010-05-01 s .  2982  2926  2917  2941  2703  2661  2581  2448  1935  1914  1886  1873  1767  1743  1705  1673     0     0     0     0     0     0     0     0  42.0  41.2  41.1  41.4  38.1  37.5  36.4  34.5  27.3  27.0  26.6  26.4  24.9  24.6  24.0  23.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ083639-201658   8.6108927 -20.2831955  2009-10-28 s .  3111  3033  3007  2971  2991  2974  2961     0  1932  1916  1893  1886     0     0     0     0  1407  1376  1360  1360  1292  1307  1308  1326  56.0  54.5  54.1  53.4  53.8  53.5  53.3   0.0  34.7  34.5  34.0  33.9   0.0   0.0   0.0   0.0  24.1  23.5  23.1  23.0  21.2  21.3  21.3  22.0   0.610  -0.718   4.500   6.282   2.789
   AT20GJ083639-201658   8.6108927 -20.2831955  2009-11-11 s .  3261  3182  3163  3299  2915  2876  2795  2688  1877  1854  1838  1822  1633  1617  1606  1562  1383  1391  1422  1433  1366  1394  1458  1406  53.4  52.1  51.8  54.1  47.7  47.1  45.8  44.0  30.7  30.4  30.1  29.8  26.7  26.5  26.3  25.9  21.6  21.6  22.0  22.1  20.8  21.1  22.0  21.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ083639-201658   8.6108927 -20.2831955  2009-11-19 s .  2977  3019  2990  2859  2623  2621  2612  2569  1854  1830  1805  1784  1738  1663  1563  1510  1272  1257  1251  1243  1218  1171  1145  1129  58.7  59.6  59.0  56.4  51.7  51.7  51.5  50.7  36.6  36.1  35.6  35.2  34.3  32.8  30.8  30.0  23.9  23.5  23.3  23.1  21.9  21.0  20.4  20.2   0.554  -0.745   4.500   6.093   1.531
   AT20GJ083639-201658   8.6108927 -20.2831955  2009-11-24 s .     0  2889  2800  2821  2666  2634  2612  2577  1864  1837  1810  1792  1638  1620  1615  1585  1340  1340  1322  1327     0     0     0     0   0.0  52.5  50.9  51.3  48.5  47.9  47.5  46.8  33.9  33.4  32.9  32.6  29.8  29.5  29.4  29.0  23.2  23.1  22.7  22.7   0.0   0.0   0.0   0.0   0.625  -0.714   4.500   5.864   1.262
   AT20GJ084132-313635   8.6923940 -31.6098614  2010-08-20 . .   235   232   234   231   250   252     0   260   245   247   248   247   232   231   226   219     0     0     0     0     0     0     0     0   3.5   3.4   3.4   3.4   4.0   3.8   0.0   4.1   3.5   3.5   3.5   3.5   3.3   3.3   3.2   3.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084132-313635   8.6923940 -31.6098614  2010-08-14 . .   229   232   236   240   252   252     0   249   212   209   209   209   206   206   205   206   182   184   184   184   175   175   172   172   2.3   2.3   2.3   2.4   2.9   2.7   0.0   3.1   2.1   2.0   2.1   2.1   2.1   2.0   2.1   2.2   1.9   1.8   1.8   1.9   1.8   1.7   1.7   1.9   0.826  -0.418   4.500   0.457   2.486
   AT20GJ084226-605349   8.7073741 -60.8971138  2010-08-20 . .   468   456   453   444   452   451     0   455   409   407   405   404   391   392   385   376     0     0     0     0     0     0     0     0   6.5   6.4   6.3   6.4   6.7   6.5   0.0   6.4   5.7   5.7   5.6   5.6   5.6   5.5   5.5   5.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084226-605349   8.7073741 -60.8971138  2010-08-14 . .   495   486   477   473   464   463   461   463   442   440   438   436   408   403   401   399   330   329   328   323   301   303   301   293   4.3   4.2   4.1   4.1   4.6   4.4   4.0   4.6   3.8   3.8   3.8   3.8   3.5   3.5   3.5   3.9   3.1   3.0   3.0   3.1   2.8   2.7   2.7   2.8   0.087  -1.666  40.000   0.583   2.442
   AT20GJ084502-545808   8.7506938 -54.9690399  2010-02-07 . .   917   895   898   915   961   977  1001  1016   907   906   913   912     0     0     0     0     0     0     0     0     0     0     0     0  11.4  11.1  11.2  11.4  11.9  12.1  12.4  12.6  11.5  11.3  11.6  11.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084502-545808   8.7506938 -54.9690399  2010-04-01 . .   925   932   940   934   962   980   989   998   997   988   980   971   906   895   882   869     0     0     0     0     0     0     0     0   5.9   5.9   5.9   5.9   6.1   6.2   6.3   6.3   6.3   6.3   6.2   6.2   5.8   5.7   5.6   5.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084502-545808   8.7506938 -54.9690399  2010-04-24 . .  1027  1049  1070  1080  1130  1142  1148  1135  1059  1054  1044  1038  1018  1006   985   973   881   876   870   866   819   815   810   808  14.6  14.9  15.2  15.3  16.0  16.2  16.3  16.1  15.0  15.0  14.8  14.7  14.7  14.3  14.0  14.1  11.9  11.8  11.7  11.6  10.8  10.7  10.6  10.6   0.595  -0.654  10.779   2.269   0.718
   AT20GJ084502-545808   8.7506938 -54.9690399  2010-05-11 s .   926   952   981  1003  1043  1046  1059     0  1000   999   991   991   980   979   991   990  1040  1046  1044  1036  1065  1060  1085  1111  10.5  10.8  11.2  11.4  11.9  12.0  12.1   0.0  11.4  11.4  11.3  11.3  11.2  11.1  11.3  11.5  11.3  11.3  11.2  11.1  11.0  11.0  11.2  11.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ084502-545808   8.7506938 -54.9690399  2010-05-30 s .   981  1035  1046  1029  1073  1086  1092  1074     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  12.2  12.9  13.0  12.8  13.3  13.5  13.6  13.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084502-545808   8.7506938 -54.9690399  2010-06-05 . .   901   927   942   933   982  1006  1016  1022  1052  1041  1029  1017   895   885   860   841   752   744   733   728   683   673   652   636  14.7  15.1  15.3  15.2  16.0  16.4  16.5  16.6  17.1  16.9  16.8  16.6  14.8  14.4  14.0  13.9  11.8  11.6  11.4  11.4  10.3  10.1   9.8   9.6   0.387  -1.360  24.648   1.771   1.674
   AT20GJ084502-545808   8.7506938 -54.9690399  2009-10-28 . .  1005  1005  1029  1047  1122  1141  1152  1120   983   983   989   995     0     0     0     0   947   941   938   947   925   955   963   975  18.1  18.1  18.5  18.8  20.2  20.5  20.7  20.1  17.7  17.7  17.8  17.9   0.0   0.0   0.0   0.0  16.2  16.1  16.0  16.1  15.5  15.9  15.7  16.3   0.537  -0.293   4.500   2.042   2.473
   AT20GJ084502-545808   8.7506938 -54.9690399  2009-11-11 . .  1061  1017  1026  1111  1107  1135     0  1106     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  17.4  16.7  16.8  18.2  18.1  18.6   0.0  18.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084502-545808   8.7506938 -54.9690399  2009-11-19 . .  1044  1075  1092  1069  1118  1142  1163  1153   972   965   956   949     0   943   886   863   801   795   798   800   823   792   771   758  20.6  21.2  21.5  21.1  22.1  22.5  22.9  22.7  19.2  19.0  18.9  18.7   0.0  18.6  17.5  17.2  15.1  14.9  14.9  14.9  14.8  14.3  13.8  13.6   0.976  -0.441   4.500   2.071   1.639
   AT20GJ084502-545808   8.7506938 -54.9690399  2009-11-24 . .  1111  1050  1028  1057  1121  1114  1118  1101     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  20.2  19.1  18.7  19.2  20.4  20.3  20.3  20.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084502-545808   8.7506938 -54.9690399  2009-12-17 . .   584   567   567   579   657   671     0   695     0     0     0     0     0     0     0     0   846   841   841   846   846   841   841   846  17.9  17.3  17.3  17.7  20.1  20.5   0.0  21.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  26.0  25.8  25.7  26.0  26.1  26.1  26.2  26.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ084511-652722   8.7531311 -65.4563599  2010-08-20 . .   405   416   426   427   433   428   423   414   269   263   258   252   210   207   200   192     0     0     0     0     0     0     0     0   5.9   5.8   5.9   6.2   6.4   6.2   5.9   5.8   3.8   3.7   3.7   3.6   3.0   3.0   2.9   2.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084511-652722   8.7531311 -65.4563599  2010-08-14 . .   399   414   422   426   421   411     0   392   278   273   267   261   212   208   204   201   143   140   139   137   117   116   115   114   3.4   3.6   3.6   4.0   5.0   4.1   0.0   4.6   2.7   2.6   2.6   2.6   2.2   2.1   2.1   2.2   1.5   1.5   1.5   1.5   1.4   1.4   1.4   1.6   0.629  -1.370  10.028   0.791   1.049
   AT20GJ084549-555528   8.7638295 -55.9244728  2010-08-20 . .   459   455   459   457   479   482   485   488   417   416   416   417   424   425   415   404     0     0     0     0     0     0     0     0   6.4   6.3   6.4   6.6   7.1   6.7   6.8   6.8   5.8   5.8   5.8   5.8   6.0   5.9   5.9   5.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084549-555528   8.7638295 -55.9244728  2010-08-14 . .   514   529   538   543   565   561     0   552   463   457   451   444   399   400   399   396   369   366   367   366   343   342   339   337   4.4   4.6   4.6   4.7   4.9   4.8   0.0   5.6   4.0   3.9   3.9   3.8   3.4   3.5   3.4   3.9   3.4   3.3   3.4   3.4   3.1   3.0   3.0   3.2   1.097  -0.501   4.500   1.021   2.756
   AT20GJ084914-590501   8.8207662 -59.0836372  2010-08-20 . .  1003   971   956   929   898   886   873   857   606   597   588   580   507   503   489   472     0     0     0     0     0     0     0     0  14.0  13.5  13.3  13.0  12.5  12.4  12.2  12.0   8.4   8.3   8.2   8.1   7.1   7.0   6.8   6.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084914-590501   8.8207662 -59.0836372  2010-08-14 . .   976   958   934   912   852   835     0   800   627   617   606   597   507   502   494   488   372   366   364   357   316   313   312   304   8.4   8.2   8.0   7.8   7.3   7.2   0.0   7.7   5.4   5.3   5.2   5.1   4.4   4.3   4.3   4.7   3.5   3.3   3.3   3.4   2.9   2.8   2.8   2.9  -0.119  -1.802  29.968   0.815   1.039
   AT20GJ084945-354101   8.8293498 -35.6838074  2010-04-01 . .   682   709   740   770   862   872   889   902   939   932   920   917   854   848   845   842     0     0     0     0     0     0     0     0   4.3   4.5   4.7   4.9   5.5   5.5   5.6   5.7   6.0   5.9   5.9   5.9   5.6   5.5   5.5   5.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084945-354101   8.8293498 -35.6838074  2010-04-24 s .   739   757   780   792   857   862   870   905   830   830   830   835   852   839   829   818   707   703   699   695   657   651   644   642  10.5  10.7  11.1  11.2  12.2  12.2  12.3  12.8  11.8  11.8  11.8  11.8  12.4  12.1  12.0  11.9   9.7   9.6   9.5   9.5   8.7   8.6   8.4   8.5   0.454  -0.993  22.016   1.646   1.791
   AT20GJ084945-354101   8.8293498 -35.6838074  2010-05-11 s .   730   742   768   790   866   884   908     0   769   765   756   753   719   719   730   728   809   818   814   816   867   868   884   912   8.3   8.4   8.7   9.0   9.9  10.1  10.4   0.0   8.8   8.7   8.6   8.6   8.2   8.2   8.3   8.5   8.8   8.8   8.8   8.8   9.0   9.2   9.1   9.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ084945-354101   8.8293498 -35.6838074  2010-05-30 . .   687   720   736   742   831   837   847   865     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   8.5   8.9   9.1   9.2  10.3  10.4  10.5  10.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ084945-354101   8.8293498 -35.6838074  2010-06-05 . .   721   746   756   752   813   832   847   887   823   821   817   803   766   762   741   731     0     0     0     0     0     0     0     0  11.7  12.1  12.3  12.2  13.2  13.5  13.8  14.6  13.4  13.4  13.3  13.1  12.7  12.6  12.3  12.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ085155-522813   8.8654948 -52.4704437  2010-08-20 . .   314   315   322   320   328   326   325   325   255   254   251   249   232   230   226   220     0     0     0     0     0     0     0     0   4.6   4.4   4.5   4.7   4.9   4.8   4.8   4.6   3.6   3.6   3.6   3.6   3.3   3.3   3.2   3.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ085155-522813   8.8654948 -52.4704437  2010-08-14 . .   326   333   337   335   318   314     0   299   269   268   265   264   237   237   237   234   195   193   194   193   184   185   184   183   3.2   2.9   2.9   3.2   3.9   3.7   0.0   4.2   2.6   2.5   2.5   2.6   2.4   2.3   2.4   2.4   2.0   1.9   1.9   2.0   1.9   1.8   1.8   1.9   0.305  -0.826  12.444   0.594   2.000
   AT20GJ085238-575530   8.8774160 -57.9250565  2010-08-20 . .   692   704   730   736   782   791   808   819   815   818   818   817   795   798   780   762     0     0     0     0     0     0     0     0   9.6   9.8  10.2  10.3  10.9  11.0  11.3  11.4  11.4  11.4  11.4  11.4  11.1  11.1  10.9  10.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ085238-575530   8.8774160 -57.9250565  2010-08-14 . .   798   813   822   826   861   860     0   866   783   779   777   775   741   740   739   737   652   646   647   644   609   610   607   597   6.9   7.0   7.1   7.1   7.4   7.4   0.0   7.5   6.7   6.7   6.7   6.7   6.4   6.4   6.4   6.9   5.4   5.3   5.3   5.2   4.8   4.8   4.7   5.2   0.575  -0.618   9.647   1.710   1.271
   AT20GJ085511-714904   8.9199585 -71.8180389  2010-02-07 s .   362   353   359   370   389   393   399   405   374   370   371   368     0     0     0     0     0     0     0     0     0     0     0     0   4.6   4.5   4.6   4.7   5.3   5.2   5.4   7.0   4.9   4.8   4.8   4.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ085511-714904   8.9199585 -71.8180389  2010-05-30 s .   351   365   366   361   381   386   387   382     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.5   4.6   4.6   4.6   5.1   5.1   4.9   5.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ085511-714904   8.9199585 -71.8180389  2010-06-05 s .   340   350   355   355   372   381   390   402   396   393   391   388   352   348   339   337   289   285   280   278   255   251   242   234   5.6   5.8   5.9   5.9   6.2   6.3   6.6   6.7   6.5   6.5   6.5   6.4   5.9   5.8   5.7   5.8   4.6   4.5   4.4   4.4   4.0   3.9   3.7   3.7   0.327  -1.683  29.053   0.624   1.045
   AT20GJ085511-714904   8.9199585 -71.8180389  2009-10-28 . .     0     0     0     0     0     0     0     0   392   392   392   393     0     0     0     0   331   325   328   325   306   315   320   322   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.2   7.2   7.2   7.3   0.0   0.0   0.0   0.0   6.0   5.8   5.8   5.8   5.4   5.5   5.6   5.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ085511-714904   8.9199585 -71.8180389  2009-11-19 . .   324   340   348   344     0     0     0     0   368   366   365   362   370   352   329   320   277   275   276   272   263   253   246   242   6.5   6.8   6.9   6.9   0.0   0.0   0.0   0.0   7.3   7.3   7.3   7.2   7.5   7.1   6.6   6.5   5.3   5.2   5.2   5.2   4.9   4.7   4.5   4.5   0.369  -1.363  26.098   0.644   1.537
   AT20GJ085511-714904   8.9199585 -71.8180389  2009-11-24 . .   352   345   350   365   391   390   392   398     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.5   6.3   6.4   6.7   7.2   7.2   7.2   7.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ085511-714904   8.9199585 -71.8180389  2009-12-17 . .   349   353   362   377   407   409     0   416     0     0     0     0     0     0     0     0   314   310   308   306   314   310   308   306  10.7  10.8  11.1  11.6  12.5  12.6   0.0  12.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.7   9.6   9.5   9.5   8.8   8.9   8.9   8.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ085511-714904   8.9199585 -71.8180389  2010-07-12 . .   357   364   367   369     0     0     0     0     0     0     0     0     0     0     0     0   234   229   227   232   203   194   202   183   4.2   4.2   4.2   4.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.0   2.9   2.9   3.1   3.0   2.9   3.0   3.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ085511-714904   8.9199585 -71.8180389  2010-07-16 . .     0     0     0     0     0     0     0     0   405   404   400   397   360   354   347   340     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.7   3.6   3.6   3.6   3.3   3.3   3.2   3.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ085742-771929   8.9619395 -77.3249130  2010-08-14 s e  >439  >414  >388  >365  >356  >302     0     0  >157  >152  >147  >143  >105  >105   >97  >104   >65   >66   >67     0   >58   >67   >63     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ090216-141530   9.0380086 -14.2585764  2010-05-01 s .  1813  1720  1661  1633  1440  1414  1363  1261   922   906   886   873   756   742   717   696     0     0     0     0     0     0     0     0  25.5  24.2  23.4  23.0  20.3  19.9  19.2  17.8  13.0  12.8  12.5  12.3  10.7  10.5  10.1  10.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ090216-141530   9.0380086 -14.2585764  2009-10-28 . .  1883  1797  1752  1708  1612  1583  1558     0   944   935   920   914     0     0     0     0   571   554   542   539   485   487   483   486  33.9  32.3  31.5  30.7  29.0  28.5  28.0   0.0  17.0  16.8  16.5  16.4   0.0   0.0   0.0   0.0  10.1   9.7   9.5   9.4   8.3   8.2   8.2   8.3   1.050  -0.932   4.500   3.639   1.310
   AT20GJ090216-141530   9.0380086 -14.2585764  2009-11-11 s .  1828  1739  1684  1726  1473  1458  1420  1338   913   897   885   875   751   742   733   710   598   604   612   614   571   573   602   574  29.9  28.5  27.6  28.3  24.1  23.9  23.3  21.9  15.0  14.7  14.5  14.3  12.5  12.3  12.2  11.9   9.5   9.6   9.7   9.7   8.9   8.9   9.4   9.1  -0.242  -0.776   4.500   3.913   2.543
   AT20GJ090216-141530   9.0380086 -14.2585764  2009-11-19 s .  1736  1731  1687  1597  1414  1400  1384  1364   901   887   870   855   791   754   698   671   534   526   520   515   485   467   452   444  34.2  34.1  33.3  31.5  27.9  27.6  27.3  26.9  17.8  17.5  17.2  16.9  15.8  15.0  13.9  13.4  10.2   9.9   9.8   9.7   8.8   8.5   8.2   8.0   0.225  -1.081   7.571   3.006   1.476
   AT20GJ090216-141530   9.0380086 -14.2585764  2009-11-24 s .  1857  1727  1653  1644  1478  1450  1425  1375   903   884   867   853   743   732   724   704   555   556   541   540     0     0     0     0  33.8  31.4  30.0  29.9  26.9  26.4  25.9  25.0  16.4  16.1  15.8  15.5  13.7  13.4  13.3  13.0   9.6   9.6   9.6   9.3   0.0   0.0   0.0   0.0   0.539  -0.922   4.500   3.637   1.120
   AT20GJ090453-573504   9.0814891 -57.5846367  2010-04-24 . .  1079   973   887   791     0     0     0     0   384   388   391   393   380   377   370   364   327   323   314   309   317   314   315   317  15.3  13.8  12.6  11.2   0.0   0.0   0.0   0.0   5.6   5.6   5.7   5.7   5.7   5.6   5.5   5.4   4.6   4.5   4.4   4.3   4.3   4.2   4.2   4.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ090453-573504   9.0814891 -57.5846367  2010-05-11 s .  1336  1278  1220  1163   835   802   749     0   502   511   514   515   506   508   510   508   502   508   507   504   494   501   514   525  15.2  14.5  13.9  13.2   9.6   9.2   8.6   0.0   5.7   5.8   5.9   5.9   6.0   6.0   6.0   6.1   5.7   5.7   5.7   5.7   5.4   5.4   5.6   5.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ090453-573504   9.0814891 -57.5846367  2010-05-30 s .  1226  1189  1134  1033     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  15.2  14.8  14.1  12.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ090453-573504   9.0814891 -57.5846367  2010-06-05 s .     0     0     0     0     0     0     0     0   386   374   365   358   333   323   302   297   288   292   292   292   271   268   257   251   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.4   6.2   6.0   6.0   5.6   5.4   5.1   5.0   4.6   4.6   4.6   4.7   4.2   4.2   4.0   4.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ090453-573504   9.0814891 -57.5846367  2010-08-21 . .     0     0     0     0     0     0     0     0   590   587   574   571   519   516   511   518     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.0   6.0   5.9   5.9   5.3   5.3   5.2   5.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ092043-295630   9.3453471 -29.9418335  2010-02-07 . .   423   412   405   402   422   425   432   433   418   420   422   425     0     0     0     0     0     0     0     0     0     0     0     0   5.4   5.2   5.1   5.1   5.4   5.4   5.5   5.6   5.4   5.4   5.4   5.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ092043-295630   9.3453471 -29.9418335  2009-11-19 . .   404   415   417   409   426   429   429   428   415   413   413   412     0   424   398   394   324   322   323   323   322   310   301   297   8.0   8.2   8.2   8.1   8.5   8.5   8.5   8.6   8.3   8.2   8.2   8.2   0.0   8.5   8.0   7.9   6.2   6.1   6.1   6.1   5.9   5.7   5.5   5.4   0.171  -1.603  40.000   0.594   1.623
   AT20GJ092043-295630   9.3453471 -29.9418335  2009-11-24 s .   453   432   433   445   472   470   473   475   438   438   438   436   428   419   408   401   346   352   338   339     0     0     0     0   8.3   7.9   7.9   8.2   8.7   8.6   8.7   8.8   8.0   8.0   8.0   8.0   8.0   7.7   7.6   7.5   6.5   6.5   6.1   6.3   0.0   0.0   0.0   0.0   0.188  -1.612  35.794   0.653   1.211
   AT20GJ092043-295630   9.3453471 -29.9418335  2009-12-17 s .   469   456   451   455   471   478     0   493     0     0     0     0     0     0     0     0   376   375   374   373   376   375   374   373  14.3  13.9  13.8  14.0  14.5  14.7   0.0  15.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  11.6  11.5  11.5  11.5  11.5  11.4  11.4  11.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ092129-261844   9.3581543 -26.3120518  2010-02-07 . .  2121  2046  2015  2015  1845  1796  1756  1726  1302  1293  1288  1286     0     0     0     0     0     0     0     0     0     0     0     0  26.4  25.4  25.0  25.0  22.9  22.3  21.8  21.5  16.2  16.1  16.0  16.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ092129-261844   9.3581543 -26.3120518  2009-11-19 s .  2041  2088  2083  2006  1932  1908  1874  1834  1398  1380  1367  1356  1346  1291  1208  1174   956   947   956   958   937   900   873   852  40.3  41.2  41.1  39.6  38.1  37.6  37.0  36.2  27.6  27.2  27.0  26.8  26.6  25.5  23.8  23.4  18.0  17.7  17.8  17.8  16.9  16.1  15.6  15.3   0.586  -0.765   5.716   4.104   1.786
   AT20GJ092129-261844   9.3581543 -26.3120518  2009-11-24 s .  2215  2106  2070  2113  2015  1969  1934  1913  1378  1364  1349  1336  1242  1220  1192  1170  1035  1022  1010  1014     0     0     0     0  40.3  38.3  37.6  38.4  36.6  35.8  35.2  34.8  25.0  24.8  24.5  24.3  22.6  22.2  21.7  21.5  17.9  17.6  17.4  17.4   0.0   0.0   0.0   0.0   0.494  -0.699   4.500   4.415   1.594
   AT20GJ092129-261844   9.3581543 -26.3120518  2009-12-17 s .  2159  2088  2058  2065  1924  1890     0  1813     0     0     0     0     0     0     0     0  1158  1151  1146  1146     0  1151  1146  1146  66.0  63.9  62.9  63.2  58.8  57.8   0.0  55.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  35.4  35.2  35.1  35.2   0.0  34.3  34.2  34.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ092246-395935   9.3795603 -39.9930725  2010-02-07 . .  1811  1767  1743  1712  1627  1600  1579  1574  1215  1209  1205  1204     0     0     0     0     0     0     0     0     0     0     0     0  22.5  22.0  21.7  21.3  20.2  19.9  19.6  19.6  15.1  15.0  15.0  15.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ092246-395935   9.3795603 -39.9930725  2010-04-24 . .  1667  1626  1594  1641  1607  1601  1588  1594  1274  1266  1258  1255  1213  1190  1157  1135   932   928   922   919   874   869   865   862  23.7  23.1  22.6  23.3  22.8  22.7  22.5  22.6  18.1  18.0  17.8  17.8  17.2  16.9  16.4  16.3  12.6  12.5  12.4  12.3  11.3  11.3  11.1  11.2   0.426  -0.808   9.655   3.127   1.854
   AT20GJ092246-395935   9.3795603 -39.9930725  2010-05-11 s .  1711  1660  1663  1688  1586  1567  1586     0  1294  1283  1265  1255  1173  1164  1176  1171  1205  1213  1211  1204  1226  1220  1243  1291  19.5  18.9  18.9  19.2  18.1  17.9  18.1   0.0  14.7  14.6  14.4  14.3  13.4  13.3  13.4  13.7  13.1  13.1  13.0  12.9  12.7  12.6  12.8  13.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ092246-395935   9.3795603 -39.9930725  2010-05-30 s .  1614  1656  1651  1617  1599  1587  1559  1551     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  20.1  20.6  20.5  20.1  19.9  19.7  19.4  19.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ092246-395935   9.3795603 -39.9930725  2010-06-05 . .  1604  1620  1641  1621  1542  1544  1547  1617  1335  1313  1295  1279  1104  1085  1046  1019   868   861   847   839   754   745   720   699  26.1  26.4  26.7  26.4  25.1  25.1  25.2  26.3  21.7  21.4  21.1  20.8  18.0  17.7  17.0  16.8  13.7  13.5  13.2  13.1  11.4  11.2  10.8  10.6   0.172  -1.422  22.307   2.275   1.289
   AT20GJ092246-395935   9.3795603 -39.9930725  2009-09-26 . .  1954  1905  1859  1821  1697  1666     0  1611  1176  1159  1141  1125   991   980   961   950   838   831   828   822   754   754   748   739  10.0   9.8   9.5   9.3   8.7   8.5   0.0   8.3   6.0   5.9   5.8   5.8   5.1   5.0   4.9   4.9   4.1   4.0   4.0   4.0   3.5   3.5   3.5   4.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ092246-395935   9.3795603 -39.9930725  2009-11-11 . .  1578  1501  1453  1540  1424  1416  1385  1269  1165  1164  1165  1163  1107  1113  1127  1109     0     0     0     0     0     0     0     0  25.8  24.6  23.8  25.2  23.3  23.2  22.7  20.8  19.1  19.1  19.1  19.0  18.4  18.2  18.5  18.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ092246-395935   9.3795603 -39.9930725  2009-11-19 . .  1609  1641  1631  1515  1491  1477  1452  1460  1168  1162  1159  1156  1186  1143  1082  1059   939   926   925   920   909   877   845   827  31.7  32.4  32.2  29.9  29.4  29.1  28.6  28.8  23.0  22.9  22.9  22.8  23.4  22.6  21.3  21.1  17.6  17.3  17.3  17.1  16.3  15.7  15.1  14.9  -0.040  -0.991  40.000   1.702   1.646
   AT20GJ092246-395935   9.3795603 -39.9930725  2009-11-24 . .  1623  1559  1529  1519  1448  1412  1387  1344  1180  1177  1174  1173  1129  1109  1081  1061     0     0     0     0     0     0     0     0  29.5  28.3  27.8  27.6  26.3  25.7  25.2  24.4  21.5  21.4  21.3  21.3  20.5  20.2  19.7  19.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ092246-395935   9.3795603 -39.9930725  2009-12-17 s .  1626  1577  1557  1538  1569  1540     0  1453     0     0     0     0     0     0     0     0  1028  1020  1014  1010  1028  1020  1014  1010  49.7  48.2  47.6  47.0  48.0  47.1   0.0  44.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  31.4  31.3  31.0  31.0  30.0  29.8  29.8  29.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ092751-203450   9.4643951 -20.5808983  2010-02-07 . .  1078  1126  1187  1235  1430  1447  1476  1493  1422  1425  1425  1429     0     0     0     0     0     0     0     0     0     0     0     0  13.4  14.0  14.8  15.4  17.8  18.0  18.3  18.6  17.7  17.7  17.7  17.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ092751-203450   9.4643951 -20.5808983  2010-05-11 s .  1172  1252  1305  1334  1465  1471  1474     0  1253  1247  1237  1230  1204  1207  1229  1231  1472  1494  1500  1511  1698  1712  1758  1819  13.3  14.3  14.9  15.2  16.7  16.8  16.8   0.0  14.3  14.2  14.1  14.0  13.7  13.7  14.0  14.3  16.0  16.1  16.1  16.2  17.6  17.7  18.1  18.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ092751-203450   9.4643951 -20.5808983  2009-11-19 s .   996  1086  1143  1154  1355  1378  1409  1421  1461  1463  1463  1461     0  1500  1413  1381  1169  1163  1176  1182  1161  1117  1083  1063  19.6  21.4  22.5  22.8  26.7  27.2  27.8  28.0  28.8  28.9  28.9  28.8   0.0  29.6  27.9  27.4  22.0  21.8  21.9  22.0  20.9  20.0  19.3  19.0   0.842  -0.874  14.954   3.015   1.462
   AT20GJ092751-203450   9.4643951 -20.5808983  2009-11-24 s .  1100  1121  1168  1230  1428  1439  1467  1493  1513  1507  1505  1506  1487  1471  1445  1424  1303  1251  1231  1236     0     0     0     0  20.0  20.4  21.2  22.4  26.0  26.2  26.7  27.1  27.5  27.4  27.4  27.4  27.0  26.7  26.3  26.1  22.6  21.6  21.2  21.2   0.0   0.0   0.0   0.0   0.799  -0.845  15.111   3.111   1.046
   AT20GJ092751-203450   9.4643951 -20.5808983  2009-12-17 s .  1212  1238  1295  1357  1544  1574     0  1633     0     0     0     0     0     0     0     0  1474  1463  1455  1451  1474  1463  1455  1451  37.1  37.9  39.6  41.5  47.2  48.1   0.0  49.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  45.1  44.7  44.5  44.5  43.3  42.9  42.8  42.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ093841-655611   9.6449554 -65.9366074  2010-02-07 s .   176   184   196   210   233   235   238   239   195   195   193   192     0     0     0     0     0     0     0     0     0     0     0     0   2.3   2.4   2.6   2.8   3.1   3.1   3.1   3.3   2.7   2.7   2.7   2.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ093841-655611   9.6449554 -65.9366074  2010-04-24 . .   171   180   193   208   234   236   240   244   205   202   199   196   183   175   168   165   122   124   123   120   108   111   112   105   2.5   2.6   2.8   3.1   3.5   3.5   3.5   3.7   3.0   2.9   2.9   2.9   3.0   2.7   2.6   2.6   1.8   1.8   1.8   1.8   1.7   1.7   1.7   1.8   1.175  -1.070  10.035   0.483   1.837
   AT20GJ093841-655611   9.6449554 -65.9366074  2010-05-11 . .   183   193   206   216   252   252   257     0   207   205   201   197   172   172   170   171   153   158   155   156   146   144   143   159   2.2   2.3   2.4   2.6   5.7   4.9   6.3   0.0   2.5   2.4   2.4   2.4   2.2   2.1   2.1   2.2   1.9   1.9   1.9   2.0   1.9   1.8   1.8   2.2   2.573  -0.432   4.791   0.359   2.781
   AT20GJ093841-655611   9.6449554 -65.9366074  2010-05-30 s .   166   179   185   186   213   214   216   216     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.2   2.3   2.4   2.4   3.0   2.9   2.8   2.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ093841-655611   9.6449554 -65.9366074  2010-06-05 s .   166   181   194   200   229   235   237   242   198   194   189   187   155   154   147   142   117   118   113   113   105   102    98   105   2.8   3.0   3.2   3.3   3.8   3.9   3.9   4.1   3.3   3.2   3.2   3.1   2.7   2.6   2.5   2.5   2.0   2.0   1.9   2.0   1.9   1.8   1.8   2.0   1.507  -0.949   8.022   0.462   1.416
   AT20GJ093841-655611   9.6449554 -65.9366074  2009-09-26 . .   191   199   209   217   239   239     0   236   186   183   179   175   146   144   140   141   100   101    98    98    82    82    81    81   1.4   1.3   1.4   1.5   1.8   1.7   0.0   1.9   1.3   1.2   1.2   1.2   1.2   1.1   1.1   1.3   0.9   0.8   0.8   0.9   0.9   0.8   0.8   1.0   0.902  -1.326  11.003   0.466   1.496
   AT20GJ093841-655611   9.6449554 -65.9366074  2009-11-19 . .   159   178   192   198   225   229   232   238   194   191   189   186   176   170   155   150   123   121   121   118   110   109   102   104   3.2   3.6   3.8   4.0   4.5   4.6   4.7   4.8   3.9   3.8   3.8   3.8   3.8   3.6   3.2   3.2   2.5   2.4   2.4   2.3   2.2   2.1   2.0   2.2   1.397  -0.939   8.499   0.457   1.325
   AT20GJ093841-655611   9.6449554 -65.9366074  2009-11-24 . .   176   181   191   206   229   227   227   232     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.3   3.3   3.5   3.8   4.3   4.2   4.2   4.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ093841-655611   9.6449554 -65.9366074  2009-12-17 . .   169   178   189   201   230   232     0   239     0     0     0     0     0     0     0     0   132   129   130   128   132   129   130   128   5.2   5.5   5.8   6.2   7.1   7.1   0.0   7.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.2   4.1   4.1   4.2   3.6   3.7   3.5   3.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ095231-245353   9.8754364 -24.8982506  2010-02-07 . .   194   195   200   209   220   218   220   220   198   198   201   199     0     0     0     0     0     0     0     0     0     0     0     0   2.5   2.5   2.6   2.7   2.9   2.8   2.9   3.0   2.7   2.6   2.7   2.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ095231-245353   9.8754364 -24.8982506  2010-05-11 s .   197   204   205   200   214   220   217     0   192   192   190   192   186   185   188   187   207   211   209   211   215   212   213   212   2.4   2.4   2.4   2.4   5.2   4.5   3.3   0.0   2.3   2.3   2.3   2.3   2.3   2.2   2.3   2.3   2.4   2.4   2.4   2.5   2.4   2.4   2.4   2.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ095231-245353   9.8754364 -24.8982506  2009-11-19 . .   198   214   221   219   224   223   223   224   201   202   201   202   211   202   190   187   147   146   148   146   144   138   135   132   4.0   4.3   4.4   4.4   4.5   4.5   4.5   4.5   4.0   4.0   4.0   4.1   4.4   4.1   3.9   3.9   2.9   2.8   2.8   2.8   2.7   2.6   2.5   2.5   0.283  -1.377  26.178   0.354   2.168
   AT20GJ095231-245353   9.8754364 -24.8982506  2009-11-24 . .   215   211   212   223   229   226   227   223   213   211   211   210   207   203   197   195   176   178   172   168     0     0     0     0   4.0   3.9   3.9   4.1   4.3   4.2   4.2   4.2   3.9   3.9   3.9   3.9   4.0   3.8   3.7   3.7   3.7   3.5   3.3   3.4   0.0   0.0   0.0   0.0   0.239  -1.149  31.425   0.357   0.932
   AT20GJ095231-245353   9.8754364 -24.8982506  2009-12-17 s .   202   207   215   221   223   222     0   223     0     0     0     0     0     0     0     0   189   189   189   189   189   189   189   189   6.2   6.4   6.6   6.8   6.9   6.8   0.0   6.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.9   5.9   5.9   5.9   5.8   5.8   5.8   5.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ095802-575742   9.9674835 -57.9618607  2009-09-26 . .     0     0     0     0     0     0     0     0   577   571   563   557   504   498   490   481   404   404   400   397   361   358   355   347   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.0   2.9   2.9   2.9   2.6   2.6   2.5   3.6   2.0   2.0   2.0   2.0   2.8   2.6   2.6   2.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ100159-443800  10.0333079 -44.6334991  2010-02-07 . .   600   590   595   597   603   590   574   544     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.6   7.4   7.4   7.6   8.1   7.7   7.5   7.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ100159-443800  10.0333079 -44.6334991  2010-04-24 . .   585   600   626   629   661   665   669   667   567   555   543   529   410   408   400   391   364   361   356   352   318   315   310   309   8.5   8.5   8.9   9.1   9.6   9.6   9.5   9.7   8.2   8.0   7.9   7.8   6.6   6.3   6.2   6.1   5.1   5.0   4.9   4.9   4.3   4.2   4.1   4.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ100159-443800  10.0333079 -44.6334991  2010-05-11 . .   696   711   712   716   712   709   710     0   566   558   550   541   478   474   473   471   444   445   440   440   422   416   424   438   7.9   8.1   8.1   8.2   8.2   8.2   8.1   0.0   6.4   6.4   6.3   6.2   5.7   5.6   5.6   5.6   5.0   5.0   4.9   5.0   4.6   4.5   4.6   4.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ100159-443800  10.0333079 -44.6334991  2010-05-30 s .   545   592   614   611   671   669   675   676     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.8   7.4   7.6   7.6   8.8   8.3   8.4   8.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ100159-443800  10.0333079 -44.6334991  2010-06-05 s .   554   583   598   601   654   673   681   711   545   536   529   520   443   436   422   409   324   319   312   308   273   264   257   249   9.0   9.5   9.7   9.8  10.8  11.0  11.1  11.7   8.9   8.7   8.6   8.5   7.4   7.2   7.0   6.8   5.2   5.0   4.9   4.9   4.2   4.1   4.0   3.9   0.846  -1.246  11.268   1.323   1.173
   AT20GJ100159-443800  10.0333079 -44.6334991  2009-09-26 . .   886   874   864   855   834   821     0   753   592   581   570   560   470   460   449   439   304   300   301   297   253   250   244   238   4.5   4.5   4.4   4.4   4.3   4.2   0.0   3.9   3.0   3.0   2.9   2.9   2.4   2.4   2.3   2.9   1.9   1.8   1.8   1.9   1.7   1.6   1.6   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ100159-443800  10.0333079 -44.6334991  2009-12-17 . .     0   581   613   640   697   695     0   703     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.0  17.8  18.8  19.6  21.3  21.3   0.0  21.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ100731-333306  10.1253774 -33.5518341  2010-04-01 . .   292   295   302   307   312   313   315   318   324   325   325   324   309   300   298   296     0     0     0     0     0     0     0     0   2.7   1.9   2.0   3.0   3.0   2.8   2.1   2.1   2.2   2.2   2.2   2.3   6.0   5.2   5.0   5.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ100731-333306  10.1253774 -33.5518341  2010-04-24 . .   231   236   240   241   262   267   273   273   295   293   289   289   240   252   246   247   296   295   294   295   292   293   292   289   3.4   3.5   3.5   3.6   3.9   3.9   4.0   4.1   4.4   4.3   4.3   4.4   5.1   4.8   4.6   4.6   4.1   4.1   4.1   4.1   3.9   3.9   3.9   3.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ100731-333306  10.1253774 -33.5518341  2010-05-11 s .   304   316   327   333   341   339   339     0   325   324   326   325   327   329   334   336   372   374   380   380   399   394   410   423   3.6   3.7   3.8   4.0   4.1   4.0   3.9   0.0   3.8   3.8   3.8   3.9   3.9   3.9   4.0   4.1   4.3   4.2   4.3   4.3   4.4   4.3   4.5   4.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ100731-333306  10.1253774 -33.5518341  2010-07-02 . .   243   239   236   231   232   241   246   254   295   293   293   294   276   273   265   259   295   293   288   293   295   291   288   286   3.0   2.9   2.9   2.9   2.9   3.0   3.0   3.2   3.6   3.5   3.6   3.7   3.7   3.5   3.5   3.5   3.4   3.4   3.3   3.4   3.4   3.3   3.3   3.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ100731-333306  10.1253774 -33.5518341  2010-08-21 . .     0     0     0     0     0     0     0     0   271   270   269   268   272   272   273   272     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.9   2.8   2.9   2.9   2.9   2.9   2.9   2.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ101450-450841  10.2473145 -45.1447525  2010-04-01 . .  1019   977   947   911   860   867   861   861   806   794   781   771   670   660   645   636     0     0     0     0     0     0     0     0   6.5   6.2   6.0   5.8   5.5   5.5   5.5   5.5   5.2   5.1   5.0   5.0   4.5   4.4   4.3   4.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ101450-450841  10.2473145 -45.1447525  2010-04-24 . .   939   973   948   899   859   852   844   833   781   773   763   756   644   643   625   622   614   611   606   604   574   573   571   569  13.3  13.8  13.5  12.8  12.2  12.1  12.0  12.0  11.3  11.0  11.0  11.0   9.7   9.5   9.2   9.2   8.5   8.4   8.3   8.3   7.6   7.5   7.5   7.5   0.245  -0.473   4.500   1.918   2.549
   AT20GJ101450-450841  10.2473145 -45.1447525  2010-05-11 . .  1009  1038  1064  1075  1106  1113  1096     0   840   836   824   820   769   761   768   762   772   772   770   772   775   765   792   813  11.5  11.8  12.1  12.2  12.7  12.8  12.5   0.0   9.6   9.5   9.4   9.3   8.8   8.7   8.7   9.0   8.4   8.3   8.3   8.3   8.3   8.1   8.2   8.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ101450-450841  10.2473145 -45.1447525  2010-05-30 s .   863   867   864   861   899   901   896   888     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.7  10.8  10.7  10.7  11.2  11.2  11.1  11.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ101450-450841  10.2473145 -45.1447525  2010-06-05 s .   954   967   973   959   972   977   972   978   841   833   825   817   733   726   702   686   587   580   571   567   526   519   501   487  15.5  15.7  15.8  15.6  15.8  15.9  15.8  15.9  13.7  13.6  13.4  13.3  11.9  11.8  11.4  11.3   9.2   9.1   8.9   8.9   8.0   7.8   7.5   7.4   0.297  -1.204  19.008   1.613   0.746
   AT20GJ101450-450841  10.2473145 -45.1447525  2010-07-02 . .  1081  1145  1192  1213  1149  1153  1144  1138   897   885   876   858   746   735   704   683   661   661   650   655   616   614   612   605  12.4  13.2  13.7  13.9  13.2  13.3  13.2  13.1  10.3  10.2  10.1   9.9   9.0   8.8   8.4   8.3   7.5   7.4   7.3   7.4   6.7   6.6   6.6   6.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ101450-450841  10.2473145 -45.1447525  2010-08-21 . .     0     0     0     0     0     0     0     0   758   752   746   739   714   712   711   705     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.8   7.7   7.6   7.6   7.3   7.3   7.3   7.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ101828-312353  10.3079885 -31.3981113  2010-04-01 . .   698   716   730   731   748   752   754   754   751   748   743   741   693   685   672   668     0     0     0     0     0     0     0     0   4.4   4.5   4.6   4.6   4.8   4.8   4.8   4.8   4.8   4.8   4.8   4.8   4.7   4.6   4.5   4.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ101828-312353  10.3079885 -31.3981113  2010-04-24 . .   647   686   705   703   723   726   726   720   742   735   728   719   603   602   597     0   678   677   675   675   666   668   666   666   9.4   9.7  10.0  10.1  10.5  10.5  10.3  10.4  10.7  10.6  10.5  10.5   9.3   9.0   8.9   0.0   9.2   9.1   9.1   9.0   8.8   8.7   8.7   8.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ101828-312353  10.3079885 -31.3981113  2010-05-11 . .   845   850   855   856   861   863   869     0   787   787   786   787   787   784   796   798   871   890   889   890   932   931   957   989   9.6   9.7   9.7   9.7   9.9   9.9   9.9   0.0   9.0   9.0   8.9   9.0   9.0   8.9   9.1   9.4   9.5   9.6   9.6   9.5   9.7   9.6   9.9  10.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ101828-312353  10.3079885 -31.3981113  2010-07-02 . .   695   713   724   730   731   745   744   750   772   770   769   761   698   683   663   645   682   678   677   677   674   665   658   661   8.0   8.2   8.3   8.4   8.7   8.6   8.6   8.9   8.9   8.9   8.8   9.1   8.5   8.2   8.0   7.9   7.7   7.6   7.6   7.6   7.3   7.2   7.1   7.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ101828-312353  10.3079885 -31.3981113  2010-08-21 . .     0     0     0     0     0     0     0     0   743   740   735   731   715   713   712   705     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.6   7.6   7.5   7.5   7.3   7.3   7.3   7.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ102343-664647  10.3954030 -66.7799225  2010-04-01 . .   461   469   482   494   547   554   555   556   514   507   497   489   422   413   402   395     0     0     0     0     0     0     0     0   2.9   3.0   3.1   3.2   3.5   3.5   3.5   3.6   3.4   3.3   3.2   3.2   3.2   3.0   2.9   6.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ102343-664647  10.3954030 -66.7799225  2010-04-24 . .   550   543   533   521   521   517   507   504   439   434   430   426   391   386   374   365   340   337   336   333   316   315   310   311   7.8   7.7   7.6   7.5   7.6   7.5   7.2   7.3   6.4   6.3   6.2   6.2   6.0   5.8   5.6   5.5   4.7   4.7   4.6   4.6   4.3   4.2   4.1   4.2   0.425  -0.602   6.469   1.067   0.967
   AT20GJ102343-664647  10.3954030 -66.7799225  2010-05-11 . .   523   512   500   491   470   469   468     0   440   439   438   436   422   420   422   424   432   433   434   430   427   426   429   441   6.0   5.8   5.7   5.6   5.5   5.5   5.4   0.0   5.0   5.0   5.0   5.2   5.1   5.0   5.0   5.1   4.9   4.9   4.9   4.9   4.7   4.6   4.7   4.9  -0.083  -0.083   8.272   0.955   2.476
   AT20GJ102343-664647  10.3954030 -66.7799225  2010-05-30 . .   518   532   533   524   568   568   573   581     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.4   6.6   6.6   6.7   7.5   7.4   7.3   7.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ102343-664647  10.3954030 -66.7799225  2010-06-05 . .   554   549   534   510   481   485   489     0   406   403   398   396   361   358   349   340   309   306   301   299   277   275   267   261   9.0   8.9   8.7   8.3   8.0   8.0   8.1   0.0   6.7   6.6   6.6   6.6   6.0   5.9   5.8   5.7   4.9   4.8   4.8   4.7   4.3   4.2   4.1   4.0  -0.045  -1.213  40.000   0.536   1.059
   AT20GJ102343-664647  10.3954030 -66.7799225  2010-07-02 . .   578   578   581   581   560   561   553   549   442   436   432   424   375   367   351   338   314   313   307   306   298   296   289   291   6.6   6.6   6.7   6.7   6.7   6.6   6.4   6.6   5.3   5.2   5.1   5.1   4.6   4.5   4.3   4.2   3.6   3.6   3.5   3.5   3.4   3.3   3.2   3.3   0.882  -0.627   4.500   1.148   2.329
   AT20GJ102343-664647  10.3954030 -66.7799225  2010-08-21 . .     0     0     0     0     0     0     0     0   448   443   439   436   423   423   423   419     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.6   4.5   4.5   4.5   4.5   4.3   4.5   4.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ103653-374415  10.6148417 -37.7375259  2010-02-07 . .   612   648   679   712   837   855   887   900   951   956   965   974     0     0     0     0     0     0     0     0     0     0     0     0   7.6   8.1   8.4   8.9  10.4  10.6  11.0  11.2  11.8  11.9  12.0  12.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ103653-374415  10.6148417 -37.7375259  2010-04-24 . .   682   714   742   748   834   845   862   889   969   962   955   948   849   850   825   815   831   826   824   826   798   797   794   789   9.7  10.1  10.5  10.6  11.8  12.0  12.2  12.8  13.8  13.7  13.6  13.5  12.5  12.4  12.0  12.0  11.2  11.1  11.1  11.0  10.5  10.4  10.2  10.3   1.014  -0.409   7.890   1.670   2.450
   AT20GJ103653-374415  10.6148417 -37.7375259  2010-05-30 s .   690   736   763   776   881   894   905   910     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   8.6   9.1   9.5   9.6  11.0  11.1  11.3  11.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ103653-374415  10.6148417 -37.7375259  2010-06-05 s .   686   719   750   765   853   881   915   962   931   927   923   917   870   866   844   825   720   716   706   706   657   651   630   613  11.2  11.7  12.2  12.5  13.9  14.3  14.9  15.7  15.2  15.1  15.0  14.9  14.2  14.1  13.7  13.6  11.3  11.1  11.0  11.0   9.9   9.8   9.4   9.2   0.711  -1.070  17.311   1.875   1.052
   AT20GJ103653-374415  10.6148417 -37.7375259  2009-09-26 . .   629   636   653   674   776   784     0   770   814   810   808   804   754   750   741   734   532   529   530   525   464   464   455   446   3.2   3.3   3.4   3.5   4.0   4.0   0.0   4.0   4.2   4.1   4.1   4.1   3.9   3.8   3.8   3.8   2.6   2.6   2.6   2.5   2.2   2.2   2.1   2.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ103653-374415  10.6148417 -37.7375259  2009-11-19 . .   583   625   658   668   801   817   840   853   803   797   792   785   785   761   734   722     0     0     0     0     0     0     0     0  11.5  12.3  13.0  13.2  15.8  16.1  16.6  16.8  15.8  15.7  15.6  15.5  15.7  15.2  14.7  14.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ103653-374415  10.6148417 -37.7375259  2009-12-17 . .   702   718   746   786   906   916     0   950     0     0     0     0     0     0     0     0   800   795   784   780   800   795   784   780  21.5  22.0  22.8  24.0  27.7  28.0   0.0  29.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  24.6  24.4  24.1  24.0  23.3  23.0  22.9  23.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ103653-374415  10.6148417 -37.7375259  2010-07-02 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   841   837   835   828   801   795   787   782   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.2   9.1   9.1   9.0   8.7   8.5   8.5   8.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ103716-293402  10.6211334 -29.5674477  2010-02-07 . .  1684  1678  1671  1672  1688  1679  1676  1660  1407  1402  1401  1403     0     0     0     0     0     0     0     0     0     0     0     0  20.9  20.9  20.8  20.8  21.0  20.9  20.8  20.6  17.5  17.4  17.4  17.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ103716-293402  10.6211334 -29.5674477  2010-06-14 s .  1572  1544  1512  1482  1431  1442  1460  1468  1439  1437  1433  1429  1403  1389  1377  1358  1289  1287  1282  1277  1244  1246  1228  1216  14.3  14.0  13.7  13.5  13.0  13.1  13.3  13.3  13.1  13.1  13.0  13.0  12.7  12.6  12.5  12.3  12.3  12.3  12.3  12.3  12.4  12.5  12.4  12.7   0.143  -0.579  40.000   2.477   2.368
   AT20GJ103716-293402  10.6211334 -29.5674477  2009-12-17 s .  1766  1725  1719  1738  1733  1736     0  1757     0     0     0     0     0     0     0     0  1219  1210  1198  1198  1219  1210  1198  1198  54.0  52.8  52.6  53.2  53.0  53.1   0.0  53.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  37.3  37.0  36.6  36.8  36.3  35.9  35.7  35.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ103716-293402  10.6211334 -29.5674477  2009-12-29 s .  1687  1697  1701  1690  1688  1684  1671  1641     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  21.0  21.1  21.1  21.0  21.0  20.9  20.8  20.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ103716-293402  10.6211334 -29.5674477  2010-07-02 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1560  1558  1561  1561  1579  1577  1575  1566   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  17.1  17.0  17.0  16.9  16.5  16.5  16.4  16.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ104144-473959  10.6957357 -47.6666985  2010-02-07 . .  1478  1502  1519  1537  1576  1572  1576  1577  1332  1328  1328  1330     0     0     0     0     0     0     0     0     0     0     0     0  18.4  18.7  18.9  19.1  19.6  19.5  19.6  19.6  16.6  16.5  16.5  16.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ104144-473959  10.6957357 -47.6666985  2010-04-24 . .  1560  1623  1629  1588  1574  1559  1535  1519  1339  1321  1301  1284  1111  1100  1054  1034   957   947   940   935   871   867   859   851  22.1  23.0  23.1  22.5  22.3  22.1  21.8  21.6  19.0  18.7  18.5  18.2  16.2  15.9  15.3  15.0  12.9  12.8  12.6  12.5  11.3  11.3  11.0  11.1   0.738  -0.660   5.853   3.212   1.721
   AT20GJ104144-473959  10.6957357 -47.6666985  2010-05-30 s .  1628  1662  1642  1594  1572  1566  1555  1533     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  20.2  20.7  20.4  19.8  19.5  19.5  19.3  19.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ104144-473959  10.6957357 -47.6666985  2010-06-05 s .  1709  1696  1672  1649  1609  1620  1629  1650  1299  1283  1268  1253  1112  1101  1066  1033   856   843   827   817   734   720   695   674  27.8  27.6  27.2  26.8  26.2  26.4  26.5  26.9  21.1  20.9  20.6  20.4  18.1  17.9  17.4  17.0  13.3  13.0  12.7  12.5  11.1  10.8  10.4  10.1   0.104  -1.532  24.180   2.143   0.973
   AT20GJ104144-473959  10.6957357 -47.6666985  2009-09-26 . .  1428  1461  1509  1558  1689  1690     0  1672  1322  1306  1287  1273  1141  1129  1112  1101   861   856   859   855   773   767   758   746   7.3   7.5   7.7   8.0   8.6   8.7   0.0   8.6   6.8   6.7   6.6   6.5   5.8   5.8   5.7   5.6   4.2   4.2   4.2   4.1   3.6   3.6   3.5   4.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ104144-473959  10.6957357 -47.6666985  2009-11-19 . .  1487  1554  1594  1565  1602  1588  1578  1582  1214  1202  1192  1183  1177  1138  1095  1076     0     0     0     0     0     0     0     0  29.3  30.7  31.4  30.9  31.6  31.3  31.1  31.2  23.9  23.7  23.5  23.3  23.2  22.5  21.6  21.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ104144-473959  10.6957357 -47.6666985  2009-12-29 . .  1407  1394  1392  1378  1357  1340  1311  1242     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  17.5  17.3  17.3  17.1  16.9  16.7  16.3  15.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ104144-473959  10.6957357 -47.6666985  2010-07-02 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   900   889   877   870   796   787   782   766   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.9   9.7   9.5   9.4   8.6   8.4   8.4   8.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ104742-621714  10.7952606 -62.2872505  2010-02-07 s .  1231  1272  1335  1407  1757  1815  1883  1927  1861  1855  1855  1858     0     0     0     0     0     0     0     0     0     0     0     0  15.3  15.8  16.6  17.5  21.8  22.6  23.4  24.0  23.1  23.1  23.1  23.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ104742-621714  10.7952606 -62.2872505  2010-05-30 . .  1277  1418  1513  1546  1741  1768  1787  1795     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  15.9  17.6  18.8  19.2  21.6  22.0  22.2  22.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ104742-621714  10.7952606 -62.2872505  2010-06-05 . .  1226  1350  1470  1570  1996  2092  2191  2304  2255  2242  2229  2214  2012  1995  1933  1885  1664  1651  1627  1618  1534  1511  1470  1439  20.0  22.0  23.9  25.6  32.5  34.1  35.7  37.5  36.7  36.5  36.3  36.0  32.8  32.5  31.5  30.7  25.8  25.5  25.0  24.8  22.7  22.3  21.6  21.1   1.611  -0.744   9.511   4.377   1.150
   AT20GJ104742-621714  10.7952606 -62.2872505  2009-09-26 . .  1723  1809  1890  1939  1992  1990     0  1913  1694  1678  1660  1645  1497  1480  1457  1440  1168  1154  1155  1148  1049  1045  1033  1022   8.8   9.3   9.7   9.9  10.2  10.2   0.0   9.8   8.7   8.6   8.5   8.4   7.7   7.6   7.5   7.4   5.7   5.6   5.6   5.5   4.9   4.9   4.8   4.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ104742-621714  10.7952606 -62.2872505  2009-11-19 . .  1347  1461  1552  1578  1765  1804  1841  1857  1747  1738  1730  1721  1680  1633  1586  1558     0     0     0     0     0     0     0     0  26.6  28.8  30.6  31.1  34.8  35.6  36.3  36.6  34.5  34.3  34.1  34.0  33.1  32.2  31.3  31.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ104742-621714  10.7952606 -62.2872505  2009-12-29 . .  1504  1618  1724  1787  1851  1825  1794  1703     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  18.7  20.1  21.4  22.2  23.0  22.7  22.3  21.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ104806-190935  10.8018392 -19.1599236  2010-02-07 . .   855   852   858   859   908   913   931   946   953   956   966   975     0     0     0     0     0     0     0     0     0     0     0     0  10.6  10.6  10.7  10.7  11.3  11.3  11.6  11.8  12.1  11.9  12.0  12.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ104806-190935  10.8018392 -19.1599236  2010-06-14 s .   781   786   793   801   868   890   916   936  1124  1134  1144  1153  1227  1221  1219  1206  1243  1240  1227  1231  1211  1218  1217  1211   7.1   7.1   7.2   7.3   7.9   8.1   8.3   8.5  10.2  10.3  10.4  10.5  11.1  11.1  11.1  11.3  11.9  11.9  11.8  11.9  12.1  12.2  12.2  12.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ104806-190935  10.8018392 -19.1599236  2009-12-17 s .   928   924   934   950   997   998     0  1012     0     0     0     0     0     0     0     0   985   985   981   985   985   985   981   985  28.4  28.3  28.6  29.1  30.5  30.5   0.0  31.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  30.1  30.1  30.0  30.3  31.0  31.0  31.0  31.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ104806-190935  10.8018392 -19.1599236  2009-12-29 s .   902   902   902   909   926   923   926   936     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  11.2  11.2  11.2  11.3  11.5  11.5  11.5  11.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ104838-411359  10.8106313 -41.2333565  2010-02-07 . e     0  >253  >246  >234  >295  >282  >273  >262  >242  >241  >244  >244     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ104838-411359  10.8106313 -41.2333565  2010-06-05 s e  >371  >372     0  >373  >313  >340  >350  >401  >244  >240  >236  >232     0     0     0     0  >165  >161  >156  >154  >151  >147  >144  >144     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   1.126  -0.744   4.500   0.728   2.452
   AT20GJ104838-411359  10.8106313 -41.2333565  2009-09-26 . e     0     0     0     0     0     0     0     0  >337  >331  >323  >317  >275  >270  >264  >259  >202  >202  >201  >198  >177  >179  >177  >176     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ104838-411359  10.8106313 -41.2333565  2009-11-19 . e  >312  >308  >299     0     0     0     0     0  >220  >215  >212  >210  >234  >228  >220  >218     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ104838-411359  10.8106313 -41.2333565  2009-12-29 s e  >351  >334  >314  >291  >228  >220  >214  >181     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ105109-534446  10.8525533 -53.7462234  2010-04-01 . .  1032  1024  1014   988   933   925   912   906   732   723   711   703   613   603   590   584     0     0     0     0     0     0     0     0   6.5   6.5   6.4   6.3   5.9   5.9   5.8   5.8   4.7   4.6   4.5   4.5   4.2   4.0   3.9   3.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ105109-534446  10.8525533 -53.7462234  2010-04-24 . .  1105  1122  1104  1063   988   971   947   923   734   721   709   700   616   609   577   567   510   507   502   499   472   469   465   461  15.7  15.9  15.7  15.1  14.0  13.8  13.4  13.1  10.4  10.2  10.1   9.9   9.1   8.9   8.4   8.4   7.0   6.9   6.9   6.8   6.3   6.2   6.1   6.1   0.370  -0.698   4.500   2.284   1.400
   AT20GJ105109-534446  10.8525533 -53.7462234  2010-05-30 . .  1196  1175  1123  1071   982   965   952   944     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  14.9  14.6  14.0  13.3  12.2  12.0  11.8  11.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ105109-534446  10.8525533 -53.7462234  2010-06-05 s .  1195  1163  1117  1062   976   972   963   989   710   698   686   676   585   578   559   544   452   450   441   438   398   395   382   374  19.5  18.9  18.2  17.3  15.9  15.8  15.7  16.1  11.6  11.4  11.2  11.0   9.7   9.4   9.2   9.0   7.1   7.0   6.9   6.9   6.0   6.0   5.8   5.7  -0.062  -1.267  20.878   1.255   1.097
   AT20GJ105109-534446  10.8525533 -53.7462234  2010-07-02 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   492   489   483   481   446   438   436   436   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.6   5.5   5.5   5.5   4.9   4.8   4.8   4.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ105109-534446  10.8525533 -53.7462234  2010-08-21 . .     0     0     0     0     0     0     0     0   651   643   634   625   575   570   566   555     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.7   6.6   6.5   6.4   5.9   5.8   5.8   5.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ105843-800353  10.9786977 -80.0650482  2010-04-24 . .  1732  1786  1789  1754  1843  1854  1866  1896  2107  2116  2126  2134  2198  2191  2138  2124  2192  2189  2193  2196  2184  2186  2181  2174  24.6  25.3  25.4  24.9  26.1  26.3  26.5  26.9  29.9  30.0  30.2  30.3  31.2  31.1  30.3  30.6  29.6  29.5  29.4  29.3  28.2  28.1  28.0  27.8   0.338  -0.292  40.000   4.399   1.298
   AT20GJ105843-800353  10.9786977 -80.0650482  2010-05-30 . .  1705  1813  1869  1877  2098  2138  2166  2188     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  21.2  22.5  23.2  23.3  26.1  26.6  26.9  27.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ105843-800353  10.9786977 -80.0650482  2010-06-05 . .  1834  1925  1981  1999  2179  2240  2304  2406  2659  2669  2684  2690  2740  2742  2689  2651  2746  2743  2722  2725  2709  2685  2622  2569  29.9  31.3  32.2  32.5  35.5  36.5  37.5  39.2  43.3  43.4  43.7  43.8  44.6  44.6  43.8  43.2  42.6  42.4  41.9  41.8  40.2  39.7  38.6  37.7   0.467  -0.793  40.000   5.286   0.992
   AT20GJ105843-800353  10.9786977 -80.0650482  2009-08-30 s .     0     0     0     0     0     0     0     0  1828  1830  1832  1830  1785  1792  1786  1763  1847  1833  1828  1809  1792  1782  1785  1785   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  16.8  16.8  16.8  16.8  16.4  16.4  16.4  16.7  16.1  16.0  15.9  15.6  15.0  14.8  14.8  15.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ105843-800353  10.9786977 -80.0650482  2009-11-19 . .  1803  1913  1981  1958  2064  2104  2144  2173     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  35.6  37.7  39.1  38.6  40.7  41.5  42.3  42.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ105843-800353  10.9786977 -80.0650482  2009-12-29 . .  1580  1635  1670  1684  1705  1687  1664  1588     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  19.6  20.3  20.8  20.9  21.2  21.0  20.7  19.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ105843-800353  10.9786977 -80.0650482  2010-07-02 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  2731  2721  2711  2697  2592  2573  2551  2533   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  29.9  29.7  29.4  29.2  27.1  26.8  26.5  26.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ110204-440422  11.0346863 -44.0729141  2010-04-01 . .   383   402   415   418   457   464   475   484   595   595   597   600   596   592   586   582     0     0     0     0     0     0     0     0   2.5   2.6   2.6   2.7   2.9   3.0   3.0   3.1   3.8   3.8   3.8   3.9   4.0   3.9   3.9   3.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ110204-440422  11.0346863 -44.0729141  2010-04-24 . .   348   367   384   396   459   469   482   491   599   601   601   601   597   592   575   564   567   566   565   565   556   558   555   556   5.1   5.3   5.5   5.7   6.7   6.8   7.0   7.1   8.6   8.5   8.5   8.7   8.8   8.7   8.4   8.3   7.8   7.7   7.7   7.7   7.4   7.3   7.3   7.3   0.760  -0.673  20.849   1.183   1.410
   AT20GJ110204-440422  11.0346863 -44.0729141  2010-07-02 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   616   615   617   613   599   597   597   601   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.0   6.9   6.9   6.9   6.5   6.5   6.5   6.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ110204-440422  11.0346863 -44.0729141  2010-08-21 . .     0     0     0     0     0     0     0     0   694   694   694   694   703   704   708   708     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.1   7.1   7.1   7.1   7.2   7.2   7.3   7.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ110352-535700  11.0645060 -53.9501915  2010-04-24 . .   720   748   761   751   844   856   867   882   909   905   902   899   864   854   823   809   821   820   821   821   822   822   821   819  10.2  10.6  10.8  10.7  12.0  12.1  12.3  12.5  12.9  12.8  12.8  12.8  12.6  12.4  11.9  11.8  11.1  11.0  11.0  11.0  10.6  10.7  10.5  10.7   1.174  -0.227   4.500   1.383   1.812
   AT20GJ110352-535700  11.0645060 -53.9501915  2010-07-02 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   780   781   784   777   773   765   764   758   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.5   8.5   8.5   8.4   8.4   8.2   8.2   8.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ110352-535700  11.0645060 -53.9501915  2010-08-14 . .   762   777   794   815   900   907   925   937   914   906   902   898   818   812   807   806   780   775   780   780   754   756   752   748   6.6   6.7   6.8   7.0   7.7   7.8   8.0   8.1   7.9   7.8   7.8   7.7   7.0   7.0   6.9   7.5   6.4   6.3   6.4   6.3   5.9   5.9   5.9   6.4   1.501  -0.297   4.552   1.443   2.617
   AT20GJ110708-444907  11.1190816 -44.8187828  2010-04-24 . .  2318  2305  2233  2146  2095  2091  2091  2124  2281  2284  2288  2292  2283  2268  2195  2175  2158  2153  2152  2149  2151  2148  2080  2044  32.9  32.7  31.7  30.4  29.7  29.7  29.7  30.1  32.4  32.4  32.5  32.5  32.4  32.2  31.1  31.3  29.2  29.0  28.9  28.7  27.8  27.7  26.7  26.1   0.164  -0.294  40.000   4.260   2.740
   AT20GJ110708-444907  11.1190816 -44.8187828  2010-07-02 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  2151  2141  2138  2131  2107  2093  2077  2068   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  23.5  23.3  23.2  23.1  22.1  21.8  21.6  21.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ110708-444907  11.1190816 -44.8187828  2010-08-14 . .  2296  2274  2250  2230  2163  2138  2152  2150  2229  2223  2225  2226  2119  2114  2108  2111  2070  2070  2083  2087  2035  2046  2043  2039  19.7  19.6  19.4  19.2  18.6  18.4  18.5  18.5  19.2  19.1  19.1  19.1  18.2  18.2  18.1  18.2  17.0  16.9  16.9  16.9  15.9  16.0  15.9  15.8   0.114  -0.276  40.000   4.095   2.439
   AT20GJ110712-682051  11.1201853 -68.3477554  2010-04-01 . .  1384  1414  1429  1423  1341  1318  1289  1265  1002   990   974   961   834   817   800   786     0     0     0     0     0     0     0     0   8.8   8.9   9.0   9.0   8.5   8.3   8.2   8.0   6.4   6.3   6.2   6.1   5.5   5.3   5.2   5.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ110712-682051  11.1201853 -68.3477554  2010-04-24 . .  1444  1474  1454  1403  1350  1333  1311  1297  1046  1032  1015  1002   893   882   842   825   714   708   702   698   661   654   634   616  20.5  20.9  20.6  19.9  19.2  18.9  18.6  18.4  14.8  14.6  14.4  14.2  13.0  12.8  12.2  12.0   9.8   9.5   9.6   9.5   8.7   8.6   8.3   8.1   0.413  -0.826   7.713   2.753   1.097
   AT20GJ110712-682051  11.1201853 -68.3477554  2010-07-02 . .  1497  1487  1467  1442  1335  1326  1300  1285  1009   995   976   961   836   818   792   757   686   685   682   672   629   626   614   609  17.2  17.1  16.9  16.6  15.3  15.2  14.9  14.8  11.6  11.4  11.2  11.0  10.0   9.4   9.4   9.1   7.8   7.7   7.6   7.6   6.9   6.8   6.7   6.7   0.599  -0.710   4.500   3.009   1.746
   AT20GJ110712-682051  11.1201853 -68.3477554  2010-08-21 s .     0     0     0     0     0     0     0     0   981   970   957   945   873   867   861   850     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  10.0   9.9   9.8   9.7   8.9   8.9   8.8   8.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ110918-481518  11.1552531 -48.2552490  2010-04-24 . .   171   179   183   182   212   217   223   234   291   294   297   298   319   317   303   298   311   314   313   314   326   325   316   312   2.5   2.6   2.7   2.7   3.2   3.2   3.3   3.5   4.2   4.3   4.3   4.4   4.9   4.8   4.5   4.5   4.4   4.3   4.3   4.4   4.4   4.3   4.2   4.2   0.605  -0.716  40.000   0.634   1.803
   AT20GJ110918-481518  11.1552531 -48.2552490  2010-07-02 s .   164   168   176   183   218   223   234   238   294   296   296   296   291   288   282   277   293   292   294   298   299   298   295   296   2.0   2.1   2.1   2.3   2.7   2.7   2.9   3.0   3.5   3.5   3.6   3.6   3.6   3.5   3.5   3.5   3.4   3.3   3.4   3.5   3.4   3.3   3.3   3.4   1.042  -0.269  10.681   0.493   2.387
   AT20GJ110918-481518  11.1552531 -48.2552490  2010-08-14 . .   194   204   216   225   268   269     0   281   287   286   287   287   272   270   270   271   272   272   274   275   272   272   271   271   2.0   2.0   2.1   2.2   3.1   2.7   0.0   3.1   2.7   2.7   2.7   2.8   2.7   2.6   2.6   2.7   2.5   2.5   2.5   2.6   2.5   2.4   2.4   2.5   2.004  -0.133   4.500   0.360   2.309
   AT20GJ111719-483809  11.2888692 -48.6359711  2010-04-24 . .   145   153   156   154   163   160   160   160   161   160   160   162   170   171   161   157   159   158   158   158   161   162   158   154   2.2   2.3   2.3   2.3   2.5   2.4   2.4   2.5   2.4   2.4   2.4   2.5   3.0   2.8   2.6   2.6   2.3   2.3   2.3   2.3   2.3   2.3   2.2   2.3   0.497  -0.198   4.500   0.296   1.446
   AT20GJ111719-483809  11.2888692 -48.6359711  2010-07-02 s .   134   134   130   127   115   116     0   114   105   106   103   105     0    99    98    94    96    96    98   100    97    95    95    95   1.7   1.7   1.6   1.6   1.5   1.5   0.0   1.7   1.4   1.4   1.3   1.4   0.0   1.5   1.5   1.5   1.4   1.3   1.4   1.5   1.5   1.5   1.5   1.7  -0.159  -0.159  10.704   0.230   2.254
   AT20GJ111719-483809  11.2888692 -48.6359711  2010-08-14 . .   115   114   113   113     0     0     0     0   140   140   143   145   150   150   151   152   163   163   164   165   166   168   166   168   1.3   1.2   1.2   1.3   0.0   0.0   0.0   0.0   1.4   1.4   1.4   1.5   1.6   1.5   1.6   1.7   1.6   1.6   1.6   1.7   1.7   1.6   1.6   1.8   0.200   0.200   5.775   0.229   1.706
   AT20GJ111827-463415  11.3075226 -46.5708885  2010-04-01 . .   698   722   724   760   722   722   736   731   802   822   840   860   815   815   811   804     0     0     0     0     0     0     0     0   4.4   4.6   4.6   4.8   4.6   4.6   4.7   4.7   5.1   5.2   5.4   5.5   5.3   5.3   5.2   5.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ111827-463415  11.3075226 -46.5708885  2010-04-24 . .  1117  1092  1041   959   865   853   836   859   833   839   843   847   912   909   872   851   894   891   891   892   898   898   871   856  15.8  15.5  14.8  13.6  12.3  12.1  11.9  12.4  11.8  11.9  12.0  12.0  13.3  13.1  12.6  12.4  12.1  12.0  12.0  11.9  11.6  11.7  11.2  11.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ111827-463415  11.3075226 -46.5708885  2010-07-02 s .   939   894   851   817   735   742   744   746   847   852   855   857   853   849   830   811   850   849   853   847   811   851   868   811  10.8  10.3   9.8   9.4   8.5   8.5   8.6   8.9   9.7   9.8   9.8   9.9   9.8   9.8   9.5   9.7   9.3   9.3   9.3   9.2   8.8   9.2   9.0   8.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ111827-463415  11.3075226 -46.5708885  2010-08-21 . .     0     0     0     0     0     0     0     0   892   897   899   900   913   920   937   949     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.1   9.2   9.2   9.2   9.4   9.4   9.6  10.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ111827-463415  11.3075226 -46.5708885  2010-08-14 . .  1286  1226  1171  1127  1031  1019  1014  1018   962   964   966   966   931   931   935   936   921   921   930   931   905   910   904   902  11.1  10.5  10.1   9.7   8.9   8.8   8.7   8.8   8.3   8.3   8.3   8.3   8.0   8.0   8.0   8.6   7.5   7.5   7.6   7.6   7.1   7.1   7.0   7.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ112704-185719  11.4512197 -18.9548454  2010-02-07 . .  1222  1267  1323  1374  1614  1651  1706  1745  1781  1786  1796  1806     0     0     0     0     0     0     0     0     0     0     0     0  15.2  15.7  16.4  17.1  20.1  20.5  21.2  21.7  22.1  22.2  22.3  22.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ112704-185719  11.4512197 -18.9548454  2010-06-14 s .  1702  1760  1826  1874  2016  2046  2077  2095  1952  1942  1929  1920     0     0     0     0  1687  1679  1662  1653  1605  1603  1593  1581  15.5  16.0  16.6  17.0  18.3  18.6  18.9  19.0  17.7  17.6  17.5  17.4   0.0   0.0   0.0   0.0  16.1  16.1  16.0  16.0  16.0  16.1  16.0  16.0   1.484  -0.337   4.662   3.326   0.949
   AT20GJ112704-185719  11.4512197 -18.9548454  2009-12-17 . .  1398  1443  1513  1598  1821  1854     0  1922     0     0     0     0     0     0     0     0  1634  1624  1609  1612  1634  1624  1609  1612  42.8  44.1  46.3  48.9  55.7  56.7   0.0  58.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  50.0  49.7  49.2  49.5  48.4  48.4  48.0  48.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ112704-185719  11.4512197 -18.9548454  2009-12-29 s .  1406  1454  1505  1545  1711  1731  1755  1758     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  17.5  18.1  18.7  19.2  21.3  21.5  21.8  21.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ112810-562702  11.4695028 -56.4506950  2010-08-21 . .     0     0     0     0     0     0     0     0   155   153   153   151   149   149   150   152     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.7   1.6   1.7   1.7   1.7   1.6   1.7   1.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ113007-144927  11.5019592 -14.8242741  2010-02-07 . .  3652  3541  3457  3409  3448  3478  3533  3524  3689  3719  3759  3804     0     0     0     0     0     0     0     0     0     0     0     0  45.4  44.0  43.0  42.4  42.9  43.2  43.9  43.8  45.8  46.2  46.7  47.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ113007-144927  11.5019592 -14.8242741  2010-06-14 s .  3499  3433  3403  3383  3468  3533  3597  3641  3868  3871  3867  3867  3814  3778  3740  3681  3538  3504  3480  3454  3326  3315  3291  3268  31.8  31.2  30.9  30.7  31.5  32.1  32.7  33.1  35.1  35.2  35.1  35.1  34.6  34.3  34.0  33.4  33.8  33.6  33.5  33.3  33.2  33.2  33.1  33.0   0.299  -0.985  40.000   6.586   2.662
   AT20GJ113007-144927  11.5019592 -14.8242741  2009-12-17 s .  3744  3600  3519  3517  3445  3440     0  3440     0     0     0     0     0     0     0     0  4037  4032  4015  4027  4037  4032  4015  4027 114.5 110.1 107.6 107.6 105.4 105.2   0.0 105.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 123.5 123.3 122.8 123.2 125.6 125.9 125.0 124.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ113007-144927  11.5019592 -14.8242741  2009-12-29 s .  3695  3598  3526  3468  3363  3334  3334  3368     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  45.9  44.7  43.8  43.1  41.8  41.4  41.4  41.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ113130-050019  11.5251434  -5.0054598  2010-02-07 . .     0     0     0     0     0     0     0     0   754   751   752   754     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.6   9.5   9.5   9.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ113130-050019  11.5251434  -5.0054598  2010-06-14 s .     0     0     0     0     0     0     0     0   764   761   754   752   718   710   704   697   681   675   671   672   653   649   651   649   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.9   6.9   6.9   6.8   6.5   6.5   6.4   6.6   6.5   6.5   6.5   6.5   6.8   6.8   6.6   6.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ113130-050019  11.5251434  -5.0054598  2009-12-17 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   694   691   685   684   694   691   685   684   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  21.3  21.2  21.1  21.1  20.7  20.7  20.5  20.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ113601-682705  11.6005839 -68.4516144  2010-02-07 s .   957   958   956   966   980   972   970   982   857   853   855   857     0     0     0     0     0     0     0     0     0     0     0     0  11.9  11.9  11.9  12.0  12.2  12.1  12.1  12.2  10.9  10.6  10.8  10.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ113601-682705  11.6005839 -68.4516144  2010-04-24 . .  1085  1101  1088  1060  1041  1035  1025   994   906   899   889   885   841   830   792   771   716   712   710   708   689   687   666   652  15.4  15.6  15.4  15.0  14.8  14.7  14.5  14.1  12.9  12.8  12.6  12.6  12.2  12.0  11.5  11.2   9.8   9.6   9.7   9.7   9.1   9.0   8.7   8.6   0.141  -0.776  21.092   1.691   1.226
   AT20GJ113601-682705  11.6005839 -68.4516144  2009-07-09 . .   785   785   787   790     0     0     0     0   667   660   654   649   598   592   589   583   537   533   531   531   507   507   503   498   4.2   4.2   4.3   4.3   0.0   0.0   0.0   0.0   3.6   3.6   3.5   3.5   3.6   3.2   3.2   3.6   3.2   3.1   3.0   3.1   2.9   2.8   2.8   2.9   0.582  -0.484   4.500   1.569   1.398
   AT20GJ113601-682705  11.6005839 -68.4516144  2009-08-09 . .     0     0     0     0     0     0     0     0   692   685   679   673   625   620   615   607   534   531   533   531   512   512   511   507   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.6   3.6   3.6   3.5   3.3   3.3   3.2   3.6   2.7   2.7   2.9   3.0   2.8   2.8   2.8   2.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ113601-682705  11.6005839 -68.4516144  2009-08-13 . .   822   820   817   814   809   803   800   796     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.7   7.7   7.7   7.7   7.6   7.6   7.5   7.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ113601-682705  11.6005839 -68.4516144  2009-08-30 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   493   489   483   476   444   442   439   436   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.6   4.5   4.4   4.4   4.1   4.0   4.0   4.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ113601-682705  11.6005839 -68.4516144  2009-09-26 . .   826   828   829   827   817   816     0   800   702   696   689   682   624   618   608   600   537   534   534   530   500   497   493   491   4.2   4.2   4.2   4.2   4.2   4.2   0.0   4.1   3.6   3.6   3.5   3.5   3.2   3.2   3.1   3.8   2.6   2.6   2.6   2.6   2.9   2.8   2.3   3.0   0.523  -0.647   7.400   1.653   1.147
   AT20GJ113601-682705  11.6005839 -68.4516144  2009-12-17 . .   914   899   895   897   895   884     0   873     0     0     0     0     0     0     0     0   616   610   602   597     0   610   602   597  28.0  27.5  27.4  27.4  27.4  27.0   0.0  26.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  18.9  18.7  18.5  18.4   0.0  17.7  17.4  17.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ113601-682705  11.6005839 -68.4516144  2010-07-02 . .  1103  1090  1071  1053   994   996   989   980   891   885   876   869   797   790   765   741   703   697   695   690   670   662   656   651  12.7  12.5  12.3  12.1  11.4  11.5  11.4  11.3  10.2  10.2  10.1  10.0   9.5   9.1   8.8   8.9   7.9   7.8   7.8   7.8   7.3   7.1   7.1   7.1   0.014  -0.866  40.000   1.297   1.615
   AT20GJ113910-135042  11.6529734 -13.8454552  2010-02-07 . .     0     0     0     0     0     0     0     0   320   321   328   331     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.2   4.2   4.3   4.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ113910-135042  11.6529734 -13.8454552  2010-06-14 s .     0     0     0     0     0     0     0     0   408   417   417   418   440   438   433   427   435   442   439   440   432   432   425   421   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.9   3.8   3.8   4.0   4.2   4.2   4.1   4.1   4.4   4.4   4.4   4.5   4.6   4.6   4.5   4.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ113910-135042  11.6529734 -13.8454552  2009-12-17 . .     0     0     0     0     0   231     0   218     0     0     0     0     0     0     0     0   415   414   408   407   415   414   408   407   0.0   0.0   0.0   0.0   0.0   7.2   0.0   6.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.8  12.8  12.6  12.6  14.0  14.1  14.0  14.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ114531-483610  11.7586670 -48.6028023  2010-07-02 s e     0     0     0     0     0     0     0     0  >381  >380  >378  >380  >401  >401  >394  >382  >424  >429  >428  >433  >443  >442  >439  >439     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114531-483610  11.7586670 -48.6028023  2010-08-21 . e     0     0     0     0     0     0     0     0  >468  >465  >457  >459  >454  >453  >462  >471     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114553-695404  11.7648885 -69.9011917  2010-02-07 s .   587   637   689   742   943   975  1013  1047  1200  1206  1216  1227     0     0     0     0     0     0     0     0     0     0     0     0   7.4   7.9   8.6   9.2  11.7  12.1  12.6  13.0  14.9  15.0  15.1  15.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114553-695404  11.7648885 -69.9011917  2010-04-24 . .   657   711   749   767   895   912   928   944   973   970   966   964   955   943   905   881   846   842   840   839   824   821   796   779   9.3  10.1  10.6  10.9  12.7  12.9  13.2  13.4  13.8  13.8  13.7  13.7  13.9  13.6  13.1  12.8  11.4  11.3  11.3  11.2  10.9  10.7  10.2  10.2   1.262  -0.438   7.678   1.736   1.154
   AT20GJ114553-695404  11.7648885 -69.9011917  2009-07-09 . .   558   573   591   606   638   651   678     0   995  1018  1042  1062  1258  1275  1295  1311  1537  1539  1548  1569  1642  1655  1654  1656   3.0   3.1   3.2   3.3   3.5   3.5   3.7   0.0   5.4   5.5   5.6   5.7   6.8   6.9   7.0   7.1   7.9   7.9   7.9   8.0   8.1   8.1   8.1   8.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ114553-695404  11.7648885 -69.9011917  2009-08-09 . .     0     0     0     0     0     0     0     0  1197  1221  1247  1268  1430  1441  1451  1450  1504  1503  1515  1517  1529  1535  1531  1522   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.3   6.4   6.6   6.7   7.5   7.6   7.6   7.6   7.5   7.5   7.5   7.5   7.3   7.3   7.3   7.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ114553-695404  11.7648885 -69.9011917  2009-08-13 s .   597   605   613   622   681   698   726   750     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.6   5.7   5.8   5.9   6.4   6.6   6.8   7.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114553-695404  11.7648885 -69.9011917  2009-08-30 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1269  1263  1250  1234  1188  1178  1175  1177   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  11.1  11.0  10.9  10.7   9.9  10.2   9.8  10.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ114553-695404  11.7648885 -69.9011917  2009-09-26 . .   534   554   580   608   699   729     0   790  1141  1154  1167  1178  1232  1232  1229  1224  1215  1214  1216  1215  1170  1167  1162  1159   2.7   2.8   3.0   3.1   3.6   3.7   0.0   4.1   5.8   5.9   6.0   6.0   6.3   6.3   6.3   6.3   5.9   5.9   5.9   5.9   5.5   5.4   5.4   5.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ114553-695404  11.7648885 -69.9011917  2009-12-17 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1330  1322  1307  1307  1330  1322  1307  1307   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  40.7  40.4  40.0  40.1  39.6  39.9  39.1  39.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ114553-695404  11.7648885 -69.9011917  2010-07-02 . .     0     0     0     0     0     0     0     0   943   944   940   934   889   882   855   831   774   768   764   758   734   723   716   714   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  10.8  10.9  10.8  10.7  10.2  10.1   9.8   9.9   8.5   8.4   8.6   8.6   8.0   7.8   7.8   7.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ114608-244734  11.7689178 -24.7924709  2010-02-07 . .  1640  1589  1541  1502  1361  1329  1300  1267   807   793   781   772     0     0     0     0     0     0     0     0     0     0     0     0  20.4  19.7  19.2  18.7  16.9  16.5  16.2  15.8  10.3  10.0   9.9   9.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114608-244734  11.7689178 -24.7924709  2010-06-14 s .  1595  1562  1519  1475  1321  1274  1251  1201   806   787   769   757   634   617   605   586   479   477   467   458   408   406   402   395  14.5  14.2  13.8  13.4  12.0  11.6  11.4  10.9   7.3   7.2   7.0   6.9   5.8   5.6   5.5   5.6   4.8   4.8   4.7   4.7   4.3   4.3   4.3   4.3   0.667  -0.948   4.500   3.213   0.822
   AT20GJ114608-244734  11.7689178 -24.7924709  2009-12-17 . .  1675  1617  1572  1552  1411  1371     0  1314     0     0     0     0     0     0     0     0   504   497   488   484     0     0     0     0  51.2  49.5  48.1  47.5  43.2  41.9   0.0  40.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  15.5  15.3  15.0  14.9   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114608-244734  11.7689178 -24.7924709  2009-12-29 s .  1657  1609  1566  1525  1353  1308  1265  1246     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  20.6  20.0  19.5  19.0  16.8  16.3  15.7  15.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114626-285919  11.7739410 -28.9884739  2010-02-07 . .   391   398   406   416   462   469   480   487   504   508   513   519     0     0     0     0     0     0     0     0     0     0     0     0   5.0   5.0   5.0   5.3   5.9   6.0   6.1   6.3   6.5   6.5   6.6   6.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114626-285919  11.7739410 -28.9884739  2010-06-14 s .   433   443   455   462   507   512   527   534   568   569   569   567   567   560   554   552   539   536   532   529   511   517   515   506   4.1   4.0   4.1   4.4   4.6   4.7   4.8   5.1   5.2   5.2   5.2   5.2   5.4   5.1   5.0   5.3   5.4   5.3   5.3   5.4   5.4   5.4   5.4   5.5   0.503  -0.724  25.081   1.116   0.870
   AT20GJ114626-285919  11.7739410 -28.9884739  2009-12-17 . .   398   402   410   424   465   470     0   488     0     0     0     0     0     0     0     0   465   463   462   462   465   463   462   462  12.2  12.3  12.5  13.0  14.3  14.4   0.0  15.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  14.3  14.2  14.2  14.3  14.1  14.1  14.1  14.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ114626-285919  11.7739410 -28.9884739  2009-12-29 . .   391   395   405   415   452   455   460   470     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.9   4.9   5.0   5.2   5.6   5.7   5.7   6.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114701-381210  11.7837138 -38.2030602  2010-02-07 . .   974  1004  1045  1091  1136  1133  1134  1130  1037  1046  1057  1071     0     0     0     0     0     0     0     0     0     0     0     0  12.1  12.5  13.0  13.6  14.1  14.1  14.1  14.0  12.9  13.0  13.1  13.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114701-381210  11.7837138 -38.2030602  2010-04-24 . .  1136  1290  1398  1448  1639  1666  1694  1728  1898  1897  1899  1900  1936  1917  1843  1803  1780  1773  1774  1773  1786  1781  1727  1699  16.1  18.3  19.8  20.5  23.3  23.6  24.0  24.5  26.9  26.9  26.9  27.0  27.5  27.2  26.2  25.9  24.1  23.9  23.8  23.7  23.1  22.9  22.2  21.7   1.463  -0.251   6.305   2.872   1.392
   AT20GJ114701-381210  11.7837138 -38.2030602  2009-08-09 . .     0     0     0     0     0     0     0     0  1099  1094  1090  1085  1065  1067  1064  1053  1014  1013  1013  1011  1009  1010  1007  1007   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.8   5.8   5.7   5.7   5.6   5.6   5.6   5.6   5.1   5.1   5.1   5.0   4.8   4.8   4.8   5.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ114701-381210  11.7837138 -38.2030602  2009-09-26 . .   958   964   977  1009  1069  1079     0  1090  1064  1059  1053  1048   993   987   976   969   884   882   885   883   836   833   825   822   4.9   4.9   5.0   5.2   5.5   5.5   0.0   5.6   5.4   5.4   5.4   5.4   5.1   5.1   5.0   5.0   4.3   4.3   4.3   4.3   3.9   3.9   3.8   3.8   0.588  -0.683  13.107   2.179   1.540
   AT20GJ114701-381210  11.7837138 -38.2030602  2009-12-17 . .   930   941   965   982  1080  1080     0  1113     0     0     0     0     0     0     0     0  1100  1090  1073  1067  1100  1090  1073  1067  28.4  28.8  29.5  30.0  33.0  33.0   0.0  34.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  33.6  33.3  32.8  32.8  33.4  33.6  32.8  32.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ114701-381210  11.7837138 -38.2030602  2010-07-02 s .     0     0     0     0     0     0     0     0  2547  2556  2564  2561  2555  2549  2485  2414  2460  2459  2465  2455  2459  2454  2443  2437   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  29.3  29.4  29.5  29.4  29.4  29.3  28.6  27.7  26.9  26.8  26.8  26.6  25.7  25.6  25.4  25.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ114733-675341  11.7926392 -67.8948364  2010-02-07 s .   732   758   783   815   883   894   912   932  1107  1123  1143  1164     0     0     0     0     0     0     0     0     0     0     0     0   9.1   9.4   9.7  10.1  11.0  11.1  11.3  11.6  13.8  14.0  14.2  14.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114733-675341  11.7926392 -67.8948364  2010-04-24 . .   757   796   819   819   949   969   993  1024  1231  1237  1245  1253  1331  1325  1281  1254  1302  1302  1305  1308  1328  1329  1290  1268  10.7  11.3  11.6  11.6  13.5  13.7  14.1  14.5  17.5  17.6  17.7  17.8  18.9  18.8  18.2  18.1  17.6  17.5  17.5  17.5  17.2  17.1  16.5  16.5   0.559  -0.784  40.000   2.590   1.340
   AT20GJ114733-675341  11.7926392 -67.8948364  2009-07-09 . .   997  1021  1047  1061  1059  1061  1086     0     0     0     0     0     0     0     0     0  1196  1189  1195  1203  1212  1215  1216  1213   5.4   5.5   5.7   5.7   5.7   5.7   5.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.2   6.1   6.1   6.1   6.0   6.0   5.9   5.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ114733-675341  11.7926392 -67.8948364  2009-08-09 . .     0     0     0     0     0     0     0     0  1085  1092  1102  1108  1185  1192  1200  1197  1274  1275  1287  1288  1349  1353  1360  1358   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.7   5.8   5.8   5.8   6.2   6.3   6.3   6.3   6.4   6.4   6.4   6.4   6.5   6.5   6.5   6.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ114733-675341  11.7926392 -67.8948364  2009-08-13 . .   773   797   816   822   856   862   872   875     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.3   7.5   7.7   7.7   8.0   8.1   8.2   8.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114733-675341  11.7926392 -67.8948364  2009-09-26 . .  1000  1017  1033  1039  1022  1029     0  1022  1093  1100  1108  1117  1179  1182  1182  1183  1212  1214  1227  1234  1240  1250  1251  1247   5.1   5.2   5.3   5.3   5.2   5.3   0.0   5.2   5.6   5.6   5.7   5.7   6.0   6.1   6.1   6.1   5.9   5.9   5.9   6.0   5.8   5.8   5.8   5.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ114733-675341  11.7926392 -67.8948364  2009-12-17 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1395  1389  1389  1398  1395  1389  1389  1398   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  42.7  42.5  42.5  42.9  44.5  44.8  44.3  44.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ114733-675341  11.7926392 -67.8948364  2010-07-02 . .     0     0     0     0     0     0     0     0  1197  1212  1223  1232  1301  1309  1277  1249  1313  1315  1321  1320  1338  1335  1321  1324   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  13.8  13.9  14.1  14.2  15.0  15.0  14.7  14.7  14.4  14.3  14.4  14.3  14.0  13.9  13.7  14.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ114751-072438  11.7976542  -7.4114280  2010-02-07 . .     0     0     0     0     0     0     0     0   702   700   700   702     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.9   8.9   8.9   9.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ114751-072438  11.7976542  -7.4114280  2010-06-14 s .     0     0     0     0     0     0     0     0   735   728   726   720   681   675   664   654   636   631   629   621   604   603   603   602   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.7   6.6   6.6   6.5   6.2   6.1   6.0   6.2   6.1   6.1   6.1   6.0   6.3   6.3   6.3   6.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ114751-072438  11.7976542  -7.4114280  2009-12-17 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   632   630   624   622   632   630   624   622   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  19.4  19.4  19.2  19.2  18.6  18.6  18.4  18.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ115253-834410  11.8815887 -83.7362747  2010-04-01 . .   283   290   300   306   325   331   332   337   336   333   332   331   303   297   293   292     0     0     0     0     0     0     0     0   2.6   1.9   1.9   3.0   3.1   2.9   2.2   2.3   2.3   2.3   2.3   2.3   5.9   5.2   5.0   5.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ115253-834410  11.8815887 -83.7362747  2010-04-24 . .   244   260   271   274   312   318   323   330   339   338   336   336   324   322   306   304   280   277   277   276   269   266   256   251   3.6   3.8   3.9   4.0   4.6   4.6   4.7   4.8   4.9   4.9   4.9   4.9   5.0   4.8   4.6   4.6   3.9   3.9   3.9   3.9   3.7   3.6   3.5   3.5   0.838  -0.729  12.937   0.681   1.124
   AT20GJ115253-834410  11.8815887 -83.7362747  2010-07-02 . .     0     0     0     0     0     0     0     0   323   322   316   315   288   281   270   268   250   255   249   246   239   230   234   232   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.9   3.8   3.8   3.8   3.6   3.5   3.3   3.4   3.0   3.0   3.0   3.0   2.9   2.8   2.8   3.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ115253-834410  11.8815887 -83.7362747  2010-08-15 . .   265   271   276   286   309   311   316   323   314   312   310   310   288   285   280   278   219   217   216   214   189   188   188   193   2.2   2.1   2.1   2.3   4.0   3.1   3.5   3.9   2.4   2.4   2.4   2.5   2.5   2.3   2.3   2.5   1.9   1.7   1.8   1.9   1.7   1.7   1.7   2.1   0.405  -1.668  25.680   0.535   1.833
   AT20GJ115253-834410  11.8815887 -83.7362747  2010-08-21 . .     0     0     0     0     0     0     0     0   305   304   301   300   285   283   280   277     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.2   3.2   3.2   3.2   3.1   3.0   3.0   3.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ115421-350529  11.9060516 -35.0914154  2010-04-01 . .  3039  2854  2666  2494  1976  1898  1812  1741  1021   991   961   935   728   713   693   679     0     0     0     0     0     0     0     0  19.2  18.0  16.8  15.8  12.5  12.0  11.5  11.0   6.5   6.3   6.1   6.0   4.8   4.6   4.5   4.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ115421-350529  11.9060516 -35.0914154  2010-04-24 . .  3014  2884  2672  2448  1977  1892  1798  1731  1028  1002   973   951   785   766   718   691   523   516   506   499   448   440   421   413  42.8  40.9  37.9  34.7  28.1  26.8  25.5  24.6  14.6  14.2  13.8  13.5  11.4  11.1  10.4  10.1   7.2   7.1   6.9   6.8   6.0   5.8   5.6   5.5  -0.552  -1.536  22.646   1.561   1.203
   AT20GJ115421-350529  11.9060516 -35.0914154  2010-07-02 s .     0     0     0     0     0     0     0     0  1044  1019   990   964   765   744   712   680   532   520   513   507   455   444   437   424   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.0  11.7  11.4  11.1   8.8   8.6   8.2   8.1   6.1   5.9   5.8   5.8   5.1   4.9   4.8   4.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ115421-350529  11.9060516 -35.0914154  2010-08-21 . .     0     0     0     0     0     0     0     0  1001   976   949   925   755   739   730   722     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  10.3  10.0   9.7   9.5   7.7   7.6   7.5   7.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ120533-263404  12.0925588 -26.5679073  2010-02-07 . e     0  >567  >573     0  >677  >674  >684  >673  >668  >670  >674  >682     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ120533-263404  12.0925588 -26.5679073  2010-06-14 . e  >567  >579  >600     0  >636  >638  >646  >633  >605  >602  >597  >592  >563  >549  >558  >553  >501  >495  >488  >487  >458  >458  >459  >456     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.669  -0.635   9.870   1.281   0.690
   AT20GJ120533-263404  12.0925588 -26.5679073  2009-12-17 . e  >677  >712  >720  >671  >702  >705     0     0     0     0     0     0     0     0     0     0  >671  >666  >663  >662  >671  >666  >663  >662     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ120533-263404  12.0925588 -26.5679073  2009-12-29 . e  >609  >598  >596     0  >616  >625  >634  >667     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ120533-263404  12.0925588 -26.5679073  2010-07-16 s e  >736  >732  >757  >775  >712  >737  >762     0  >607  >601  >594  >588  >531  >521  >530  >530  >459  >458  >462  >460  >435  >434  >442  >444     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.806  -0.545   4.500   1.473   2.724
   AT20GJ120902-240619  12.1506795 -24.1057663  2010-02-07 . .   415   395   394   408   433   436   448   457   531   537   546   555     0     0     0     0     0     0     0     0     0     0     0     0   5.3   5.0   4.9   5.2   5.6   5.5   5.7   5.9   6.8   6.8   7.0   7.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ120902-240619  12.1506795 -24.1057663  2010-06-14 . .   387   392   401   409   452   457   470   472   569   573   575   580   606   599   607   602   589   583   583   581   568   562   557   552   3.7   3.6   3.6   3.9   4.3   4.2   4.3   4.5   5.2   5.2   5.2   5.3   5.7   5.4   5.5   5.7   5.6   5.6   5.6   5.6   5.9   5.9   5.9   5.9   0.507  -0.990  40.000   1.124   2.300
   AT20GJ120902-240619  12.1506795 -24.1057663  2009-12-17 . .   427   422   418   423   452   458     0   473     0     0     0     0     0     0     0     0   528   527   527   527   528   527   527   527  13.1  12.9  12.8  13.0  13.9  14.1   0.0  14.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  16.2  16.2  16.2  16.2  16.0  15.8  15.9  15.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ120902-240619  12.1506795 -24.1057663  2009-12-29 . .   435   431   430   431   445   448   454   461     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.4   5.4   5.4   5.4   5.6   5.6   5.7   6.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ120902-240619  12.1506795 -24.1057663  2010-07-16 s .   387   386   398   415   450   460   469   481   553   557   559   562   575   574   583   584   553   550   553   555   533   534   541   544   3.5   3.3   3.4   3.7   4.1   4.1   4.0   4.4   4.8   4.8   4.8   4.8   5.0   4.9   5.0   5.3   4.5   4.5   4.5   4.5   4.4   4.4   4.2   4.5   0.478  -0.997  40.000   1.070   1.796
   AT20GJ121546-173145  12.2629862 -17.5292778  2010-02-07 . .  2017  1964  2001  2066  2106  2102  2112  2123  1767  1758  1754  1760     0     0     0     0     0     0     0     0     0     0     0     0  25.1  24.4  24.9  25.7  26.2  26.1  26.2  26.4  22.0  21.9  21.8  21.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ121546-173145  12.2629862 -17.5292778  2010-06-14 . .  1962  1991  2018  2024  1965  1947  1957  1941  1728  1715  1695  1684  1559  1522  1536  1526  1374  1356  1352  1345  1273  1259  1259  1245  17.8  18.1  18.3  18.4  17.9  17.7  17.8  17.6  15.7  15.6  15.4  15.3  14.2  13.8  14.0  13.9  13.1  13.0  13.0  13.0  12.7  12.6  12.7  12.6   0.484  -0.618   7.838   3.973   0.722
   AT20GJ121546-173145  12.2629862 -17.5292778  2009-12-17 . .  1991  2013  2046  2089  2182  2179     0  2207     0     0     0     0     0     0     0     0  1468  1456  1451  1448  1468  1456  1451  1448  60.9  61.6  62.6  63.9  66.7  66.6   0.0  67.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  44.9  44.5  44.4  44.4  43.2  42.7  42.9  42.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ121546-173145  12.2629862 -17.5292778  2009-12-29 . .  1916  1947  1985  1996  2018  2023  2022  2041     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  23.8  24.2  24.7  24.8  25.1  25.1  25.1  25.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ121546-173145  12.2629862 -17.5292778  2010-07-16 s .  2028  2009  2041  2080  2035  2045  2051  2068  1702  1687  1666  1649  1501  1482  1497  1490  1282  1275  1270  1268  1193  1190  1205  1214  17.5  17.3  17.6  17.9  17.5  17.6  17.7  17.8  14.7  14.5  14.3  14.2  12.9  12.8  12.9  12.8  10.5  10.4  10.3  10.3   9.4   9.3   9.4   9.4   1.061  -0.541   4.500   3.943   1.688
   AT20GJ121806-460030  12.3017385 -46.0083885  2010-04-06 . .  2277  2132  2013  1888  1541  1477  1414  1338   762   746   730   719   638   622   610   593     0     0     0     0     0     0     0     0  32.1  30.1  28.4  26.7  21.8  20.8  20.0  18.9  11.4  11.0  10.9  10.9  10.3   9.8   9.6   9.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ121806-460030  12.3017385 -46.0083885  2010-04-11 . .  2217  2065  1931  1804  1442  1376  1311  1323   726   706   687   668   521   512   498   489   380   374   369   364   330   325   317   313  20.1  18.7  17.5  16.4  13.1  12.5  11.9  12.0   6.6   6.4   6.2   6.1   5.2   5.0   4.8   4.8   3.5   3.4   3.3   3.3   2.9   2.8   2.8   2.8  -0.324  -1.184   4.500   4.683   2.638
   AT20GJ121806-460030  12.3017385 -46.0083885  2010-04-24 . .  2197  2074  1924  1773  1417  1357  1290  1295   719   701   680   664   506   493   481   472     0     0     0     0     0     0     0     0  31.2  29.4  27.3  25.2  20.1  19.3  18.3  18.4  10.4   9.9   9.7   9.6   7.6   7.3   7.1   7.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ121806-460030  12.3017385 -46.0083885  2010-08-21 . .  2249  2102  1962  1852  1459  1408  1353  1352   746   730   714   699   567   551   534   518     0     0     0     0     0     0     0     0  23.0  21.5  20.1  19.0  14.9  14.4  13.9  13.9   7.6   7.5   7.3   7.2   6.0   5.6   5.6   5.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ122454-831310  12.4151062 -83.2194748  2010-04-24 . .   716   715   694   664   624   616   604   595     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.2  10.1   9.8   9.4   9.0   8.7   8.6   8.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ122454-831310  12.4151062 -83.2194748  2009-08-09 . .     0     0     0     0     0     0     0     0   634   628   619   612   550   543   536   526   435   431   429   426   395   393   391   386   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.3   3.3   3.3   3.2   3.3   2.9   2.8   3.2   2.5   2.4   2.4   2.4   2.3   2.2   2.2   2.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ122454-831310  12.4151062 -83.2194748  2009-08-30 s .     0     0     0     0     0     0     0     0   616   609   601   593   521   516   509   501   423   416   409   403   372   369   365   362   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.7   5.6   5.5   5.4   5.1   5.0   5.0   5.0   3.9   3.8   3.8   3.7   3.4   3.3   3.3   3.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ122454-831310  12.4151062 -83.2194748  2010-08-15 . .   719   699   680   670   615   608   600   592   462   456   449   444   391   389   383   375   304   302   303   300   272   271   268   271   4.6   4.5   4.4   4.3   4.0   3.9   3.9   5.0   3.0   2.9   2.9   2.9   3.1   3.0   3.0   3.1   2.4   2.3   2.3   2.4   2.3   2.2   2.2   2.5  -0.098  -1.349  30.226   0.654   1.286
   AT20GJ122726-443639  12.4574270 -44.6110535  2010-04-06 . .   258   262   269   268   286   291   296   298   323   329   335   339   436   435   437   434     0     0     0     0     0     0     0     0   3.8   3.8   3.9   3.9   4.2   4.2   4.3   4.4   4.7   4.8   4.9   5.0   6.7   6.5   6.5   6.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ122726-443639  12.4574270 -44.6110535  2010-04-11 . .   251   253   257   257   273   277   281   294   338   341   343   345   359   361   359   359   370   370   370   371   375   372   372   371   2.5   2.5   2.5   2.6   2.7   2.7   2.8   3.0   3.3   3.3   3.3   3.4   3.7   3.6   3.6   3.6   3.4   3.3   3.3   3.4   3.3   3.2   3.2   3.2   0.443  -0.268  40.000   0.754   2.081
   AT20GJ122726-443639  12.4574270 -44.6110535  2010-04-24 . .   236   244   250   239   251   254   258   263   325   327   331   335   347   351   343   346     0     0     0     0     0     0     0     0   3.5   3.5   3.6   3.5   3.7   3.7   3.8   3.9   4.7   4.7   4.8   4.9   5.4   5.3   5.2   5.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ122726-443639  12.4574270 -44.6110535  2010-08-21 . .   235   240   242   242   272   268     0   295     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.6   2.6   2.6   2.6   4.3   3.2   0.0   3.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ123942-102326  12.6619619 -10.3913040  2010-02-07 . .  1561  1457  1416  1419  1287  1258  1235  1220   888   880   873   873     0     0     0     0     0     0     0     0     0     0     0     0  19.4  18.1  17.6  17.6  16.0  15.6  15.4  15.2  11.3  10.9  10.9  11.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ123942-102326  12.6619619 -10.3913040  2010-06-14 . .  1514  1478  1441  1404  1282  1244  1231  1205   918   906   893   883   800   780   782   775   675   669   661   654   611   606   605   600  13.8  13.4  13.1  12.8  11.6  11.3  11.2  11.0   8.3   8.2   8.1   8.0   7.3   7.1   7.1   7.3   6.5   6.4   6.4   6.3   6.4   6.3   6.1   6.4   0.123  -0.682   4.500   3.100   0.792
   AT20GJ123942-102326  12.6619619 -10.3913040  2009-12-17 . .  1539  1476  1426  1404  1288  1259     0  1190     0     0     0     0     0     0     0     0   633   628   623   621     0     0     0     0  47.1  45.1  43.6  42.9  39.4  38.5   0.0  36.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  19.4  19.2  19.1  19.1   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ123942-102326  12.6619619 -10.3913040  2009-12-29 . .  1529  1481  1442  1409  1269  1229  1192  1180     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  19.0  18.4  17.9  17.5  15.8  15.3  14.8  14.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ123942-102326  12.6619619 -10.3913040  2010-07-16 s .  1565  1497  1468  1462  1302  1277  1249  1253   910   898   885   872   777   767   771   764   637   631   627   626   577   574   578   582  13.5  12.9  12.6  12.6  11.2  11.0  10.8  10.8   7.8   7.7   7.6   7.5   6.7   6.6   6.6   6.8   5.2   5.2   5.1   5.1   4.5   4.7   4.5   4.8   0.209  -0.737   4.500   3.177   1.661
   AT20GJ124345-681103  12.7292084 -68.1841660  2010-02-07 s .   302   317   332   345   402   411   423   436   436   436   437   438     0     0     0     0     0     0     0     0     0     0     0     0   3.8   4.0   4.2   4.4   5.1   5.2   5.3   5.5   5.6   5.6   5.6   5.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ124345-681103  12.7292084 -68.1841660  2010-04-24 . .   310   339   358   368   411   416   422   434     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.5   4.9   5.2   5.3   6.0   6.0   6.1   6.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ124345-681103  12.7292084 -68.1841660  2009-07-09 . .   301   326   352   373     0     0     0     0   456   454   451   446   416   412   409   404   360   355   352   352   329   328   324   323   1.8   1.9   1.9   2.3   0.0   0.0   0.0   0.0   2.5   2.5   2.4   2.7   2.6   2.5   2.5   2.6   2.2   2.1   2.1   2.1   2.0   1.9   1.9   2.0   1.337  -0.634   8.751   0.885   0.500
   AT20GJ124345-681103  12.7292084 -68.1841660  2009-08-09 . .     0     0     0     0     0     0     0     0   442   440   437   435   411   409   404   398   351   347   347   347   328   330   326   321   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.3   2.3   2.3   2.3   2.5   2.4   2.4   2.4   2.1   2.0   2.0   2.0   1.9   1.9   1.9   1.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ124345-681103  12.7292084 -68.1841660  2009-08-13 s .   270   291   311   328   388   397   409   416     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.7   2.8   3.0   3.2   3.9   3.9   4.0   4.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ124345-681103  12.7292084 -68.1841660  2009-08-30 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   334   325   320   318   289   289   286   287   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.2   3.1   3.0   3.1   2.8   2.8   2.8   2.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ124345-681103  12.7292084 -68.1841660  2009-09-26 . .   326   348   369   385   433   440     0   447   436   433   429   425   388   384   379   373   313   312   310   305   276   275   272   269   2.1   1.8   1.9   2.5   2.9   2.3   0.0   3.0   2.2   2.2   2.2   2.2   2.5   2.0   2.0   2.5   2.0   1.9   1.9   2.0   1.8   1.7   1.7   1.9   0.882  -0.996  13.046   0.920   0.648
   AT20GJ124345-681103  12.7292084 -68.1841660  2009-12-17 . .     0   337   357   374   431   435     0   448     0     0     0     0     0     0     0     0   351   346   341   339   351   346   341   339   0.0  10.3  10.9  11.5  13.3  13.4   0.0  13.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  10.8  10.7  10.5  10.5   9.8   9.8   9.6   9.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ124604-073045  12.7678426  -7.5129380  2010-02-07 . .     0     0     0     0     0     0     0     0  1271  1274  1281  1292     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  15.8  15.8  15.9  16.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ124604-073045  12.7678426  -7.5129380  2010-06-14 . .     0     0     0     0     0     0     0     0  1318  1316  1311  1307  1275  1251  1271  1265  1214  1208  1195  1192  1151  1155  1161  1149   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.0  12.0  11.9  11.9  11.6  11.4  11.5  11.8  11.6  11.6  11.5  11.5  11.5  11.6  11.7  12.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ124604-073045  12.7678426  -7.5129380  2009-12-17 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1231  1226  1224  1226  1231  1226  1224  1226   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  37.7  37.5  37.4  37.6  37.3  37.2  37.4  37.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ124604-073045  12.7678426  -7.5129380  2010-07-16 s .     0     0     0     0     0     0     0     0  1320  1316  1312  1306  1265  1253  1270  1268  1169  1162  1162  1164  1125  1120  1135  1141   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  11.4  11.3  11.3  11.2  10.9  10.8  10.9  10.9   9.6   9.5   9.5   9.4   8.8   8.8   8.8   8.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ124646-254749  12.7796672 -25.7970238  2010-02-07 . .   812   813   849   897  1018  1035  1064  1089  1125  1130  1137  1150     0     0     0     0     0     0     0     0     0     0     0     0  10.1  10.1  10.6  11.2  12.7  12.9  13.2  13.5  14.0  14.0  14.1  14.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ124646-254749  12.7796672 -25.7970238  2010-06-14 . .   750   766   783   796   848   849   869   869   912   916   917   921   967   958   976   983  1021  1023  1025  1023  1054  1063  1073  1080   6.8   7.0   7.1   7.2   7.7   7.7   7.9   7.9   8.3   8.3   8.3   8.4   8.8   8.7   8.9   9.2   9.8   9.8   9.9   9.9  10.5  10.7  10.8  11.3   0.153   0.153   9.939   1.706   1.750
   AT20GJ124646-254749  12.7796672 -25.7970238  2009-07-09 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1066  1060  1066  1070  1070  1073  1072  1067   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.5   5.4   5.5   5.5   5.3   5.3   5.2   5.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ124646-254749  12.7796672 -25.7970238  2009-12-17 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1312  1315  1323  1332  1312  1315  1323  1332   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  40.1  40.2  40.5  40.8  43.1  43.1  43.7  44.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ124646-254749  12.7796672 -25.7970238  2009-12-29 . .   901   931   962   987  1071  1085  1097  1085     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  11.2  11.6  12.0  12.3  13.3  13.5  13.7  13.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ124646-254749  12.7796672 -25.7970238  2010-07-16 s .   759   754   769   789   802   813   825   839   839   842   846   847   871   869   888   890   900   903   914   925   945   952   975   986   6.5   6.5   6.6   6.8   6.9   7.0   7.1   7.2   7.2   7.3   7.3   7.3   7.5   7.5   7.6   7.9   7.4   7.4   7.4   7.5   7.4   7.4   7.6   8.0   0.103   0.103   8.528   1.602   2.797
   AT20GJ124828-455947  12.8079254 -45.9965820  2010-04-06 . .  1293  1309  1339  1351  1399  1371  1357  1309  1017  1011  1009  1010     0     0     0     0     0     0     0     0     0     0     0     0  18.3  18.5  18.9  19.1  19.7  19.4  19.2  18.5  14.4  14.3  14.2  14.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ124828-455947  12.8079254 -45.9965820  2010-04-11 . .  1281  1315  1332  1343  1312  1293  1272  1250  1029  1017  1007   997   891   883   864   861   774   772   770   771   756   750   742   737  11.6  11.9  12.1  12.2  11.9  11.7  11.5  11.3   9.3   9.2   9.1   9.0   8.1   8.0   7.8   8.2   6.7   6.6   6.6   6.6   6.3   6.2   6.1   6.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ124828-455947  12.8079254 -45.9965820  2010-04-24 . .  1232  1258  1273  1276  1278  1247  1221  1177  1008   996   986   977   873   854   842   840     0     0     0     0     0     0     0     0  17.5  17.8  18.1  18.1  18.1  17.7  17.3  16.7  14.3  14.1  14.0  13.9  12.7  12.4  12.2  12.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ124828-455947  12.8079254 -45.9965820  2010-08-21 . .  1393  1376  1370  1356  1275  1284  1288     0   939   937   935   933   862   846   827   810     0     0     0     0     0     0     0     0  14.3  14.1  14.0  13.9  13.1  13.2  13.2   0.0   9.6   9.6   9.6   9.6   8.8   8.7   8.5   8.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125437-200056  12.9103444 -20.0155830  2010-02-07 . .   303   295   297   305   309   310   314   317   277   278   276   278     0     0     0     0     0     0     0     0     0     0     0     0   3.9   3.7   3.8   3.9   4.0   4.0   4.0   4.2   3.6   3.6   3.6   3.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125437-200056  12.9103444 -20.0155830  2010-06-14 . .   257   261   263   267   271   275   274   280   265   264   262   262   258   255   259   258   246   252   250   254   247   248   245   244   2.5   2.5   2.5   2.6   2.7   2.6   2.6   2.8   2.5   2.5   2.5   2.5   2.5   2.5   2.5   2.6   2.5   2.6   2.6   2.7   2.7   2.7   2.7   2.8   0.503  -0.265   4.500   0.516   1.337
   AT20GJ125437-200056  12.9103444 -20.0155830  2009-12-17 . .   322   321   324   334   346   345     0   350     0     0     0     0     0     0     0     0   283   281   280   280   283   281   280   280   9.9   9.9   9.9  10.3  10.7  10.6   0.0  10.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.7   8.6   8.6   8.6   8.5   8.4   8.5   8.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ125437-200056  12.9103444 -20.0155830  2009-12-29 . .   315   317   317   319   321   319   318   306     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.4   4.0   4.0   4.5   4.8   4.5   4.6   4.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125437-200056  12.9103444 -20.0155830  2010-07-16 s .   249   248   250   258   259   261     0   265   247   247   246   244   239   237   241   241   224   224   224   226   219   219   223   225   2.3   2.3   2.3   2.4   2.5   2.4   0.0   2.6   2.3   2.2   2.2   2.3   2.2   2.2   2.2   2.3   2.0   2.0   2.0   2.0   1.9   1.9   1.9   2.0   0.567  -0.309   4.500   0.494   1.523
   AT20GJ125459-713818  12.9166107 -71.6384430  2010-04-06 . .  1167  1154  1148  1124  1094  1088  1080  1056   854   852   850   847   906   891   891   890     0     0     0     0     0     0     0     0  16.5  16.3  16.2  15.9  15.4  15.4  15.2  14.9  12.3  12.0  12.0  12.2  13.3  13.0  13.0  13.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125459-713818  12.9166107 -71.6384430  2010-04-11 . .  1161  1147  1133  1113  1078  1062  1049  1056   864   854   843   835   745   738   722   717   642   639   634   631   594   590   586   583  10.5  10.4  10.3  10.1   9.8   9.6   9.5   9.6   7.8   7.7   7.6   7.6   7.3   6.7   6.6   7.0   5.6   5.5   5.4   5.4   5.1   5.1   5.0   5.0   0.591  -0.600   4.500   2.305   1.176
   AT20GJ125459-713818  12.9166107 -71.6384430  2010-04-24 . .  1191  1180  1155  1125  1062  1046  1028  1029     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  16.9  16.7  16.4  16.0  15.1  14.8  14.6  14.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125459-713818  12.9166107 -71.6384430  2010-08-21 s .  1301  1291  1282  1255  1169  1172     0  1183   920   913   906   900   831   819   805   790     0     0     0     0     0     0     0     0  13.3  13.2  13.1  12.9  12.0  12.0   0.0  12.1   9.4   9.4   9.3   9.2   8.5   8.4   8.2   8.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2010-01-24 s .     0     0     0     0     0     0     0     0 12525 12629 12714 12762 12907 13036 13278 13341     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 145.4 146.7 147.6 148.2 149.9 151.4 154.2 154.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2010-02-06 . .     0     0     0     0     0     0     0     0 13174 13358 13511 13624 13809 13692 14219 13988     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 142.3 144.3 146.0 147.2 149.2 147.9 153.6 151.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2010-02-07 . .     0     0     0     0     0     0     0     0 12666 12842 13061 13292     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 157.4 159.6 162.3 165.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2010-04-06 . .  8607  8829  9007  8986 10019 10132 10290 10333 12414 12631 12900 13131 16608 16642 17066 17185     0     0     0     0     0     0     0     0 121.5 124.6 127.1 126.8 141.4 143.0 145.2 145.9 175.2 178.3 182.1 185.3 234.4 234.9 240.9 242.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2010-05-01 . .     0     0     0     0     0     0     0     0 12844 13078 13330 13616 16586 16872 17092 17102     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 181.0 184.3 187.8 191.8 233.7 237.7 240.8 241.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2010-06-14 . .     0     0     0     0     0     0     0     0 14233 14344 14454 14555 15384 15300 15332 15349 17069 17011 17040 17018 16873 16817 16793 16695   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 129.3 130.3 131.3 132.2 139.7 139.0 139.3 139.4 162.9 162.9 163.8 164.2 168.3 168.4 168.8 168.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2009-07-09 . . 10597 10803 11061 11290 11785 11797 12138     0 12172 12152 12121 12089 11701 11656 11641 11593 11315 11219 11211 11217 10889 10875 10828 10750  57.3  58.4  59.8  61.0  63.7  63.8  65.6   0.0  65.8  65.7  65.5  65.4  63.3  63.0  62.9  62.7  58.2  57.5  57.3  57.1  53.6  53.3  52.9  52.3   0.733  -0.334   6.430  22.710   1.220
   AT20GJ125611-054721  12.9364349  -5.7893119  2009-08-09 . .     0     0     0     0     0     0     0     0 10914 10903 10902 10875 10559 10567 10539 10481     0     0 11856     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  57.5  57.4  57.4  57.3  55.6  55.7  55.5  55.2   0.0   0.0 101.8   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2009-08-13 . . 12199 12497 12730 12829 15102 15125 15249 14944 12149 12368 12219 12157 12605 12918 12707 12756 10109 10124 10052  9994  9242  9183  9257  9315 114.7 117.5 119.7 120.6 142.0 142.2 143.3 140.5 114.2 116.3 114.9 114.3 118.5 121.5 119.5 120.0  90.5  90.3  89.3  88.5  79.1  78.3  78.6  78.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2009-08-24 . .     0     0     0     0     0     0     0     0     0     0     0     0 11215 11190 11153 11140     0     0     0     0 10172 10147 10090 10074   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 139.4 139.1 138.6 138.5   0.0   0.0   0.0   0.0 115.1 114.4 113.3 112.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2009-08-25 . .     0     0     0     0     0     0     0     0 11342 11363 11373 11382 11411 11391 11362 11319 10629 10594 10574 10572 10408 10423 10376 10441   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  52.1  52.2  52.3  52.3  52.5  52.4  52.2  52.0  46.5  46.2  45.9  45.8  43.6  43.5  43.1  43.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2009-08-30 . .     0     0     0     0     0     0     0     0 11620 11679 11736 11770 12383 12555 12551 12326 11631 11549 11622 11656 11782 11792 11755 11755   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 106.6 107.2 107.7 108.0 113.6 115.2 115.2 113.1 101.6 100.5 100.8 100.7  98.4  98.1  97.5  97.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2009-09-26 . .     0     0     0     0     0     0     0     0 11124 11130 11129 11128 10790 10740 10628 10589  9595  9589  9541  9467  8992  8971  8848  8788   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  56.9  57.0  57.0  57.0  55.2  55.0  54.4  54.2  46.8  46.6  46.2  45.6  41.9  41.7  40.9  40.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2009-10-28 . .     0     0     0     0     0     0     0     0 11755 11888 12039 12227     0     0     0     0 13000 12916 12941 13048 12959 13371 13570 13666   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 211.4 213.8 216.5 219.9   0.0   0.0   0.0   0.0 222.6 220.3 220.0 220.9 212.2 218.1 220.5 221.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2009-11-11 . .     0     0     0     0     0     0     0     0 11623 11753 11939 12080 13060 13190 13432 13273 13314 13368 13625 13842 14391 14795 15443 15058   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 190.3 192.5 195.5 197.8 213.9 216.0 220.0 217.4 207.6 207.7 210.9 213.4 214.6 219.8 228.5 222.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2009-11-24 . .     0     0     0     0     0     0     0     0 12125 12232 12370 12501 13644 13667 13804 13776 14092 13921 14037 13983     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 220.4 222.4 224.9 227.2 248.0 248.4 250.9 250.4 243.9 240.0 241.1 239.3   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2009-12-17 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0 15911 17245 17374     0 15911 17245 17374     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 487.1 527.8 531.8   0.0 584.0 590.7 590.3   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2010-07-16 s .     0     0     0     0     0     0     0     0 14063 14186 14317 14425 15248 15279 15655 15813 15483 15461 15522 15570 15419 15385 15565 15653   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 121.1 122.1 123.3 124.2 131.3 131.5 134.8 136.1 126.9 126.3 126.3 126.2 120.9 120.2 121.1 121.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2010-08-13 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0 16301 16299 16339 16253 16212 16236 16245 16232   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  49.0  48.9  48.8  48.4  46.7  46.5  46.4  46.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ125611-054721  12.9364349  -5.7893119  2010-08-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0 16827 16842 16962 17007 16963 17086 17047 17037   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 137.8 137.4 137.9 137.7 132.9 133.3 132.5 131.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ125759-315515  12.9664063 -31.9213467  2010-02-07 s .  1654  1636  1641  1662  1669  1662  1663  1653  1279  1268  1259  1257     0     0     0     0     0     0     0     0     0     0     0     0  20.6  20.3  20.4  20.7  20.7  20.7  20.7  20.5  15.9  15.8  15.7  15.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125759-315515  12.9664063 -31.9213467  2009-08-09 . .     0     0     0     0     0     0     0     0  1245  1226  1206  1188  1043  1036  1022  1001   817   810   807   801   751   746   733   725   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.6   6.5   6.4   6.3   5.5   5.5   5.4   5.3   4.1   4.1   4.0   4.0   3.6   3.6   3.5   3.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ125759-315515  12.9664063 -31.9213467  2009-09-26 . .  1659  1667  1674  1673  1637  1623     0  1565  1252  1231  1210  1191  1009   996   977   958   761   760   752   745   661   653   641   635   8.5   8.5   8.6   8.6   8.4   8.3   0.0   8.0   6.4   6.3   6.2   6.1   5.2   5.1   5.0   4.9   3.7   3.7   3.6   3.6   3.1   3.0   3.0   3.7   0.370  -1.202  12.817   2.890   1.319
   AT20GJ125759-315515  12.9664063 -31.9213467  2009-12-17 . .  1645  1634  1649  1677  1689  1673     0  1655     0     0     0     0     0     0     0     0   893   886   877   871   893   886   877   871  50.3  50.0  50.4  51.3  51.7  51.2   0.0  50.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  27.3  27.1  26.9  26.7  24.5  24.4  24.3  24.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ125759-315515  12.9664063 -31.9213467  2010-07-16 s .  1623  1604  1620  1650  1605  1594  1589  1592  1213  1199  1178  1161  1012   998   998   988   816   807   804   800   721   716   720   722  14.0  13.8  13.9  14.2  13.8  13.7  13.7  13.7  10.4  10.3  10.1  10.0   8.7   8.6   8.6   8.8   6.7   6.6   6.5   6.5   5.7   5.6   5.6   5.9   0.978  -0.768   5.639   3.280   1.281
   AT20GJ125854-221930  12.9817993 -22.3253136  2010-02-07 . .  1043  1034  1040  1051  1091  1089  1096  1110   952   950   950   956     0     0     0     0     0     0     0     0     0     0     0     0  13.0  12.9  12.9  13.1  13.6  13.5  13.6  13.8  11.8  11.8  11.8  12.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125854-221930  12.9817993 -22.3253136  2010-06-14 . .  1075  1073  1078  1076  1077  1067  1073  1071   948   942   935   931   889   871   879   878   806   800   796   788   755   745   749   747   9.8   9.7   9.8   9.8   9.8   9.7   9.7   9.7   8.6   8.6   8.5   8.5   8.1   7.9   8.0   8.3   7.7   7.7   7.7   7.6   7.5   7.5   7.5   7.9   0.639  -0.439   4.500   2.129   0.791
   AT20GJ125854-221930  12.9817993 -22.3253136  2009-12-17 . .  1027  1034  1053  1078  1109  1105     0  1108     0     0     0     0     0     0     0     0   818   814   811   810   818   814   811   810  31.4  31.6  32.2  33.0  33.9  33.8   0.0  33.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  25.1  24.9  24.9  24.8  24.1  23.9  24.0  24.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125854-221930  12.9817993 -22.3253136  2009-12-29 . .  1062  1064  1068  1068  1059  1056  1049  1025     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  13.2  13.2  13.3  13.3  13.2  13.1  13.1  12.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ125854-221930  12.9817993 -22.3253136  2010-07-16 s .  1102  1083  1092  1113  1087  1084  1082  1086   912   906   899   891   834   824   833   830   738   733   735   737   699   696   706   708   9.5   9.3   9.4   9.6   9.4   9.3   9.3   9.4   7.9   7.8   7.7   7.7   7.2   7.1   7.2   7.4   6.1   6.0   6.0   6.0   5.5   5.4   5.5   5.8   0.631  -0.493   4.500   2.192   1.796
   AT20GJ130349-554031  13.0636749 -55.6754189  2010-04-06 . .   461   489   519   541   666   687   708   696   805   811   817   823   999   990  1002   998     0     0     0     0     0     0     0     0   6.5   6.9   7.3   7.6   9.4   9.7  10.0  10.1  11.4  11.5  11.5  11.8  14.6  14.3  14.5  14.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ130349-554031  13.0636749 -55.6754189  2010-04-11 . .   467   486   513   535   630   643   657   681   731   733   733   734   747   748   742   742   765   766   768   772   770   770   771   771   4.2   4.4   4.7   4.9   5.7   5.8   6.0   6.2   6.6   6.6   6.6   6.7   7.2   6.8   6.7   7.1   6.6   6.6   6.6   6.6   6.4   6.3   6.3   6.6   1.557  -0.052   4.500   0.882   1.764
   AT20GJ130349-554031  13.0636749 -55.6754189  2010-08-21 s .   563   577   589   598   637   649     0   685   767   776   789   797   880   881   885   882     0     0     0     0     0     0     0     0   5.8   5.9   6.0   6.1   6.5   6.7   0.0   7.1   7.9   7.9   8.1   8.2   9.0   9.0   9.1   9.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ130532-103318  13.0925039 -10.5553970  2010-01-17 s .   397   384   372   360   327   321   314   308   271   271   271   271   283   285   283   284     0     0     0     0     0     0     0     0   4.9   4.6   4.4   4.4   4.1   3.9   3.9   3.9   3.4   3.4   3.4   3.4   3.6   3.6   3.6   3.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ130532-103318  13.0925039 -10.5553970  2010-02-06 . .   361   348   340   329   308   303   298   289   286   291   297   300   364   365   384   382     0     0     0     0     0     0     0     0   4.0   3.8   3.7   3.7   3.5   3.4   3.4   3.3   3.3   3.3   3.4   3.5   4.6   4.5   4.7   4.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ130532-103318  13.0925039 -10.5553970  2010-02-14 . .   380   368   351   337   301   295   287   281   290   296   303   312     0     0     0     0     0     0     0     0     0     0     0     0   4.8   4.7   4.5   4.3   3.9   3.8   3.7   3.7   3.8   3.9   4.0   4.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ130532-103318  13.0925039 -10.5553970  2010-06-14 . .   323   307   297   289   271   269   274   274   423   437   452   461   584   589   608   623   839   843   855   859   908   916   923   924   3.1   2.9   2.8   2.8   2.7   2.6   2.7   2.7   4.0   4.0   4.1   4.4   5.6   5.6   5.8   6.0   8.0   8.1   8.2   8.3   9.1   9.2   9.3   9.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ130532-103318  13.0925039 -10.5553970  2009-08-09 . .     0     0     0     0     0     0     0     0   496   492   487   482   445   442   439   431   398   395   397   399   396   397   395   392   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.6   2.6   2.6   2.5   2.6   2.3   2.3   2.6   2.4   2.3   2.3   2.4   2.4   2.3   2.3   2.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ130532-103318  13.0925039 -10.5553970  2009-09-26 . .   462   458   455   453   443   440     0   428   369   365   362   359   333   331   327   327   305   306   305   306   303   303   302   303   2.4   2.4   2.3   2.3   3.0   2.3   0.0   2.9   1.9   1.9   1.9   1.9   2.2   2.1   1.7   2.3   2.0   1.9   1.9   2.0   1.9   1.8   1.9   2.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ130532-103318  13.0925039 -10.5553970  2009-12-29 . .   410   397   385   372   325   317   308   295     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.3   5.1   4.9   4.8   4.3   4.1   4.1   4.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ130532-103318  13.0925039 -10.5553970  2010-07-16 s .   347   325   316   314   298   300   305   314   476   489   505   518   634   643   653   657   773   778   787   793   828   832   832   829   3.2   2.9   2.9   2.9   2.8   2.7   2.8   3.0   4.1   4.2   4.4   4.5   5.5   5.5   5.6   5.9   6.3   6.4   6.4   6.4   6.5   6.5   6.5   6.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ131301-272232  13.2171865 -27.3756104  2010-01-17 s .   197   196   197   194   192   190   191   189   168   165   164   162   154   148   147   148     0     0     0     0     0     0     0     0   2.4   2.4   2.4   2.4   2.5   2.4   2.4   2.5   2.2   2.1   2.1   2.1   2.2   2.1   2.0   2.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131301-272232  13.2171865 -27.3756104  2010-02-06 s .   199   197   199   194   202   203   204   204   167   166   164   164   165     0   161   152     0     0     0     0     0     0     0     0   2.3   2.2   2.2   2.2   2.4   2.3   2.3   2.4   2.0   2.0   2.0   2.0   3.0   0.0   2.7   2.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131301-272232  13.2171865 -27.3756104  2010-02-14 . .   202   200   201   195   194   193   196   199   176   177   176   180     0     0     0     0     0     0     0     0     0     0     0     0   2.6   2.6   2.6   2.5   2.6   2.5   2.6   2.7   2.4   2.4   2.4   2.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131301-272232  13.2171865 -27.3756104  2010-06-14 . .   207   204   202   199   191   188   182   184   158   156   152   153   141   133   137   135   130   127   123   119   115   112     0    99   2.0   2.0   1.9   2.0   1.9   1.8   1.8   1.9   1.6   1.5   1.5   1.6   1.6   1.4   1.5   1.5   1.5   1.4   1.5   1.5   1.6   1.5   0.0   1.6  -0.027  -0.982  40.000   0.221   2.550
   AT20GJ131301-272232  13.2171865 -27.3756104  2009-07-09 . .   278   275   273   272   263   261     0   293   204   204   199   196   165   162   158   160     0     0     0     0    99    99    97    95   1.7   1.7   1.7   1.7   1.7   1.7   0.0   2.0   1.3   1.3   1.3   1.3   1.2   1.1   1.1   1.2   0.0   0.0   0.0   0.0   0.8   0.8   0.8   1.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131301-272232  13.2171865 -27.3756104  2009-08-09 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   111   110   108   105    93    95    94    89   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.8   0.8   0.8   0.8   0.8   0.8   0.8   0.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ131301-272232  13.2171865 -27.3756104  2009-09-26 . .   232   232   230   227   217   216     0   208   166   164   161   159   136   133   129   129   108   108   106   106    95    91    91    89   1.6   1.5   1.5   1.6   1.7   1.5   0.0   1.7   1.2   1.1   1.1   1.1   1.1   1.0   1.0   1.1   0.9   0.9   0.9   0.9   0.9   0.8   0.9   1.0   0.298  -1.059  11.840   0.392   1.786
   AT20GJ131301-272232  13.2171865 -27.3756104  2009-12-29 . .   205   200   203   196   182   180   182   180     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.9   2.8   2.9   2.9   2.9   2.7   2.8   3.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131301-272232  13.2171865 -27.3756104  2010-07-16 s .   229   222   221   222   211   208     0   206   168   167   166   165   147   145   143   142   119   119   117   117   107   109   106   106   2.1   2.0   2.0   2.1   4.3   4.6   0.0   5.2   1.6   1.5   1.5   1.6   1.4   1.4   1.4   1.4   1.1   1.1   1.1   1.2   1.1   1.1   1.0   1.1   0.171  -1.000  16.509   0.345   0.923
   AT20GJ131301-272232  13.2171865 -27.3756104  2010-08-15 . .   224   219   217   216   202   209   210   212   172   170   167   164   147   145   143   141   114   114   116   115    98    98    95    98   1.9   1.7   1.7   1.8   5.9   5.2  11.2   4.9   1.4   1.4   1.4   1.4   1.4   1.3   1.3   1.4   1.1   1.1   1.1   1.2   1.1   1.0   1.1   1.3  -0.033  -1.796  35.667   0.214   1.388
   AT20GJ131301-272232  13.2171865 -27.3756104  2010-08-14 . .   223   220   219   217     0   209     0   193   181   180   179   177   159   157   157   155     0     0     0     0     0     0     0     0   2.2   2.1   2.1   2.2   0.0  18.1   0.0  16.2   1.8   1.7   1.8   1.8   1.6   1.6   1.6   1.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131423-212950  13.2399251 -21.4973602  2010-01-17 s .   141   145   147   149   151   150   147   150   136   136   134   135   139   138   135   133     0     0     0     0     0     0     0     0   1.8   1.8   1.8   1.9   2.0   2.0   4.4   2.1   1.8   1.8   1.7   1.8   2.0   1.9   1.9   2.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131423-212950  13.2399251 -21.4973602  2010-02-06 s .   130   132   137   139   146   148   150   147   150   151   152   154   174   165   170   165     0     0     0     0     0     0     0     0   1.5   1.5   1.6   1.6   1.7   1.7   1.8   1.8   1.8   1.8   1.8   1.9   3.1   2.7   2.8   3.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131423-212950  13.2399251 -21.4973602  2010-02-14 . .   140   141   143   145   150   148   149   150   157   158   162   165     0     0     0     0     0     0     0     0     0     0     0     0   1.8   1.8   1.9   1.9   2.1   2.0   2.0   2.2   2.2   2.2   2.3   2.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131423-212950  13.2399251 -21.4973602  2010-06-14 . .   124   128   132   132   125   126   130   127   148   149   147   149   161   156   157   155   165   165   167   163   155   162   159   165   1.3   1.3   1.3   1.3   1.4   1.3   1.6   1.5   1.5   1.5   1.5   1.5   1.8   1.6   1.7   1.7   1.8   1.8   1.9   1.9   1.9   1.9   1.9   2.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ131423-212950  13.2399251 -21.4973602  2009-12-29 . .   134   137   140   139   141   138   136   135     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   1.9   1.9   2.0   2.0   2.1   2.0   2.5   2.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131423-212950  13.2399251 -21.4973602  2010-07-16 s .   124   129   132   137   137   141     0   142   162   164   165   166   175   176   177   175   175   177   176   177   175   175   173   172   1.2   1.2   1.2   1.3   1.5   1.4   0.0   1.7   1.5   1.5   1.5   1.6   1.7   1.6   1.7   1.7   1.6   1.6   1.6   1.6   1.6   1.5   1.5   1.6   0.413  -0.376  40.000   0.353   2.258
   AT20GJ131423-212950  13.2399251 -21.4973602  2010-08-15 . .   126   127   128   132   138   138   141   143   172   174   176   177   185   186   187   186   191   191   194   194   189   191   193   195   1.2   1.1   1.1   1.3   1.7   1.4   1.6   2.0   1.4   1.4   1.4   1.5   1.6   1.6   1.6   1.7   1.6   1.5   1.6   1.7   1.6   1.5   1.6   1.7   0.464  -0.270  40.000   0.392   2.598
   AT20GJ131423-212950  13.2399251 -21.4973602  2010-08-14 . .   131   132   130   133   141   143     0   143   171   172   174   175   181   183   184   184     0     0     0     0     0     0     0     0   1.4   1.4   1.3   1.4   2.0   1.8   0.0   2.3   1.7   1.7   1.7   1.8   1.9   1.8   1.9   1.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131504-533436  13.2511770 -53.5766640  2010-04-06 . .   796   795   793   780   753   746   743   733   615   614   613   612   681   667   669   661     0     0     0     0     0     0     0     0  11.2  11.2  11.2  11.0  10.6  10.5  10.5  10.6   8.9   8.8   8.8   8.8  10.1   9.8   9.8   9.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131504-533436  13.2511770 -53.5766640  2010-04-11 . .   799   801   797   786   753   743   732   734   598   593   589   584   545   542   534   530   476   476   475   474   461   458   454   453   7.2   7.3   7.2   7.1   6.8   6.7   6.6   6.7   5.4   5.4   5.3   5.3   5.4   5.2   5.1   5.2   4.3   4.3   4.2   4.2   4.0   3.9   3.9   3.9   0.279  -0.525   4.500   1.645   1.660
   AT20GJ131504-533436  13.2511770 -53.5766640  2010-08-21 s .   835   843   838   823   760   759     0   750   624   620   618   614   569   560   551   541     0     0     0     0     0     0     0     0   8.6   8.6   8.6   8.4   7.8   7.8   0.0   8.1   6.4   6.4   6.3   6.3   6.1   5.9   5.8   5.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131504-533436  13.2511770 -53.5766640  2010-08-14 s .   866   869   863   853   794   775   766   748   633   628   624   621   563   562   558   555   516   516   516   516   488   491   489   486   7.5   7.5   7.4   7.3   6.8   6.7   6.6   7.0   5.4   5.4   5.4   5.3   4.9   4.8   4.8   5.2   4.2   4.2   4.2   4.2   3.8   3.8   3.8   4.3   0.020  -0.471   4.500   1.809   1.706
   AT20GJ131608-333858  13.2688853 -33.6497688  2010-02-06 s .  1278  1285  1312  1326  1396  1405  1414  1414  1357  1361  1353  1354  1355  1328  1360  1318     0     0     0     0     0     0     0     0  13.8  13.9  14.2  14.3  15.1  15.2  15.3  15.3  14.7  14.7  14.6  14.6  15.3  14.9  15.3  15.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131608-333858  13.2688853 -33.6497688  2010-02-14 s .  1388  1365  1360  1398  1396  1399  1406  1413  1089  1076  1065  1058     0     0     0     0     0     0     0     0     0     0     0     0  17.3  17.0  16.9  17.4  17.4  17.4  17.5  17.6  13.7  13.5  13.4  13.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ131608-333858  13.2688853 -33.6497688  2009-08-09 . .     0     0     0     0     0     0     0     0  1880  1875  1864  1852  1786  1780  1770  1751  1526  1522  1520  1514  1468  1468  1460  1459   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.9   9.9   9.8   9.8   9.4   9.4   9.3   9.2   7.7   7.6   7.6   7.5   7.0   7.0   7.0   6.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ131608-333858  13.2688853 -33.6497688  2009-09-26 . .  1545  1564  1586  1606  1687  1698     0  1712  1719  1715  1711  1705  1619  1609  1595  1586  1402  1397  1395  1388  1324  1319  1309  1304   7.9   8.0   8.1   8.2   8.6   8.7   0.0   8.8   8.8   8.8   8.8   8.7   8.3   8.2   8.2   8.1   6.8   6.8   6.8   6.7   6.2   6.1   6.1   6.0   0.330  -1.121  29.289   2.982   2.048
   AT20GJ131608-333858  13.2688853 -33.6497688  2010-08-14 . .  1158  1174  1196  1220  1328  1340  1370  1387  1488  1488  1489  1489  1421  1426  1420  1413  1385  1380  1388  1388  1346  1353  1343  1338  10.0  10.1  10.3  10.5  11.4  11.5  11.8  11.9  12.8  12.8  12.8  12.8  12.2  12.3  12.2  12.2  11.3  11.3  11.3  11.2  10.5  10.6  10.4  10.4   0.566  -0.537  17.272   2.923   1.582
   AT20GJ132112-434216  13.3535594 -43.7046394  2010-04-06 . .   608   636   666   689   765   777   789   796   695   695   695   693   781   768   771   761     0     0     0     0     0     0     0     0   8.6   9.0   9.4   9.7  10.8  11.0  11.1  11.2  10.0   9.8   9.8  10.0  11.5  11.2  11.2  11.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132112-434216  13.3535594 -43.7046394  2010-04-11 . .   634   658   684   688   757   756   755   747   676   670   662   656   604   601   588   583   533   531   529   531   519   517   513   509   5.8   6.0   6.2   6.2   6.9   6.9   6.8   6.8   6.1   6.1   6.0   6.0   5.9   5.8   5.6   5.6   4.8   4.6   4.5   4.5   4.5   4.4   4.4   4.4   1.775  -0.397   4.500   1.203   1.803
   AT20GJ132112-434216  13.3535594 -43.7046394  2010-08-21 . .     0     0     0     0     0     0     0     0   698   699   701   700   654   644   636   624     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.2   7.2   7.2   7.2   7.0   6.8   6.8   6.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132527-430104  13.4243337 -43.0180283  2010-04-06 . e     0     0     0     0 >7688 >8061 >8477 >8791 >9693 >9721 >9786 >9822     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132527-430104  13.4243337 -43.0180283  2010-04-11 . e >5225 >5434 >5654 >5957 >7459 >7754 >8087 >8621 >9241 >9213 >9165 >9123 >8582 >8523 >8372 >8305 >7506 >7483 >7469 >7479 >7301 >7250 >7214 >7176     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132527-430104  13.4243337 -43.0180283  2010-08-21 . e     0     0     0     0     0     0     0     0 >9003 >9058 >9120 >9152 >9103 >8989 >8900 >8775     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132649-525623  13.4470032 -52.9398613  2010-02-06 s .  1191  1193  1210  1208  1224  1223  1223  1223  1149  1149  1145  1141  1125  1108  1142  1113     0     0     0     0     0     0     0     0  12.9  12.9  13.1  13.1  13.2  13.2  13.2  13.2  12.4  12.4  12.4  12.3  12.8  12.5  12.9  12.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132649-525623  13.4470032 -52.9398613  2010-02-14 s .  1293  1267  1230  1287  1223  1213  1208  1212   987   977   967   961     0     0     0     0     0     0     0     0     0     0     0     0  16.1  15.7  15.3  16.0  15.2  15.1  15.0  15.1  12.6  12.4  12.3  12.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132649-525623  13.4470032 -52.9398613  2009-07-09 . .  1485  1527  1570  1615  1877  1909  2005     0  2087  2089  2094  2094  2094  2092  2089  2079  2056  2043  2037  2052  1988  1993  1975  1965   8.0   8.3   8.5   8.7  10.2  10.3  11.6   0.0  11.3  11.3  11.3  11.3  11.3  11.3  11.3  11.2  10.6  10.5  10.4  10.4   9.8   9.8   9.7   9.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ132649-525623  13.4470032 -52.9398613  2009-08-09 . .     0     0     0     0     0     0     0     0  2276  2268  2263  2253  2180  2180  2169  2143  2026  2032  2037  2054  2075  2082  2058  2048   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.0  11.9  11.9  11.9  11.5  11.5  11.4  11.3  10.2  10.2  10.1  10.2  10.0  10.0   9.8   9.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ132649-525623  13.4470032 -52.9398613  2009-08-13 . .  1527  1617  1716  1801  2050  2075  2090  2072     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  14.4  15.2  16.1  16.9  19.3  19.5  19.6  19.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132649-525623  13.4470032 -52.9398613  2009-08-30 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1921  1893  1895  1875  1865  1852  1859  1849   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  16.8  16.5  16.4  16.2  15.6  15.4  15.4  15.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ132649-525623  13.4470032 -52.9398613  2009-09-26 . .  1885  1919  1922  1913  1932  1953     0  1974  2096  2089  2086  2083  1997  1992  1978  1965  1669  1672  1659  1649  1564  1562  1549  1546   9.7   9.8   9.8   9.8   9.9  10.0   0.0  10.1  10.7  10.7  10.7  10.7  10.2  10.2  10.1  10.1   8.1   8.1   8.0   8.0   7.3   7.3   7.2   7.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ132649-525623  13.4470032 -52.9398613  2010-08-15 s .   837   829   830   840   880   889   902   913  1022  1025  1025  1027  1015  1021  1014  1006   948   945   959   957   920   921   925   928   5.4   5.3   5.3   5.4   5.6   5.7   5.8   5.9   6.5   6.6   6.6   6.6   6.5   6.5   6.5   6.4   5.8   5.7   5.8   5.8   5.4   5.4   5.4   6.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ132901-560802  13.4836517 -56.1340752  2010-02-06 s .   740   810   887   931   978   972   969   961   829   830   826   823   835   820   845   831     0     0     0     0     0     0     0     0   8.0   8.8   9.6  10.1  10.6  10.5  10.5  10.4   9.2   9.0   8.9   9.2   9.7   9.4   9.7   9.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132901-560802  13.4836517 -56.1340752  2010-02-14 s .   665   661   658   705   743   751   762   769   650   642   635   633     0     0     0     0     0     0     0     0     0     0     0     0   8.3   8.2   8.2   8.8   9.5   9.3   9.5   9.8   8.4   8.3   8.2   8.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132901-560802  13.4836517 -56.1340752  2009-07-09 . .   500   518   533   544     0     0     0     0   648   650   653   654   684   688   692   693   745   742   744   752   774   779   780   778   2.7   2.8   2.9   2.9   0.0   0.0   0.0   0.0   3.5   3.5   3.5   3.5   3.7   3.7   3.7   4.2   3.8   3.8   3.8   3.8   3.8   3.8   3.8   4.3   0.200   0.200   9.127   1.150   2.391
   AT20GJ132901-560802  13.4836517 -56.1340752  2009-08-09 . .     0     0     0     0     0     0     0     0   604   601   599   597   590   591   590   586   607   607   614   618   647   650   649   646   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.2   3.2   3.2   3.1   3.1   3.1   3.1   3.5   3.1   3.0   3.1   3.1   3.5   3.4   3.1   3.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ132901-560802  13.4836517 -56.1340752  2009-08-13 . .   590   598   606   613   636   639   639   639     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.5   5.6   5.7   5.8   6.0   6.0   6.0   6.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ132901-560802  13.4836517 -56.1340752  2009-08-30 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   581   577   576   573   583   579   579   581   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.3   5.2   5.2   5.2   5.1   5.0   5.1   5.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ132901-560802  13.4836517 -56.1340752  2009-09-26 . .   606   600   600   597     0     0     0     0   708   712   716   720   741   742   741   741   706   701   699   696   680   682   680   676   3.1   3.1   3.1   3.1   0.0   0.0   0.0   0.0   3.6   3.6   3.7   3.7   3.8   3.8   3.8   4.6   3.5   3.4   3.4   3.4   3.2   3.2   3.2   3.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ132901-560802  13.4836517 -56.1340752  2010-08-15 s .   542   540   536   537   511   505   498   501   563   573   586   599   703   717   725   729   845   851   874   878   923   933   947   955   3.5   3.5   3.4   3.5   4.6   3.3   3.2   5.1   3.6   3.7   3.8   3.8   4.5   4.6   4.7   5.4   5.2   5.2   5.3   5.3   5.4   5.4   5.5   6.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ133339-235624  13.5608337 -23.9402504  2010-06-14 . .   187   197   212   220   256   258   270   272   277   276   273   273   258   250   253   249   237   235   233   230   220   216   219   220   1.9   1.9   2.1   2.2   2.6   2.5   2.7   2.8   2.7   2.6   2.6   2.7   2.6   2.5   2.5   2.5   2.5   2.5   2.5   2.5   2.5   2.4   2.5   2.7   1.389  -0.451   7.317   0.487   1.317
   AT20GJ133339-235624  13.5608337 -23.9402504  2009-07-09 . .   194   202   213   222   244   249     0     0   252   252   249   246   226   223   222   221   209   220   223   198   183   181   180   178   1.2   1.3   1.3   1.4   1.6   1.6   0.0   0.0   1.6   1.6   1.6   1.6   1.5   1.4   1.4   1.5   1.8   2.1   2.0   1.4   1.2   1.2   1.2   1.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ133339-235624  13.5608337 -23.9402504  2009-08-09 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   196   195   193   195   187   187   185   185   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.2   1.2   1.2   1.2   1.2   1.2   1.2   1.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ133339-235624  13.5608337 -23.9402504  2009-09-26 . .   193   201   213   221   248   255     0   260   254   252   250   250   229   226   224   223   189   187   187   184   170   168   168   165   1.4   1.3   1.4   1.6   1.9   1.7   0.0   2.0   1.7   1.6   1.6   1.7   1.6   1.5   1.5   1.7   1.3   1.2   1.2   1.3   1.2   1.2   1.2   1.3   0.870  -0.923  12.870   0.531   0.825
   AT20GJ133339-235624  13.5608337 -23.9402504  2010-07-16 s .   193   201   218   234   267   274     0   289   287   287   286   284   268   267   264   260   232   230   230   230   217   217   214   212   1.8   1.9   2.0   2.2   2.6   2.5   0.0   2.8   2.6   2.6   2.6   2.6   2.5   2.4   2.4   2.4   2.1   2.0   2.0   2.1   1.9   1.9   1.8   1.9   1.270  -0.604   8.974   0.554   1.036
   AT20GJ133339-235624  13.5608337 -23.9402504  2010-08-15 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   245   242   245   244   228   228   229   228   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.9   1.8   1.9   2.0   1.8   1.7   1.8   1.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ133339-235624  13.5608337 -23.9402504  2010-08-14 . .   202   216   230   242   285   291   300   301   299   298   297   297   271   272   271   268     0     0     0     0     0     0     0     0   2.0   2.1   2.2   2.4   2.9   2.8   2.9   3.1   2.8   2.6   2.6   2.9   2.6   2.6   2.6   2.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ133739-125724  13.6277171 -12.9568596  2010-01-17 s .  3956  4039  4153  4223  4552  4593  4643  4618  4261  4239  4217  4185  4052  4026  3950  3909     0     0     0     0     0     0     0     0  47.3  48.3  49.6  50.5  54.4  54.9  55.5  55.2  50.9  50.7  50.4  50.0  48.4  48.1  47.2  46.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ133739-125724  13.6277171 -12.9568596  2010-02-06 s .  3796  3870  4007  4090  4561  4632  4707  4709  4863  4886  4892  4902  5111  5035  5225  5125     0     0     0     0     0     0     0     0  41.0  41.8  43.3  44.2  49.3  50.0  50.9  50.9  52.5  52.8  52.9  53.0  55.2  54.4  56.5  55.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ133739-125724  13.6277171 -12.9568596  2010-02-14 . .  3842  3943  4037  4126  4532  4590  4668  4714  5106  5137  5171  5233     0     0     0     0     0     0     0     0     0     0     0     0  47.7  49.0  50.2  51.3  56.3  57.0  58.0  58.6  63.5  63.8  64.3  65.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ133739-125724  13.6277171 -12.9568596  2010-06-14 . .  3600  3662  3766  3866  4325  4366  4518  4601  5061  5067  5062  5059  4979  4912  4967  4960  5040  5019  4990  4979  4860  4848  4848  4820  32.7  33.3  34.2  35.1  39.3  39.7  41.0  41.8  46.0  46.0  46.0  46.0  45.2  44.6  45.1  45.1  48.1  48.1  48.0  48.0  48.5  48.6  48.7  48.7   0.706  -0.399  13.579   9.705   1.548
   AT20GJ133739-125724  13.6277171 -12.9568596  2009-08-09 . .     0     0     0     0     0     0     0     0  6343  6324  6298  6268  6124  6116  6095  6031     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  33.4  33.3  33.2  33.0  32.3  32.2  32.1  31.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ133739-125724  13.6277171 -12.9568596  2009-09-26 . .  5213  5303  5400  5464  5693  5735  5743  5703  5443  5416  5394  5376  5083  5068  5022  4989  4597  4572  4570  4544  4358  4343  4324  4323  26.7  27.1  27.6  28.0  29.1  29.4  29.4  29.2  27.9  27.7  27.6  27.5  26.0  25.9  25.7  25.5  22.4  22.2  22.1  21.9  20.3  20.2  20.0  19.9   0.716  -0.503   7.435  11.277   0.814
   AT20GJ133739-125724  13.6277171 -12.9568596  2009-12-29 . .  4344  4434  4532  4578  4649  4631  4618  4622     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  54.0  55.1  56.3  56.9  57.8  57.6  57.4  57.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ133739-125724  13.6277171 -12.9568596  2010-07-16 s .  3872  3923  4083  4267  4604  4685  4754  4837  4849  4846  4844  4833  4723  4709  4691  4645  4441  4424  4431  4440  4364  4360  4340  4306  33.3  33.8  35.2  36.7  39.6  40.3  40.9  41.6  41.7  41.7  41.7  41.6  40.7  40.5  40.4  40.0  36.4  36.1  36.1  36.0  34.2  34.1  33.8  33.4   1.198  -0.273   5.142   7.889   1.035
   AT20GJ133739-125724  13.6277171 -12.9568596  2010-08-15 . .  3937  3986  4063  4155  4385  4406  4446  4450  4338  4329  4306  4295  4150  4172  4143  4110  4123  4119  4169  4167  4125  4136  4162  4180  25.2  25.5  26.0  26.6  28.1  28.2  28.5  28.5  27.8  27.7  27.6  27.5  26.6  26.7  26.5  26.3  25.1  25.0  25.2  25.1  24.1  24.0  24.1  24.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ133739-125724  13.6277171 -12.9568596  2010-08-14 . .  3798  3869  3935  4000  4299  4331  4408  4381  4280  4271  4277  4275  4099  4125  4131  4129     0     0     0     0     0     0     0     0  32.7  33.3  33.8  34.4  37.0  37.3  37.9  37.7  36.8  36.7  36.8  36.8  35.3  35.5  35.5  35.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ135152-144914  13.8646250 -14.8207102  2010-01-17 . .   879   882   896   909   983   991  1003  1005   779   763   747   731   614   601   577   562     0     0     0     0     0     0     0     0  10.5  10.5  10.7  10.9  11.8  11.8  12.0  12.0   9.3   9.1   8.9   8.7   7.6   7.4   7.1   7.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ135152-144914  13.8646250 -14.8207102  2010-02-06 s .   821   826   849   868   964   975   985   986   829   822   809   798   722   697   714   686     0     0     0     0     0     0     0     0   8.9   8.9   9.2   9.4  10.4  10.5  10.6  10.7   9.0   8.9   8.7   8.9   8.4   8.0   8.2   8.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ135152-144914  13.8646250 -14.8207102  2010-02-14 s .   864   872   882   896   970   978   987   986   861   855   844   841     0     0     0     0     0     0     0     0     0     0     0     0  10.7  10.8  11.0  11.1  12.1  12.2  12.3  12.5  10.9  10.8  10.7  10.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ135152-144914  13.8646250 -14.8207102  2010-06-14 . .   890   892   910   928   977   974   987   986   775   763   748   734   623   604   598   592   507   497   496   491   446   440   436   430   8.1   8.1   8.3   8.4   8.9   8.8   9.0   9.0   7.0   6.9   6.8   6.7   6.0   5.5   5.4   5.7   5.1   5.0   5.0   5.1   4.8   4.7   4.7   4.8   1.218  -0.814   6.489   1.924   2.163
   AT20GJ135152-144914  13.8646250 -14.8207102  2009-07-09 . .   833   828   832   840     0     0     0     0   809   796   782   768   649   641   628   618   493   482   477   474   422   420   413   408   4.5   4.5   4.5   4.5   0.0   0.0   0.0   0.0   4.4   4.3   4.2   4.2   3.5   3.5   3.4   3.8   2.9   2.8   2.7   2.7   2.4   2.3   2.3   2.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ135152-144914  13.8646250 -14.8207102  2009-08-09 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   513   508   505   503   467   465   459   449   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.6   2.5   2.8   2.5   2.6   2.5   2.5   2.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ135152-144914  13.8646250 -14.8207102  2009-09-26 . .   837   837   846   857   922   932     0   938   807   793   781   769   646   636   620   609   450   445   440   437   381   377   372   368   4.3   4.3   4.3   4.4   4.7   4.8   0.0   4.8   4.1   4.1   4.0   3.9   3.3   3.3   3.2   3.8   2.2   2.2   2.1   2.1   2.3   2.2   2.2   2.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ135152-144914  13.8646250 -14.8207102  2009-12-29 . .   852   853   864   870   916   919   924   919     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.6  10.6  10.7  10.8  11.4  11.4  11.5  11.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ135152-144914  13.8646250 -14.8207102  2010-07-16 s .   913   903   921   951   988   997   999  1002   762   749   734   719   605   596   585   573   454   450   445   443   404   402   395   389   7.9   7.8   7.9   8.2   8.5   8.6   8.6   8.6   6.6   6.5   6.3   6.2   5.2   5.1   5.0   5.2   3.9   3.8   3.8   3.8   3.4   3.3   3.3   3.3   1.051  -0.976   7.643   1.995   2.115
   AT20GJ135256-441240  13.8823710 -44.2112198  2010-02-06 s .   341   351   364   371   402   403   407   408   391   391   390   388   395   386   393   385     0     0     0     0     0     0     0     0   3.8   3.8   3.9   4.2   4.5   4.4   4.4   4.6   4.4   4.4   4.4   4.5   5.2   4.9   5.0   5.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ135256-441240  13.8823710 -44.2112198  2010-02-14 s .   367   367   367   392   398   399   401   409   351   349   347   343     0     0     0     0     0     0     0     0     0     0     0     0   4.7   4.7   4.7   5.0   5.2   5.1   5.1   5.3   4.7   4.6   4.6   4.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ135256-441240  13.8823710 -44.2112198  2009-07-09 . .   397   397   400   404     0     0     0     0   377   374   372   369   346   345   344   342   336   332   333   333   326   326   325   323   2.4   2.2   2.2   2.5   0.0   0.0   0.0   0.0   2.3   2.0   2.2   2.2   2.2   2.1   2.1   2.2   2.0   2.0   2.0   2.0   1.9   1.9   1.9   2.0   0.370  -0.325   4.500   0.797   2.468
   AT20GJ135256-441240  13.8823710 -44.2112198  2009-08-09 . .     0     0     0     0     0     0     0     0   390   388   386   383   366   367   364   360   350   347   351   353   355   357   354   349   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.1   2.0   2.0   2.0   2.2   2.2   2.2   2.2   2.0   2.0   2.0   2.0   2.0   2.0   2.0   2.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ135256-441240  13.8823710 -44.2112198  2009-08-13 . .   415   422   426   429   441   442   445   440     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.0   4.0   4.0   4.2   4.4   4.3   4.2   4.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ135256-441240  13.8823710 -44.2112198  2009-08-30 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   320   316   316   312   304   302   299   297   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.0   2.9   2.9   2.9   2.8   2.7   2.7   2.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ135256-441240  13.8823710 -44.2112198  2009-09-26 . .   405   408   410   410   409   410     0   409   387   386   384   383   360   357   354   352   297   295   295   292   277   277   274   271   2.1   2.1   2.1   2.4   2.5   2.4   0.0   2.5   2.0   2.0   2.0   2.0   2.3   1.8   1.8   2.4   1.9   1.8   1.8   1.9   1.8   1.7   1.7   1.8   0.117  -1.546  40.000   0.533   2.376
   AT20GJ135446-104103  13.9129222 -10.6840715  2010-01-17 . .   728   716   716   727   708   693   686   661   500   493   485   478   430   424   416   411     0     0     0     0     0     0     0     0   8.7   8.6   8.6   8.7   8.5   8.3   8.2   8.1   6.1   6.0   5.9   5.9   5.4   5.3   5.2   5.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ135446-104103  13.9129222 -10.6840715  2010-02-06 s .   694   675   670   669   663   659   661   656   546   546   540   536   517   507   528   513     0     0     0     0     0     0     0     0   7.5   7.3   7.2   7.2   7.2   7.1   7.1   7.1   6.1   6.1   6.0   6.0   6.2   5.9   6.2   6.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ135446-104103  13.9129222 -10.6840715  2010-02-14 s .   675   679   672   677   645   646   654   639   570   569   568   572     0     0     0     0     0     0     0     0     0     0     0     0   8.4   8.4   8.4   8.4   8.3   8.2   8.3   8.2   7.3   7.2   7.2   7.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ135446-104103  13.9129222 -10.6840715  2010-06-14 . .   626   619   647   634   639   638   645   638   577   574   572   569   545   534   543   541   549   552   549   548   555   555   557   561   5.7   5.6   5.9   5.8   5.8   5.8   5.9   6.1   5.2   5.2   5.2   5.2   5.3   5.1   5.2   5.3   5.5   5.5   5.6   5.7   5.9   5.9   6.0   6.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ135446-104103  13.9129222 -10.6840715  2009-07-09 . .  1078  1054  1045  1022     0     0     0     0   675   667   658   649   581   576   570   564   519   516   515   518   507   508   504   502   5.8   5.7   5.7   5.5   0.0   0.0   0.0   0.0   3.7   3.6   3.6   3.5   3.5   3.1   3.1   3.5   3.0   2.9   2.9   3.0   2.8   2.8   2.8   2.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ135446-104103  13.9129222 -10.6840715  2009-08-09 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   540   541   547   549   573   576   575   575   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.7   2.7   2.7   2.7   3.1   3.1   3.1   3.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ135446-104103  13.9129222 -10.6840715  2009-09-26 . .  1007   986   966   947   882   869     0   842   677   670   662   656   590   583   574   568   502   499   501   499   485   483   482   482   5.2   5.1   4.9   4.9   4.5   4.5   0.0   4.3   3.5   3.4   3.4   3.4   3.0   3.0   2.9   3.6   2.5   2.4   2.4   2.4   2.3   2.3   2.3   2.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ135446-104103  13.9129222 -10.6840715  2009-12-29 . .   749   725   734   703   682   673   664   633     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   9.3   9.0   9.1   8.7   8.5   8.4   8.3   8.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ135446-104103  13.9129222 -10.6840715  2010-07-16 s .   647   638   654   678   654   658   662   685   558   555   552   547   512   509   511   513   476   475   476   477   477   479   478   474   5.6   5.5   5.6   5.8   5.6   5.7   5.7   6.2   4.8   4.8   4.8   4.7   4.4   4.4   4.4   4.6   4.1   3.9   4.0   4.1   4.0   3.9   3.9   3.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ135711-152729  13.9531240 -15.4579964  2010-01-17 . .   551   553   558   561   576   574   576   575   511   508   504   498   470   464   455   449     0     0     0     0     0     0     0     0   6.6   6.6   6.7   6.7   7.1   6.9   6.9   7.1   6.3   6.2   6.2   6.1   5.8   5.7   5.6   5.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ135711-152729  13.9531240 -15.4579964  2010-02-06 s .   500   504   514   519   560   564   566   561   557   560   560   559   572   565   578   563     0     0     0     0     0     0     0     0   5.4   5.4   5.6   5.6   6.1   6.1   6.1   6.1   6.2   6.2   6.2   6.3   6.8   6.5   6.7   6.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ135711-152729  13.9531240 -15.4579964  2010-02-14 s .   535   538   542   543   563   565   567   562   589   592   595   599     0     0     0     0     0     0     0     0     0     0     0     0   6.8   6.7   6.7   6.9   7.2   7.2   7.2   7.2   7.4   7.5   7.5   7.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ135711-152729  13.9531240 -15.4579964  2010-06-14 . .   502   508   517   524   563   564   583   585   625   624   625   626   606   602   606   605   598   592   594   593   567   563   562   561   4.6   4.6   4.7   4.8   5.1   5.1   5.3   5.7   5.7   5.7   5.7   5.7   5.8   5.5   5.5   5.8   5.7   5.7   5.7   5.7   6.0   5.9   6.0   6.1   0.353  -0.888  40.000   1.125   1.256
   AT20GJ135711-152729  13.9531240 -15.4579964  2009-07-09 . .   581   579   579   578     0     0     0     0   505   502   498   494   455   454   451   446   394   391   388   386   361   360   355   353   3.1   3.1   3.1   3.1   0.0   0.0   0.0   0.0   2.7   2.7   2.7   2.7   2.8   2.7   2.7   2.8   2.4   2.3   2.2   2.3   2.1   2.0   2.0   2.1   0.151  -1.060  28.156   0.844   0.515
   AT20GJ135711-152729  13.9531240 -15.4579964  2009-08-09 . .     0     0     0     0     0     0     0     0   497   494   491   487   460   458   454   448   402   400   401   400   390   390   385   382   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.6   2.6   2.6   2.6   2.7   2.4   2.4   2.7   2.3   2.2   2.2   2.3   2.2   2.1   2.1   2.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ135711-152729  13.9531240 -15.4579964  2009-09-26 . .   569   569   571   572   574   571     0   561   501   498   496   494   460   458   453   448   386   385   386   384   361   359   357   356   2.9   2.9   2.9   2.9   3.0   2.9   0.0   3.7   2.6   2.6   2.5   2.5   2.4   2.4   2.3   2.9   1.9   1.9   1.9   1.9   2.2   2.1   2.1   2.3   0.271  -0.910  18.807   0.984   1.641
   AT20GJ135711-152729  13.9531240 -15.4579964  2010-07-16 s .   528   524   533   549   578   589   601   615   638   638   637   636   614   613   612   612   555   552   552   553   532   532   527   519   4.5   4.5   4.6   4.7   5.0   5.1   5.2   5.6   5.5   5.5   5.5   5.5   5.3   5.3   5.3   5.5   4.6   4.5   4.5   4.5   4.4   4.3   4.3   4.3   0.348  -1.172  35.939   1.085   1.493
   AT20GJ140856-075225  14.1490224  -7.8740740  2010-01-17 . .   718   736   759   777   877   895   917   922   945   941   938   931   886   881   865   856     0     0     0     0     0     0     0     0   8.6   8.8   9.1   9.3  10.5  10.7  11.0  11.0  11.3  11.2  11.2  11.1  10.9  10.5  10.3  10.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ140856-075225  14.1490224  -7.8740740  2010-02-06 s .   688   708   739   763   884   905   927   928  1018  1022  1023  1022  1044  1027  1065  1042     0     0     0     0     0     0     0     0   7.4   7.7   8.0   8.2   9.6   9.8  10.0  10.0  11.0  11.0  11.1  11.0  11.9  11.5  12.0  11.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ140856-075225  14.1490224  -7.8740740  2010-02-14 s .   723   747   769   789   887   905   925   930  1051  1055  1059  1070     0     0     0     0     0     0     0     0     0     0     0     0   9.0   9.3   9.6   9.8  11.0  11.3  11.5  11.8  13.2  13.1  13.2  13.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ140856-075225  14.1490224  -7.8740740  2010-06-14 . .     0     0     0     0     0     0     0     0  1060  1061  1060  1062  1041  1033  1040  1041  1058  1054  1048  1042  1012  1015  1016  1009   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.6   9.6   9.6   9.6   9.5   9.4   9.5   9.9  10.1  10.1  10.1  10.1  10.1  10.2  10.2  10.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ140856-075225  14.1490224  -7.8740740  2009-07-09 . .     0     0     0     0     0     0     0     0   940   937   935   932   895   892   890   884   840   833   831   833   804   803   799   793   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.1   5.1   5.1   5.0   4.8   4.8   4.8   5.3   4.3   4.3   4.3   4.3   4.0   4.0   3.9   4.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ140856-075225  14.1490224  -7.8740740  2009-08-09 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   860   857   860   860   856   856   851   847   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.3   4.3   4.3   4.3   4.1   4.1   4.1   4.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ140856-075225  14.1490224  -7.8740740  2009-09-26 . .     0     0     0     0     0     0     0     0   916   916   914   912   874   869   860   854   761   758   756   753   711   707   702   698   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.7   4.7   4.7   4.7   4.5   4.5   4.4   4.4   3.7   3.7   3.7   3.6   3.3   3.3   3.3   4.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ140950-265737  14.1639364 -26.9602718  2010-01-17 . .   865   866   867   862   835   826   817   799   588   577   568   557   481   473   460   451     0     0     0     0     0     0     0     0  10.3  10.4  10.4  10.3  10.0   9.9   9.8   9.6   7.2   6.9   6.8   6.8   6.0   5.8   5.7   5.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ140950-265737  14.1639364 -26.9602718  2010-02-06 s .   850   845   851   850   837   829   819   801     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   9.2   9.1   9.2   9.2   9.0   9.0   8.9   8.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ140950-265737  14.1639364 -26.9602718  2010-02-14 s .   875   871   864   856   823   816   804   792     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.9  10.8  10.7  10.6  10.5  10.1  10.0  10.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ140950-265737  14.1639364 -26.9602718  2010-06-14 . .   850   844   839   831   784   765   763   750   576   570   559   551   487   480   480   473   408   404   403   393   366   361   359   363   7.7   7.7   7.6   7.6   7.1   7.0   6.9   6.8   5.2   5.2   5.1   5.0   4.7   4.6   4.6   4.6   4.2   4.1   4.1   4.1   4.0   3.9   3.9   4.1   0.691  -0.696   4.500   1.704   0.851
   AT20GJ140950-265737  14.1639364 -26.9602718  2009-07-09 . .   884   884   884   879     0     0     0     0   635   625   615   605   525   520   513   506   444   438   434   436   404   403   398   394   4.8   4.8   4.8   4.8   0.0   0.0   0.0   0.0   3.4   3.4   3.3   3.3   3.2   2.8   2.8   3.1   2.6   2.5   2.5   2.5   2.3   2.3   2.2   2.3   0.768  -0.673   4.500   1.770   2.315
   AT20GJ140950-265737  14.1639364 -26.9602718  2009-08-09 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   446   441   442   442   423   424   418   413   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.5   2.4   2.4   2.5   2.4   2.3   2.3   2.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ140950-265737  14.1639364 -26.9602718  2009-08-13 . .   863   870   872   867   844   835   826   811   612   609   601   594   541   534   523   515   446   440   439   436   410   409   405   399   8.1   8.2   8.2   8.2   7.9   7.9   7.8   7.6   5.8   5.7   5.7   5.6   5.1   5.0   4.9   5.0   4.2   4.1   4.0   4.0   3.7   3.7   3.6   3.6   0.879  -0.662   4.500   1.729   1.714
   AT20GJ140950-265737  14.1639364 -26.9602718  2009-08-25 . .     0     0     0     0     0     0     0     0   613   605   596   587   519   512   505   498   425   421   417   417   388   383   382   383   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.8   2.8   2.7   2.7   2.4   2.4   2.3   2.7   2.2   2.1   2.1   2.1   2.0   1.9   1.9   2.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ140950-265737  14.1639364 -26.9602718  2009-09-26 . .   903   899   895   883   843   833     0   792   619   609   601   592   516   510   501   494   375   372   372   370   331   330   326   323   4.6   4.6   4.6   4.5   4.3   4.3   0.0   4.1   3.2   3.1   3.1   3.0   2.7   2.6   2.6   3.2   1.8   1.8   2.2   1.8   2.0   2.0   2.0   2.1   0.147  -1.321  16.941   1.259   2.829
   AT20GJ141526-370527  14.2572276 -37.0908546  2010-02-06 s .   255   251   247   242   231   227   225   222   178   179   176   176   159     0   160   176     0     0     0     0     0     0     0     0   2.9   2.8   2.8   2.7   2.7   2.6   2.6   2.6   2.2   2.1   2.2   2.3   4.0   0.0   3.6   3.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ141526-370527  14.2572276 -37.0908546  2010-02-14 s .   291   275   263   268   237   233   227   226   168   162   164   164     0     0     0     0     0     0     0     0     0     0     0     0   3.7   3.5   3.4   3.5   3.1   3.0   3.0   3.1   2.7   2.6   2.7   3.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ141526-370527  14.2572276 -37.0908546  2009-07-09 . .   299   289   279   270     0     0     0     0   187   186   183   180   157   157   155   156   137   136   134   134   128   130   127   127   1.8   1.7   1.7   1.7   0.0   0.0   0.0   0.0   1.2   1.3   1.3   1.2   1.1   1.1   1.1   1.2   1.0   1.0   1.0   1.0   1.0   0.9   0.9   1.1   0.001  -0.617   4.500   0.606   2.387
   AT20GJ141526-370527  14.2572276 -37.0908546  2009-08-13 . .     0     0     0     0     0     0     0     0   180   178   172   171   162   161   158   156   136   138   136   135   131   131   129   129   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.8   1.8   1.7   1.7   1.7   1.6   1.6   1.6   1.4   1.4   1.3   1.4   1.3   1.3   1.3   1.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ141526-370527  14.2572276 -37.0908546  2009-08-30 . .   296   286   276   268   246   244     0   235   181   177   175   174   163   163   161   157   137   136   136   137   132   136   131   128   2.8   2.7   2.6   2.6   2.5   2.4   0.0   2.5   1.8   1.7   1.7   1.7   1.7   1.7   1.7   1.7   1.4   1.3   1.3   1.4   1.4   1.4   1.3   1.4  -0.188  -0.534   4.500   0.608   2.022
   AT20GJ141526-370527  14.2572276 -37.0908546  2009-09-26 . .     0     0     0     0     0     0     0     0   173   171   169   166   147   146   143   143   120   120   118   118   110   109   108   108   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.2   1.1   1.1   1.2   1.1   1.1   1.1   1.2   1.0   0.9   0.9   1.0   1.0   0.9   0.9   1.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ141858-350942  14.3163564 -35.1619186  2010-04-06 . .   675   667   662   656   664   664   668   667   591   593   595   596     0     0     0     0     0     0     0     0     0     0     0     0   9.5   9.4   9.3   9.3   9.4   9.4   9.4   9.6   8.5   8.5   8.6   8.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ141858-350942  14.3163564 -35.1619186  2010-04-11 . .   710   691   672   655   622   617   615   614   567   565   560   558   532   530   521   516   461   458   458   457   441   439   436   432   6.4   6.3   6.1   5.9   5.6   5.6   5.6   5.6   5.1   5.1   5.1   5.1   5.2   5.1   5.0   5.0   4.2   4.1   4.1   4.1   3.8   3.8   3.7   3.7   0.041  -0.798  40.000   0.867   2.289
   AT20GJ141935-515458  14.3264557 -51.9163055  2010-04-06 . .   870   851   842   818   785   777   771   767   610   608   607   607     0     0     0     0     0     0     0     0     0     0     0     0  12.3  12.0  11.9  11.5  11.1  11.0  10.9  10.8   8.8   8.7   8.7   8.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ141935-515458  14.3264557 -51.9163055  2010-04-11 . .   925   901   872   845   778   768   756   748   595   591   584   578   533   528   518   515   474   472   470   470   452   448   443   441   8.4   8.2   7.9   7.7   7.1   7.0   6.9   6.8   5.4   5.4   5.3   5.2   5.2   5.1   5.0   5.0   4.3   4.2   4.2   4.2   3.9   3.9   3.8   3.8  -0.197  -0.469   4.500   1.901   1.166
   AT20GJ142343-782934  14.3954386 -78.4929733  2010-02-06 . .   267   264   268   272   275   275   272   272   246   247   244   243   232     0   239   239     0     0     0     0     0     0     0     0   3.0   3.0   3.0   3.1   3.2   3.1   3.1   3.3   3.0   3.0   2.9   3.1   6.4   0.0   5.6   6.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142343-782934  14.3954386 -78.4929733  2010-02-14 s .   265   253   251   251   233   230   229   233   212   209   208   211     0     0     0     0     0     0     0     0     0     0     0     0   3.4   3.2   3.2   3.3   3.1   3.0   3.0   3.2   3.0   3.0   3.0   3.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142343-782934  14.3954386 -78.4929733  2009-08-30 s .     0     0     0     0     0     0     0     0   241   240   238   236   226   225   223   220   209   208   207   204   205   200   201   202   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.4   2.3   2.3   2.3   2.3   2.3   2.3   2.3   2.1   2.0   2.0   2.0   2.0   2.0   2.0   2.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ142343-782934  14.3954386 -78.4929733  2010-08-15 . .   279   266   256   249   229   223   222   217   175   175   173   172   157   157   153   154   130   130   129   128   118   119   119   117   2.3   2.1   2.0   2.1   2.9   2.3   2.5   3.2   1.5   1.4   1.5   1.6   1.6   1.5   1.5   1.6   1.3   1.2   1.3   1.4   1.3   1.3   1.3   1.6  -0.142  -0.976  40.000   0.235   1.361
   AT20GJ142432-491349  14.4089671 -49.2303619  2010-02-06 s .  5070  4865  4754  4557  4076  3990  3890  3864  2649  2592  2535  2506  2126  2090  2118  2064     0     0     0     0     0     0     0     0  54.8  52.6  51.4  49.2  44.0  43.1  42.0  41.8  28.6  28.0  27.4  27.1  23.8  22.6  22.9  23.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142432-491349  14.4089671 -49.2303619  2010-02-14 s .  5580  5203  4990  4962  4176  4080  3972  3971  2549  2497  2453  2422     0     0     0     0     0     0     0     0     0     0     0     0  69.3  64.7  62.0  61.7  51.9  50.7  49.4  49.4  31.7  31.0  30.5  30.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142432-491349  14.4089671 -49.2303619  2009-07-09 . .  5483  5270  5087  4922     0     0     0     0  2614  2590  2539  2511  2180  2151  2125  2116  1713  1711  1681  1665  1513  1501  1485  1492  29.6  28.5  27.5  26.6   0.0   0.0   0.0   0.0  14.1  14.0  13.7  13.6  11.8  11.6  11.5  11.4   8.8   8.8   8.6   8.5   7.5   7.4   7.3   7.3  -0.070  -0.862   4.500  11.375   1.870
   AT20GJ142432-491349  14.4089671 -49.2303619  2009-08-13 s .     0     0     0     0     0     0     0     0  2450  2445  2408  2385  2118  2080  2034  2007  1659  1629  1624  1599  1472  1462  1456  1442   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  23.0  23.0  22.6  22.4  19.9  19.6  19.1  18.9  14.9  14.5  14.4  14.2  12.6  12.5  12.4  12.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ142432-491349  14.4089671 -49.2303619  2009-08-25 s .     0     0     0     0     0     0     0     0  2705  2653  2596  2541  2123  2081  2051  2016     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.4  12.2  11.9  11.7   9.8   9.6   9.4   9.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142432-491349  14.4089671 -49.2303619  2009-08-30 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1584  1558  1536  1501  1394  1371  1362  1352   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  13.8  13.6  13.3  13.0  11.7  11.4  11.3  11.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ142432-491349  14.4089671 -49.2303619  2009-09-26 . .     0     0     0     0     0     0     0     0  2832  2794  2740  2691  2279  2234  2175  2137  1743  1714  1699  1678  1515  1498  1483  1468   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  14.5  14.3  14.0  13.8  11.7  11.4  11.1  10.9   8.5   8.3   8.2   8.1   7.1   7.0   6.9   6.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ142432-491349  14.4089671 -49.2303619  2010-08-15 s .  5789  5535  5310  5165  4500  4365  4250  4161  2894  2849  2788  2742  2325  2315  2264  2224  1886  1877  1882  1868  1725  1723  1727  1727  37.1  35.4  34.0  33.1  28.8  27.9  27.2  26.6  18.5  18.2  17.8  17.6  14.9  14.8  14.5  14.2  11.5  11.4  11.4  11.3  10.1  10.0  10.0  10.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142455-680758  14.4154083 -68.1327820  2010-04-06 . .   849   877   921   957  1071  1085  1104  1116  1153  1156  1158  1159     0     0     0     0     0     0     0     0     0     0     0     0  12.0  12.4  13.0  13.5  15.1  15.3  15.6  15.8  16.3  16.3  16.3  16.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142455-680758  14.4154083 -68.1327820  2010-04-11 . .   809   840   884   919  1047  1065  1084  1106  1111  1104  1097  1087  1018  1013   996   986   906   903   900   900   868   862   856   851   7.3   7.6   8.0   8.3   9.5   9.7   9.8  10.0  10.1  10.0   9.9   9.9   9.2   9.2   9.0   9.5   7.8   7.8   7.7   7.7   7.2   7.1   7.0   7.2   1.204  -0.515   7.879   2.066   1.396
   AT20GJ142741-330531  14.4615417 -33.0922241  2010-01-17 . .   352   400   433   463   600   620   655   680     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.4   4.8   5.2   5.7   7.5   7.4   7.8   8.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142741-330531  14.4615417 -33.0922241  2010-02-06 s .   332   353   390   425   576   608   649   672  1008  1025  1040  1053  1164  1151  1209  1192     0     0     0     0     0     0     0     0   3.7   3.8   4.2   4.7   6.2   6.6   7.0   7.3  10.9  11.1  11.2  11.4  13.3  13.0  13.7  13.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142741-330531  14.4615417 -33.0922241  2010-02-14 s .   359   386   436   477   603   627   664   693   932   942   950   958     0     0     0     0     0     0     0     0     0     0     0     0   4.6   4.9   5.4   6.1   7.7   8.0   8.4   8.9  11.9  12.0  12.1  12.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142741-330531  14.4615417 -33.0922241  2009-07-09 . .   377   390   407   417     0     0     0     0   695   697   703   705   719   722   724   722   750   744   747   749   755   757   755   751   2.3   2.1   2.2   2.5   0.0   0.0   0.0   0.0   3.8   3.8   3.8   3.8   3.9   3.9   3.9   4.3   3.9   3.8   3.8   3.8   3.7   3.7   3.7   3.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ142741-330531  14.4615417 -33.0922241  2009-08-13 . .     0     0     0     0     0     0     0     0   695   705   709   712   745   745   739   737   739   738   740   743   750   754   751   748   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.5   6.6   6.7   6.7   7.0   7.0   6.9   7.2   6.6   6.6   6.6   6.6   6.4   6.4   6.4   6.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ142741-330531  14.4615417 -33.0922241  2009-08-25 . .     0     0     0     0     0     0     0     0   688   691   692   694   696   693   696   692     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.2   3.2   3.2   3.2   3.2   3.2   3.2   3.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142741-330531  14.4615417 -33.0922241  2009-08-30 . .   378   409   434   448   548   564   576   591   677   677   671   683   718   725   725   717   703   700   705   711   729   728   728   724   3.6   3.8   4.0   4.3   5.3   5.2   5.3   5.7   6.2   6.2   6.2   6.3   6.6   6.7   6.7   6.8   6.2   6.1   6.1   6.2   6.1   6.1   6.0   6.3   1.601  -0.050   5.349   0.826   1.910
   AT20GJ142741-330531  14.4615417 -33.0922241  2009-09-26 . .     0     0     0     0     0     0     0     0   700   704   708   711   718   717   713   711   705   707   706   708   697   697   695   693   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.6   3.6   3.6   3.6   3.7   3.7   3.7   4.4   3.5   3.4   3.4   3.4   3.3   3.3   3.2   4.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142741-330531  14.4615417 -33.0922241  2010-08-15 s .   379   450   503   540   670   679     0   712   949   956   965   973  1018  1030  1031  1031  1096  1096  1115  1121  1142  1147  1159  1166   3.0   2.9   3.2   3.5   4.5   4.4   0.0   4.6   6.1   6.1   6.2   6.2   6.5   6.6   6.6   6.6   6.7   6.7   6.8   6.8   6.7   6.7   6.7   6.7   2.321   0.193   4.668   0.773   2.404
   AT20GJ142756-420618  14.4656382 -42.1054001  2010-01-17 . .  1927  1865  1847  1793  1803  1815  1837  1885  1872  1878  1886  1893  1988  1993  1959  1935     0     0     0     0     0     0     0     0  23.0  22.3  22.1  21.4  21.5  21.7  22.0  22.5  22.4  22.4  22.5  22.6  23.8  23.8  23.4  23.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142756-420618  14.4656382 -42.1054001  2010-02-06 s .  1887  1853  1857  1834  1877  1890  1909  1946  2123  2141  2151  2164  2262  2242  2321  2278     0     0     0     0     0     0     0     0  20.4  20.0  20.1  19.8  20.3  20.4  20.6  21.0  22.9  23.1  23.2  23.4  24.5  24.2  25.1  25.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142756-420618  14.4656382 -42.1054001  2010-02-14 s .  2108  1995  1976  2015  1936  1942  1957  2006  2041  2042  2047  2058     0     0     0     0     0     0     0     0     0     0     0     0  26.2  24.8  24.6  25.0  24.1  24.1  24.3  24.9  25.4  25.4  25.4  25.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142756-420618  14.4656382 -42.1054001  2009-07-09 . .  2121  2059  2018  1986  1788  1758  1784     0  1555  1548  1544  1540  1505  1507  1508  1507  1527  1520  1525  1535  1554  1561  1559  1555  11.5  11.1  10.9  10.7   9.7   9.5   9.7   0.0   8.4   8.4   8.3   8.3   8.1   8.2   8.2   8.2   7.9   7.8   7.8   7.8   7.7   7.7   7.6   7.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ142756-420618  14.4656382 -42.1054001  2009-08-13 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1665  1663  1669  1679  1703  1712  1708  1698   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  14.9  14.8  14.8  14.9  14.6  14.6  14.5  14.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ142756-420618  14.4656382 -42.1054001  2009-08-30 . .  2049  1990  1937  1880  1736  1729  1729  1764  1597  1592  1575  1601  1690  1707  1710  1687  1727  1725  1739  1755  1813  1817  1813  1814  18.8  18.3  17.8  17.2  15.9  15.9  15.9  16.2  14.7  14.6  14.5  14.7  15.5  15.7  15.7  15.5  15.1  15.0  15.1  15.2  15.2  15.1  15.0  15.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142756-420618  14.4656382 -42.1054001  2009-09-26 . .     0     0     0     0     0     0     0     0  1634  1642  1647  1651  1668  1666  1655  1651  1737  1735  1746  1747  1748  1747  1748  1744   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.4   8.4   8.4   8.5   8.5   8.5   8.5   8.5   8.5   8.4   8.4   8.4   8.2   8.1   8.1   8.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ142756-420618  14.4656382 -42.1054001  2010-08-15 s .  2197  2170  2161  2179  2180  2166  2175  2176  2225  2228  2232  2236  2243  2257  2253  2244  2322  2321  2366  2372  2386  2397  2421  2431  14.1  13.9  13.8  14.0  14.0  13.9  13.9  13.9  14.2  14.3  14.3  14.3  14.4  14.5  14.4  14.4  14.2  14.1  14.3  14.3  13.9  13.9  14.0  14.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ143809-220454  14.6359639 -22.0818748  2010-01-17 . .   652   671   694   713   791   804   822   830   848   845   845   840   825   817   799   792     0     0     0     0     0     0     0     0   7.8   8.0   8.3   8.5   9.5   9.6   9.8   9.9  10.1  10.1  10.1  10.0  10.1   9.8   9.8   9.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ143809-220454  14.6359639 -22.0818748  2010-02-06 s .   623   641   671   692   792   808   825   832   912   917   919   920   951   933   966   941     0     0     0     0     0     0     0     0   6.7   6.9   7.3   7.5   8.6   8.7   8.9   9.0   9.9   9.9   9.9   9.9  10.8  10.5  10.9  10.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ143809-220454  14.6359639 -22.0818748  2010-02-14 s .   650   671   688   707   788   803   818   832   940   944   949   959     0     0     0     0     0     0     0     0     0     0     0     0   8.1   8.3   8.6   8.8  10.1  10.0  10.2  10.6  11.9  11.9  12.0  12.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ143809-220454  14.6359639 -22.0818748  2010-06-14 . .   718   741   771   794   857   858   877   884   856   853   849   843   801   791   796   789   745   735   735   732   698   698   699   690   6.5   6.7   7.0   7.2   7.8   7.8   8.0   8.0   7.8   7.7   7.7   7.7   7.3   7.2   7.2   7.5   7.1   7.0   7.1   7.1   7.0   7.3   7.0   7.4   1.160  -0.393   5.777   1.552   0.720
   AT20GJ143809-220454  14.6359639 -22.0818748  2009-07-09 . .   649   661   677   688     0     0     0     0   790   788   787   785   760   759   758   752   737   730   728   729   713   713   710   706   3.5   3.6   3.7   3.7   0.0   0.0   0.0   0.0   4.3   4.3   4.3   4.2   4.1   4.1   4.1   4.5   3.8   3.8   3.7   3.7   3.5   3.5   3.5   3.9   0.646  -0.410  10.281   1.525   1.531
   AT20GJ143809-220454  14.6359639 -22.0818748  2009-08-09 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   752   748   753   755   762   763   760   755   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.8   3.7   3.8   3.8   3.7   3.7   3.6   4.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ143809-220454  14.6359639 -22.0818748  2009-08-13 . .   639   657   673   687   753   764   778   782   778   785   784   785   791   793   783   777   751   746   748   749   741   743   739   735   6.0   6.2   6.3   6.5   7.1   7.2   7.3   7.4   7.3   7.4   7.4   7.4   7.4   7.5   7.4   7.5   6.7   6.7   6.6   6.6   6.4   6.3   6.3   6.5   1.113  -0.214   4.500   1.235   1.222
   AT20GJ143809-220454  14.6359639 -22.0818748  2009-08-25 . .     0     0     0     0     0     0     0     0   783   778   777   772   757   755   752   748   698   697   692   692   676   675   672   675   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.6   3.6   3.6   3.6   3.5   3.5   3.5   3.9   3.1   3.0   3.0   3.0   2.8   2.8   2.8   3.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ143809-220454  14.6359639 -22.0818748  2009-09-26 . .   677   693   712   724   783   795     0   796   799   796   793   789   748   743   736   730   659   658   659   657   632   629   626   623   3.5   3.6   3.7   3.7   4.0   4.1   0.0   4.1   4.1   4.1   4.1   4.0   3.8   3.8   3.8   4.5   3.2   3.2   3.2   3.2   3.0   2.9   2.9   3.7   0.668  -0.668  12.459   1.625   1.870
   AT20GJ143956-153150  14.6657979 -15.5307102  2010-01-17 . .   289   291   297   296   314   317   320   332   300   301   298   296   289   284   279   276     0     0     0     0     0     0     0     0   3.6   3.6   3.6   3.7   3.9   3.9   3.9   4.2   3.7   3.7   3.7   3.7   3.7   3.6   3.6   3.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ143956-153150  14.6657979 -15.5307102  2010-02-06 s .   277   279   287   285   313   314   318   322   320   323   321   321   331   329   335   332     0     0     0     0     0     0     0     0   3.1   3.1   3.2   3.2   3.6   3.5   3.6   3.7   3.6   3.6   3.6   3.7   4.4   4.1   4.2   4.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ143956-153150  14.6657979 -15.5307102  2010-02-14 s .   297   301   306   305   321   321   325   329   336   336   336   340     0     0     0     0     0     0     0     0     0     0     0     0   3.8   3.8   3.9   3.9   4.2   4.1   4.2   4.3   4.4   4.4   4.4   4.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ143956-153150  14.6657979 -15.5307102  2010-06-14 . .   308   308   309   312   318   317   320   319   319   319   315   317   304   300   304   303   299   299   300   296   295   292   297   296   3.0   3.0   3.0   3.0   3.2   3.1   3.1   3.2   3.0   3.0   2.9   3.0   2.9   2.8   2.9   2.9   3.1   3.1   3.1   3.2   3.3   3.2   3.3   3.4   0.448  -0.245   4.500   0.609   1.159
   AT20GJ143956-153150  14.6657979 -15.5307102  2009-07-09 . .   394   390   391   395     0     0     0     0   353   352   349   347   325   322   321   318   301   301   298   298   292   289   289   288   2.4   2.1   2.1   2.4   0.0   0.0   0.0   0.0   2.2   2.1   2.1   2.1   2.1   2.0   2.0   2.1   1.9   1.8   1.8   1.8   1.8   1.7   1.7   1.8   0.456  -0.395   4.500   0.783   1.703
   AT20GJ143956-153150  14.6657979 -15.5307102  2009-08-09 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   295   293   294   295   297   298   296   294   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.8   1.7   1.7   1.7   1.7   1.7   1.7   1.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ143956-153150  14.6657979 -15.5307102  2009-08-13 . .   340   343   349   348   354   354   356   358   321   322   321   320   318   315   311   310   289   287   287   287   283   285   283   282   3.3   3.3   3.3   3.4   3.5   3.5   3.5   3.6   3.1   3.0   3.0   3.1   3.1   3.1   3.1   3.1   2.7   2.7   2.7   2.7   2.6   2.6   2.6   2.6   0.557  -0.352   4.500   0.683   1.541
   AT20GJ143956-153150  14.6657979 -15.5307102  2009-08-25 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   276   274   275   276   270   267   268   265   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.5   1.4   1.4   1.5   1.4   1.4   1.4   1.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ143956-153150  14.6657979 -15.5307102  2009-09-26 . .   405   403   400   397   388   385     0   381   334   332   329   326   301   297   295   293   266   265   265   264   251   252   250   248   2.1   2.1   2.1   2.5   2.7   2.4   0.0   2.7   1.7   1.7   1.7   1.7   2.0   1.9   1.9   2.0   1.7   1.7   1.7   1.7   1.6   1.6   1.6   1.7   0.505  -0.513   4.988   0.806   1.126
   AT20GJ145427-374733  14.9076141 -37.7925415  2010-01-17 . .  1082  1093  1107  1108  1168  1175  1188  1197  1091  1084  1079  1074  1052  1048  1024  1004     0     0     0     0     0     0     0     0  12.9  13.1  13.2  13.2  14.0  14.0  14.2  14.3  13.0  13.0  12.9  12.8  12.6  12.5  12.2  12.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145427-374733  14.9076141 -37.7925415  2010-02-06 s .  1032  1057  1085  1097  1176  1184  1199  1199  1198  1197  1191  1185  1127  1111  1147  1126     0     0     0     0     0     0     0     0  11.2  11.4  11.7  11.9  12.7  12.8  13.0  13.0  12.9  12.9  12.9  12.8  12.9  12.6  13.0  13.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145427-374733  14.9076141 -37.7925415  2010-02-14 s .  1080  1088  1105  1132  1147  1153  1158  1167  1125  1118  1107  1098     0     0     0     0     0     0     0     0     0     0     0     0  13.4  13.5  13.7  14.1  14.3  14.3  14.4  14.5  14.3  14.2  14.1  14.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145427-374733  14.9076141 -37.7925415  2010-06-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1289  1289  1277  1270  1228  1224  1217  1218   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.3  12.3  12.3  12.3  12.3  12.3  12.3  12.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ145427-374733  14.9076141 -37.7925415  2009-07-09 . .  1318  1339  1375  1400  1452  1464  1533     0  1427  1417  1404  1395  1296  1286  1275  1263  1174  1164  1162  1163  1123  1122  1113  1105   7.1   7.2   7.4   7.6   7.9   7.9  10.6   0.0   7.7   7.7   7.6   7.5   7.0   7.0   6.9   6.8   6.1   6.0   5.9   5.9   5.5   5.5   5.4   5.9   0.952  -0.453   5.928   2.784   2.410
   AT20GJ145427-374733  14.9076141 -37.7925415  2009-08-13 s .     0     0     0     0     0     0     0     0  1282  1287  1277  1269  1214  1208  1188  1173  1076  1072  1068  1073  1044  1047  1037  1027   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.1  12.1  12.0  11.9  11.4  11.4  11.2  11.0   9.6   9.6   9.5   9.5   8.9   8.9   8.8   9.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145427-374733  14.9076141 -37.7925415  2009-08-25 s .     0     0     0     0     0     0     0     0  1298  1288  1278  1265  1174  1163  1155  1143     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.0   5.9   5.9   5.8   5.4   5.3   5.3   5.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145427-374733  14.9076141 -37.7925415  2009-08-30 s .  1125  1154  1181  1198  1294  1305  1326  1347  1271  1256  1232  1243  1203  1208  1199  1173  1076  1067  1074  1078  1068  1066  1056  1054  10.3  10.6  10.8  11.0  11.9  12.0  12.2  12.4  11.7  11.5  11.3  11.4  11.0  11.1  11.0  11.1   9.4   9.3   9.3   9.3   8.9   8.9   8.8   9.1   1.319  -0.324   4.542   2.165   1.804
   AT20GJ145427-374733  14.9076141 -37.7925415  2009-09-26 . .     0     0     0     0     0     0     0     0  1243  1235  1226  1218  1129  1119  1101  1089   974   969   969   965   911   908   903   896   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.4   6.3   6.3   6.2   5.8   5.7   5.6   5.6   4.8   4.7   4.7   4.7   4.3   4.2   4.2   4.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ145427-374733  14.9076141 -37.7925415  2010-08-15 s .  1379  1352  1337  1322  1314  1304  1322  1358  1576  1593  1612  1627  1705  1716  1718  1720  1796  1792  1826  1830  1813  1821  1836  1841   8.8   8.7   8.6   8.5   8.4   8.4   9.9   8.7  10.1  10.2  10.3  10.4  10.9  11.0  11.0  11.0  11.0  10.9  11.1  11.0  10.6  10.6  10.6  10.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ145432-401232  14.9091471 -40.2090569  2010-04-06 . .   598   573   553   532   459   447   433   430   283   279   277   276   306   294   294   287     0     0     0     0     0     0     0     0   8.4   8.1   7.8   7.5   6.6   6.4   6.3   6.3   4.2   4.1   4.1   4.1   5.3   4.9   4.8   4.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145432-401232  14.9091471 -40.2090569  2010-04-11 . .   541   515   488   462   408   399   390   379   283   281   278   274   255   254   249   248   223   225   227   228   227   228   226   225   4.9   4.7   4.4   4.4   4.0   3.8   3.5   3.8   2.7   2.7   2.7   2.7   2.6   2.5   2.5   2.5   2.1   2.1   2.1   2.1   2.1   2.0   2.0   2.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145508-315832  14.9191640 -31.9756947  2010-01-17 . .   184   198   209   215   250   257   263   270   252   249   248   246   234   234   231   226     0     0     0     0     0     0     0     0   2.3   2.4   2.6   2.7   3.1   3.2   3.3   3.4   3.1   3.1   3.1   3.1   3.0   3.0   3.0   3.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145508-315832  14.9191640 -31.9756947  2010-02-06 s .   172   186   204   211   239   244   250   255   266   265   265   265   259   255     0   261     0     0     0     0     0     0     0     0   2.0   2.1   2.3   2.4   2.8   2.8   2.8   3.0   3.1   3.1   3.1   3.2   4.5   3.9   0.0   4.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145508-315832  14.9191640 -31.9756947  2010-02-14 s .   204   219   231   240   263   267   274   276   258   259   253   255     0     0     0     0     0     0     0     0     0     0     0     0   2.6   2.8   3.0   3.1   3.5   3.5   3.6   3.7   3.6   3.6   3.6   3.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145508-315832  14.9191640 -31.9756947  2009-07-09 . .   148   159   171   182     0     0     0     0   222   221   218   216   198   197   197   196   178   177   175   175   166   166   164   163   1.0   1.0   1.1   1.2   0.0   0.0   0.0   0.0   1.4   1.4   1.4   1.4   1.3   1.3   1.3   1.4   1.2   1.1   1.1   1.2   1.1   1.1   1.1   1.2   1.526  -0.504   7.235   0.397   1.567
   AT20GJ145508-315832  14.9191640 -31.9756947  2009-08-13 . .     0     0     0     0     0     0     0     0   225   226   224   223   213   211   209   206   186   185   185   184   176   177   175   173   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.2   2.2   2.2   2.2   2.1   2.1   2.1   2.1   1.8   1.8   1.8   1.8   1.7   1.7   1.7   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ145508-315832  14.9191640 -31.9756947  2009-08-25 . .     0     0     0     0     0     0     0     0   229   228   227   225   209   208   204   200     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.3   1.2   1.2   1.3   1.2   1.2   1.2   1.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145508-315832  14.9191640 -31.9756947  2009-08-30 . .   148   165   181   194   236   240   243   244   233   231   226   228   220   220   218   213   183   180   182   181   176   176   173   173   1.5   1.6   1.8   1.9   2.4   2.3   2.4   2.5   2.3   2.2   2.2   2.2   2.2   2.2   2.2   2.2   1.8   1.7   1.7   1.7   1.7   1.7   1.6   1.7   2.007  -0.468   6.511   0.405   2.037
   AT20GJ145508-315832  14.9191640 -31.9756947  2009-09-26 . .     0     0     0     0     0     0     0     0   224   223   221   219   200   198   194   192   170   167   168   166   154   154   153   151   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.5   1.4   1.4   1.5   1.4   1.3   1.4   1.5   1.2   1.1   1.2   1.2   1.2   1.1   1.1   1.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ145508-315832  14.9191640 -31.9756947  2010-08-15 s .   193   197   206   216   241   243     0   243   236   234   232   230   207   206   204   202   182   182   185   183   172   174   174   176   1.7   1.6   1.6   1.8   2.4   2.2   0.0   2.6   1.7   1.7   1.7   1.7   1.6   1.5   1.6   1.6   1.5   1.5   1.5   1.6   1.5   1.4   1.5   1.6   1.358  -0.500   6.370   0.440   2.440
   AT20GJ145726-353910  14.9574137 -35.6530113  2010-01-17 . .   976   969   974   965   968   962   962   974   806   800   795   792   771   768   755   744     0     0     0     0     0     0     0     0  11.7  11.6  11.6  11.5  11.6  11.5  11.5  11.6   9.6   9.6   9.5   9.5   9.4   9.2   9.2   9.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145726-353910  14.9574137 -35.6530113  2010-02-06 s .   915   908   914   907   904   902   899   895   839   838   834   831   809   793   828   805     0     0     0     0     0     0     0     0   9.9   9.8   9.9   9.8   9.8   9.7   9.7   9.7   9.3   9.3   9.2   9.3   9.5   9.2   9.6   9.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145726-353910  14.9574137 -35.6530113  2010-02-14 s .   941   926   911   899   851   844   838   833   763   760   755   753     0     0     0     0     0     0     0     0     0     0     0     0  11.7  11.5  11.3  11.2  10.9  10.5  10.4  10.6   9.8   9.7   9.7   9.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145726-353910  14.9574137 -35.6530113  2010-04-11 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   712   713   716   720   707   713   712   709   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.2   6.2   6.2   6.2   5.9   6.8   5.9   6.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ145726-353910  14.9574137 -35.6530113  2009-07-09 . .  1066  1081  1103  1119     0     0     0     0  1133  1127  1124  1120  1081  1077  1076  1069  1063  1058  1057  1063  1057  1060  1056  1054   5.8   5.8   6.0   6.1   0.0   0.0   0.0   0.0   6.1   6.1   6.1   6.1   5.8   5.8   5.8   6.3   5.5   5.4   5.4   5.4   5.2   5.2   5.2   5.7   0.443  -0.236   4.500   2.145   2.403
   AT20GJ145726-353910  14.9574137 -35.6530113  2009-08-13 . .     0     0     0     0     0     0     0     0  1152  1163  1156  1156  1165  1164  1149  1139  1103  1100  1101  1107  1100  1104  1096  1091   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  10.8  10.9  10.9  10.9  11.0  10.9  10.8  10.7   9.9   9.8   9.8   9.8   9.4   9.4   9.3   9.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ145726-353910  14.9574137 -35.6530113  2009-08-25 . .     0     0     0     0     0     0     0     0  1203  1200  1197  1190  1152  1142  1142  1134     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.5   5.5   5.5   5.5   5.3   5.3   5.3   5.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ145726-353910  14.9574137 -35.6530113  2009-08-30 . .  1073  1094  1119  1136  1221  1237  1262  1294  1266  1257  1237  1253  1250  1258  1253  1230  1138  1132  1137  1140  1138  1139  1133  1134   9.8  10.0  10.3  10.4  11.2  11.4  11.6  11.9  11.6  11.5  11.4  11.5  11.5  11.5  11.5  11.3   9.9   9.9   9.9   9.9   9.5   9.5   9.4   9.7   0.950  -0.312   5.583   2.238   1.965
   AT20GJ145726-353910  14.9574137 -35.6530113  2009-09-26 . .     0     0     0     0     0     0     0     0  1179  1177  1175  1173  1124  1118  1099  1094  1054  1053  1053  1052  1004  1004   998   992   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.0   6.0   6.0   6.0   5.8   5.7   5.6   5.6   5.1   5.1   5.1   5.1   4.7   4.7   4.6   4.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ145726-353910  14.9574137 -35.6530113  2010-08-15 s .   890   883   885   897   919   921   932   931  1028  1033  1038  1043  1072  1084  1081  1077  1118  1120  1141  1145  1149  1160  1174  1178   5.7   5.7   5.7   5.8   5.9   5.9   6.2   6.0   6.6   6.6   6.6   6.7   6.9   6.9   6.9   7.9   6.8   6.8   6.9   6.9   6.7   6.7   6.8   6.8   0.142   0.142   7.839   1.845   2.041
   AT20GJ150134-391838  15.0263051 -39.3108025  2010-02-06 . .  1180  1100  1034   973   778   744   706   673   371   359   349   339   263   252   242   250     0     0     0     0     0     0     0     0  12.8  11.9  11.2  10.5   8.4   8.0   7.6   7.3   4.2   4.1   4.0   3.9   4.5   3.9   3.9   4.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ150134-391838  15.0263051 -39.3108025  2010-02-14 s .  1251  1159  1074  1006   771   734   694   658   354   338   328   324     0     0     0     0     0     0     0     0     0     0     0     0  15.5  14.4  13.3  12.5   9.8   9.3   8.8   8.4   4.7   4.5   4.4   4.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ150134-391838  15.0263051 -39.3108025  2010-04-11 . .  1256  1166  1081  1011   793   753   715   688   349   338   325   316   236   231   223   218   152   148   147   143   120   121   118   117  11.4  10.6   9.8   9.2   7.2   6.8   6.5   6.2   3.4   3.2   3.1   3.1   2.5   2.4   2.3   2.3   1.5   1.4   1.4   1.4   1.3   1.2   1.2   1.3   0.226  -1.417   4.578   2.541   1.010
   AT20GJ150134-391838  15.0263051 -39.3108025  2009-07-09 . .     0     0     0     0     0     0     0     0   357   346   334   322   240   233   226   220   151   148   147   143   118   116   115   114   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.2   2.1   2.0   2.0   1.6   1.5   1.5   1.5   1.1   1.1   1.2   1.1   0.9   0.9   0.9   1.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ150134-391838  15.0263051 -39.3108025  2009-08-13 s .     0     0     0     0     0     0     0     0   343   334   318   309   241   234   227   219   148   146   142   140   118   116   115   116   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.3   3.1   3.1   3.0   2.4   2.3   2.3   2.2   1.5   1.4   1.4   1.4   1.2   1.2   1.2   1.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ150134-391838  15.0263051 -39.3108025  2009-08-30 s .  1250  1159  1075  1006   788   752   715   686   349   337   321   315   243   239   231   223   147   144   141   139   120   117   117   115  11.5  10.6   9.9   9.2   7.2   6.9   6.6   6.3   3.3   3.2   3.1   3.0   2.4   2.3   2.3   2.3   1.5   1.4   1.4   1.4   1.3   1.2   1.2   1.3  -0.140  -1.555   6.839   1.881   1.978
   AT20GJ150134-391838  15.0263051 -39.3108025  2009-09-26 . .     0     0     0     0     0     0     0     0   338   328   316   307   226   220   212   207   149   146   143   141   115   114   112   109   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.7   1.7   1.6   2.0   1.6   1.5   1.5   1.6   1.1   1.0   1.0   1.1   1.0   0.9   0.9   1.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ150406-424820  15.0684214 -42.8056374  2010-04-06 . .   133   139   145     0     0     0     0     0   202   203   203   206   232   244   248   232     0     0     0     0     0     0     0     0   2.0   2.1   2.1   0.0   0.0   0.0   0.0   0.0   3.1   3.0   3.1   3.2   4.7   4.4   4.3   4.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ150406-424820  15.0684214 -42.8056374  2010-04-11 . .   112   118   125   133     0     0     0     0   195   196   195   194   195   196   195   195   186   188   189   191   186   186   184   184   1.3   1.3   1.3   1.5   0.0   0.0   0.0   0.0   1.9   1.9   1.9   2.0   2.1   2.0   2.0   2.0   1.8   1.8   1.8   1.8   1.7   1.7   1.7   1.7   1.062  -0.390  11.061   0.351   0.898
   AT20GJ150704-165230  15.1179962 -16.8750744  2010-01-24 . .  1408  1399  1367  1294  1191  1173  1150  1131   854   845   832   821   746   735   729   717   640   637   632   633   603   603   607   629  16.4  16.2  15.9  15.0  13.8  13.6  13.4  13.1   9.9   9.8   9.7   9.5   8.9   8.7   8.7   8.6   7.1   7.0   6.9   6.9   6.6   6.5   6.6   6.8  -0.205  -0.570   4.500   2.979   2.041
   AT20GJ150704-165230  15.1179962 -16.8750744  2010-02-06 s .  1411  1364  1335  1299  1187  1165  1140  1119   880   875   864   856   797   778   803   784     0     0     0     0     0     0     0     0  15.2  14.7  14.4  14.0  12.8  12.6  12.3  12.1   9.5   9.5   9.3   9.5   9.2   8.9   9.2   9.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ150704-165230  15.1179962 -16.8750744  2010-02-14 s .  1447  1395  1341  1302  1163  1141  1115  1104   889   882   875   871     0     0     0     0     0     0     0     0     0     0     0     0  18.0  17.3  16.7  16.2  14.5  14.2  13.9  13.7  11.3  11.2  11.1  11.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ150704-165230  15.1179962 -16.8750744  2010-06-14 . .  1393  1344  1303  1268  1136  1102  1095  1072   840   830   820   812   743   729   731   728   677   673   670   662   638   636   632   630  12.7  12.2  11.8  11.5  10.3  10.0   9.9   9.7   7.6   7.5   7.5   7.4   6.8   6.6   6.6   7.0   6.5   6.5   6.4   6.4   6.7   6.7   6.4   6.8  -0.383  -0.383   8.578   2.222   1.772
   AT20GJ150704-165230  15.1179962 -16.8750744  2009-07-09 . .  1607  1550  1497  1451     0     0     0     0   879   865   850   837   730   721   710   699   593   586   580   579   540   537   534   528   8.7   8.4   8.1   7.8   0.0   0.0   0.0   0.0   4.8   4.7   4.6   4.5   4.0   3.9   3.8   4.2   3.1   3.0   3.0   3.0   3.0   2.9   2.9   3.0   0.040  -0.771   4.500   3.289   1.574
   AT20GJ150704-165230  15.1179962 -16.8750744  2009-08-13 . .  1591  1540  1485  1438  1280  1250  1223  1201   837   831   818   807   733   724   708   697   597   593   590   589   556   555   551   544  15.0  14.5  14.0  13.5  12.0  11.8  11.5  11.3   7.9   7.8   7.7   7.6   6.9   6.8   6.7   6.8   5.4   5.3   5.2   5.2   5.0   4.9   4.7   4.9  -0.187  -0.711   4.500   3.338   2.081
   AT20GJ150704-165230  15.1179962 -16.8750744  2009-08-25 . .     0     0     0     0     0     0     0     0   850   838   824   812   712   708   697   686   579   573   570   564   528   528   522   525   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.9   3.9   3.8   3.7   3.3   3.3   3.2   3.6   2.5   2.5   2.5   2.4   2.6   2.5   2.2   2.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ150704-165230  15.1179962 -16.8750744  2009-09-26 . .     0     0     0     0     0     0     0     0   844   832   820   810   700   691   674   665     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.3   4.3   4.2   4.2   3.6   3.5   3.5   4.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ150838-495301  15.1441508 -49.8840065  2010-02-06 . .   591   634   683   710   794   808   825   837  1027  1037  1044  1050  1079  1070  1118  1102     0     0     0     0     0     0     0     0   6.4   6.9   7.4   7.7   8.6   8.7   8.9   9.1  11.1  11.2  11.3  11.7  12.4  12.1  12.7  12.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ150838-495301  15.1441508 -49.8840065  2010-02-14 s .   611   654   695   720   739   746   758   777   964   969   977   984     0     0     0     0     0     0     0     0     0     0     0     0   7.6   8.1   8.6   9.0   9.4   9.5   9.4   9.9  12.3  12.3  12.4  12.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ150838-495301  15.1441508 -49.8840065  2010-04-11 . .   585   607   627   640   696   705   718   730  1064  1086  1106  1124  1254  1265  1269  1268  1315  1315  1316  1320  1311  1318  1314  1311   5.3   5.5   5.7   5.8   6.3   6.4   6.5   6.6   9.6   9.8  10.0  10.2  11.4  11.5  11.5  11.9  11.4  11.3  11.3  11.3  10.8  10.8  10.8  10.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ150838-495301  15.1441508 -49.8840065  2009-07-09 . .     0     0     0     0     0     0     0     0   944   946   948   949   950   947   947   944     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.1   5.1   5.1   5.1   5.1   5.1   5.1   5.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ150838-495301  15.1441508 -49.8840065  2009-08-13 s .     0     0     0     0     0     0     0     0   911   917   915   915   920   918   911   908   892   889   893   896   896   896   896   889   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.6   8.6   8.6   8.6   8.7   8.6   8.6   8.8   8.0   7.9   7.9   7.9   7.7   7.6   7.6   7.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ150838-495301  15.1441508 -49.8840065  2009-08-30 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   830   824   823   821   829   827   831   829   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.3   7.2   7.1   7.1   6.9   7.1   6.9   7.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ150838-495301  15.1441508 -49.8840065  2009-09-26 . .     0     0     0     0     0     0     0     0   741   741   740   738   716   714   706   703   700   697   701   701   697   696   696   695   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.8   3.8   3.8   3.8   3.7   3.7   3.6   4.3   3.4   3.4   3.4   3.4   3.3   3.2   3.2   4.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ150838-495301  15.1441508 -49.8840065  2010-08-15 s .   753   792   839   883   976   981   994  1013  1083  1085  1087  1088  1086  1091  1090  1086  1126  1124  1142  1145  1158  1161  1173  1179   4.8   5.1   5.4   5.7   6.3   6.3   6.4   6.5   6.9   6.9   7.0   7.0   7.0   7.0   7.0   7.9   6.9   6.8   6.9   6.9   6.8   6.8   6.8   6.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ151053-054307  15.1815531  -5.7187271  2010-01-24 . .     0     0     0     0     0     0     0     0   933   921   907   898   752   739   740   743   636   639   640   627   611   616   630   661   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  10.8  10.7  10.5  10.4   9.0   8.8   8.8   8.9   7.2   7.1   7.0   7.1   6.7   6.7   6.8   7.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ151053-054307  15.1815531  -5.7187271  2010-02-06 s .     0     0     0     0     0     0     0     0  1011   990   973   968   825   800   829   816     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  10.9  10.7  10.5  10.8   9.7   9.2   9.6   9.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151053-054307  15.1815531  -5.7187271  2010-02-14 s .     0     0     0     0     0     0     0     0  1094  1086  1078  1077     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  13.9  13.7  13.7  13.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151053-054307  15.1815531  -5.7187271  2010-06-14 . .     0     0     0     0     0     0     0     0   965   952   931   915   800   784   788   784   840   832   817   823   776   765   762   762   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.8   8.6   8.5   8.3   7.3   7.1   7.2   7.5   8.0   8.0   7.9   8.0   7.8   8.0   7.7   8.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ151053-054307  15.1815531  -5.7187271  2009-07-09 . .     0     0     0     0     0     0     0     0   978   978   957   950   791   776   765   780   656   676   664   640   667   666   672   691   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.3   5.3   5.2   5.1   4.3   4.2   4.1   4.7   3.4   3.5   3.4   3.3   3.7   3.6   3.3   3.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ151053-054307  15.1815531  -5.7187271  2009-08-13 . .     0     0     0     0     0     0     0     0   874   878   865   859   760   750   737   744   639   643   644   634   629   632   627   624   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.2   8.3   8.1   8.1   7.1   7.1   6.9   7.3   5.7   5.7   5.7   5.6   5.6   5.6   5.3   5.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ151053-054307  15.1815531  -5.7187271  2009-08-25 . .     0     0     0     0     0     0     0     0   879   864   845   830   719   714   701   695   628   626   622   621   606   605   600   605   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.0   4.0   3.9   3.8   3.3   3.3   3.2   3.7   2.8   2.7   2.7   2.7   2.9   2.9   2.5   3.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151053-054307  15.1815531  -5.7187271  2009-09-26 . .     0     0     0     0     0     0     0     0  1214  1198  1180  1163  1012   997   976   964     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.2   6.1   6.0   6.0   5.2   5.1   5.0   4.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151250-090558  15.2140371  -9.0999527  2010-01-24 . .     0     0     0     0     0     0     0     0  2800  2802  2795  2787  2774  2757  2754  2718  2686  2689  2677  2683  2659  2663  2677  2756   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  32.5  32.5  32.5  32.4  32.2  32.0  32.0  31.6  29.7  29.6  29.4  29.3  28.1  28.1  28.1  28.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ151250-090558  15.2140371  -9.0999527  2010-02-06 s .     0     0     0     0     0     0     0     0  2828  2848  2848  2855  2868  2832  2946  2894     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  30.6  30.8  30.8  30.9  31.0  30.6  31.8  32.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151250-090558  15.2140371  -9.0999527  2010-02-14 s .     0     0     0     0     0     0     0     0  2806  2817  2829  2851     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  34.9  35.0  35.2  35.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151250-090558  15.2140371  -9.0999527  2010-06-14 . .     0     0     0     0     0     0     0     0  2177  2178  2173  2170  2118  2089  2110  2101  2051  2037  2030  2021  1945  1946  1939  1930   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  19.8  19.8  19.7  19.7  19.2  19.0  19.2  19.1  19.6  19.5  19.5  19.5  19.4  19.5  19.5  19.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ151250-090558  15.2140371  -9.0999527  2009-07-09 . .     0     0     0     0     0     0     0     0  4200  4206  4215  4219  4200  4190  4180  4160  4018  3983  3985  3972  3865  3862  3853  3835   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  22.7  22.7  22.8  22.8  22.7  22.7  22.6  22.5  20.7  20.4  20.4  20.2  19.0  18.9  18.8  18.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ151250-090558  15.2140371  -9.0999527  2009-08-13 . .     0     0     0     0     0     0     0     0  3333  3348  3337  3326  3268  3263  3215  3185  2881  2860  2855  2849  2755  2753  2739  2718   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  31.3  31.5  31.4  31.3  30.7  30.7  30.2  29.9  25.8  25.5  25.4  25.2  23.6  23.5  23.3  23.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151250-090558  15.2140371  -9.0999527  2009-08-25 . .     0     0     0     0     0     0     0     0  3004  2987  2968  2949  2767  2749  2726  2703  2411  2398  2383  2374  2272  2268  2254  2256   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  13.8  13.7  13.6  13.6  12.7  12.6  12.5  12.4  10.6  10.5  10.4  10.3   9.5   9.5   9.4   9.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ151250-090558  15.2140371  -9.0999527  2009-09-26 . .     0     0     0     0     0     0     0     0  2253  2238  2219  2201  2003  1986  1953  1932     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  11.5  11.5  11.4  11.3  10.3  10.2  10.0   9.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151345-101202  15.2291372 -10.2000732  2010-01-24 . .  1085  1125  1155  1157  1225  1238  1248  1246  1130  1124  1112  1102  1038  1027  1022  1005   938   937   932   932   898   900   905   937  12.6  13.1  13.4  13.4  14.2  14.4  14.5  14.5  13.1  13.1  12.9  12.8  12.1  11.9  11.9  12.0  10.4  10.3  10.2  10.2   9.5   9.5   9.5  10.1   1.233  -0.387   4.500   2.121   1.589
   AT20GJ151345-101202  15.2291372 -10.2000732  2010-02-06 s .  1061  1084  1132  1142  1234  1241  1249  1243  1195  1194  1187  1181  1133  1111  1149  1125     0     0     0     0     0     0     0     0  11.5  11.7  12.2  12.3  13.3  13.4  13.5  13.4  12.9  12.9  12.8  12.8  12.9  12.5  13.0  12.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151345-101202  15.2291372 -10.2000732  2010-02-14 s .  1127  1153  1162  1186  1228  1241  1240  1232  1197  1193  1190  1190     0     0     0     0     0     0     0     0     0     0     0     0  14.0  14.3  14.4  14.7  15.3  15.4  15.4  15.3  15.2  14.8  15.1  15.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151345-101202  15.2291372 -10.2000732  2010-06-14 . .  1035  1051  1063  1075  1101  1090  1100  1099   990   984   977   969   900   888   897   887   830   823   821   814   772   769   761   757   9.4   9.5   9.7   9.8  10.0   9.9  10.0  10.0   9.0   8.9   8.9   8.8   8.2   8.1   8.2   8.4   7.9   7.9   7.9   7.9   7.7   7.7   7.7   8.1   0.960  -0.429   4.500   2.033   0.925
   AT20GJ151345-101202  15.2291372 -10.2000732  2009-07-09 . .  1135  1167  1199  1228  1287  1287  1314     0  1230  1220  1210  1201  1115  1106  1097  1085   974   965   961   959   909   907   901   896   6.1   6.3   6.5   6.6   7.0   7.0   7.1   0.0   6.7   6.6   6.5   6.5   6.0   6.0   5.9   6.4   5.0   5.0   4.9   4.9   4.5   4.5   4.4   4.9   0.814  -0.620   8.391   2.588   1.154
   AT20GJ151345-101202  15.2291372 -10.2000732  2009-08-13 . .  1137  1179  1218  1248  1344  1355  1367  1360  1227  1231  1223  1215  1163  1156  1137  1118   995   988   986   984   938   937   931   924  10.7  11.1  11.5  11.7  12.6  12.7  12.9  12.8  11.5  11.6  11.5  11.4  10.9  10.9  10.7  10.5   8.9   8.8   8.8   8.7   8.0   8.0   7.9   8.1   1.210  -0.497   5.885   2.475   1.174
   AT20GJ151345-101202  15.2291372 -10.2000732  2009-08-25 . .     0     0     0     0     0     0     0     0  1228  1221  1209  1200  1114  1105  1095  1085   954   944   939   934   891   890   876   882   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.6   5.6   5.6   5.5   5.1   5.1   5.0   5.0   4.2   4.1   4.1   4.1   3.7   3.7   3.6   4.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ151345-101202  15.2291372 -10.2000732  2009-09-26 . .     0     0     0     0     0     0     0     0  1196  1187  1177  1167  1059  1048  1031  1021     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.1   6.1   6.0   6.0   5.4   5.4   5.3   5.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151440-474828  15.2444489 -47.8083420  2010-02-06 . .  1581  1639  1709  1754  1909  1922  1936  1931  1832  1830  1816  1805  1698  1669  1723  1689     0     0     0     0     0     0     0     0  17.1  17.7  18.5  19.0  20.6  20.8  20.9  20.9  19.8  19.8  19.6  19.5  19.1  18.6  19.3  19.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151440-474828  15.2444489 -47.8083420  2010-02-14 s .  1789  1832  1862  1880  1896  1892  1888  1889  1719  1709  1690  1680     0     0     0     0     0     0     0     0     0     0     0     0  22.2  22.8  23.1  23.4  23.6  23.5  23.5  23.5  21.4  21.2  21.0  21.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151440-474828  15.2444489 -47.8083420  2010-04-11 . .  1700  1729  1752  1768  1811  1803  1802  1816  1607  1597  1584  1573  1475  1467  1455  1438  1328  1323  1317  1318  1272  1272  1266  1256  15.4  15.7  15.9  16.0  16.4  16.3  16.3  16.5  14.6  14.5  14.4  14.3  13.4  13.3  13.2  13.0  11.5  11.4  11.3  11.3  10.5  10.5  10.4  10.3   0.915  -0.433   4.500   3.362   1.148
   AT20GJ151440-474828  15.2444489 -47.8083420  2009-07-09 . .     0     0     0     0     0     0     0     0  1810  1799  1788  1777  1671  1659  1649  1634     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.8   9.7   9.7   9.6   9.0   9.0   8.9   8.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151440-474828  15.2444489 -47.8083420  2009-08-13 s .     0     0     0     0     0     0     0     0  1904  1911  1904  1897  1825  1813  1796  1787  1679  1668  1668  1673  1637  1640  1630  1617   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  17.9  18.0  17.9  17.8  17.2  17.0  16.9  16.8  15.0  14.9  14.8  14.8  14.0  14.0  13.8  13.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ151440-474828  15.2444489 -47.8083420  2009-08-30 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1561  1544  1538  1527  1512  1503  1502  1502   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  13.6  13.4  13.3  13.2  12.6  12.5  12.5  12.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ151440-474828  15.2444489 -47.8083420  2009-09-26 . .     0     0     0     0     0     0     0     0  1853  1846  1832  1820  1683  1670  1641  1626  1514  1503  1501  1496  1414  1406  1401  1391   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.5   9.4   9.4   9.3   8.6   8.5   8.4   8.3   7.4   7.3   7.3   7.2   6.6   6.5   6.5   6.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ151726-261820  15.2907227 -26.3057785  2010-01-24 . .   143   141   139   138   152   152   154   154   150   150   149   148   148   145   144   143   134   136   134   137   135   136   139   142   1.8   1.7   1.7   1.7   1.9   1.9   1.9   2.0   1.8   1.8   1.8   1.8   2.1   1.9   1.9   1.9   1.6   1.6   1.5   1.6   1.5   1.5   1.6   1.6   0.712  -0.274   4.500   0.273   2.169
   AT20GJ151726-261820  15.2907227 -26.3057785  2010-06-14 . .   112   127   139   148   168   168   169   172   183   183   184   183   189   185   188   187   192   193   192   189   192   190   187   197   1.2   1.3   1.4   1.5   1.8   1.7   1.7   1.9   1.8   1.8   1.8   1.9   2.0   1.9   1.9   2.0   2.1   2.0   2.1   2.1   2.2   2.2   2.2   2.4   1.953  -0.069   4.500   0.220   2.468
   AT20GJ151726-261820  15.2907227 -26.3057785  2009-07-09 . .   100   101   105   111     0     0     0     0   137   139   138   135   135   135   135   135   138   138   136   138   136   135   135   135   0.7   0.7   0.7   0.8   0.0   0.0   0.0   0.0   1.0   1.0   1.0   0.9   1.0   1.0   1.0   1.0   1.0   1.0   1.0   1.0   1.0   0.9   1.0   1.1   1.043  -0.143   4.859   0.198   2.031
   AT20GJ151726-261820  15.2907227 -26.3057785  2009-08-13 s .   152   162   164   162   168   166   168   170   151   151   151   151   152   151   150   148   144   145   144   145   144   146   143   144   1.5   1.6   1.6   1.7   1.8   1.7   1.7   1.8   1.5   1.5   1.5   1.5   1.6   1.5   1.5   1.6   1.4   1.4   1.4   1.4   1.4   1.4   1.4   1.5   0.346  -0.267   4.500   0.321   2.702
   AT20GJ151726-261820  15.2907227 -26.3057785  2009-08-25 s .     0     0     0     0     0     0     0     0   139   138   137   138   138   139   138   134   126   122   120   121   119   117   119   118   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.8   0.8   0.8   0.8   0.9   0.8   0.9   0.9   0.8   0.7   0.7   0.8   0.8   0.8   0.8   0.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ151726-261820  15.2907227 -26.3057785  2009-09-26 . .     0     0     0     0     0     0     0     0   137   138   138   137   134   133   132   132     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.0   1.0   1.0   1.0   1.1   1.0   1.0   1.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151741-242220  15.2949483 -24.3720760  2010-01-17 . .  2537  2541  2558  2554  2578  2582  2588  2585  2303  2284  2269  2256  2234  2228  2187  2160     0     0     0     0     0     0     0     0  30.3  30.4  30.6  30.5  30.8  30.9  30.9  30.9  27.5  27.3  27.1  27.0  26.7  26.6  26.1  25.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151741-242220  15.2949483 -24.3720760  2010-01-24 . .  2485  2539  2572  2526  2583  2592  2599  2588  2315  2309  2297  2285  2312  2279  2218  2172  2189  2197  2186  2182  2278  2299  2331  2475  28.9  29.5  29.9  29.3  30.0  30.1  30.2  30.1  26.9  26.8  26.7  26.5  26.8  26.5  25.8  25.2  24.2  24.2  24.0  23.9  24.1  24.2  24.5  25.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ151741-242220  15.2949483 -24.3720760  2010-02-06 . .  2455  2421  2441  2465  2520  2523  2530  2514  2409  2424  2424  2431  2446  2406  2493  2445     0     0     0     0     0     0     0     0  26.5  26.2  26.4  26.6  27.2  27.3  27.3  27.2  26.0  26.2  26.2  26.3  26.4  26.0  26.9  26.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151741-242220  15.2949483 -24.3720760  2010-02-14 s .  2471  2475  2484  2489  2533  2537  2547  2552  2433  2435  2441  2452     0     0     0     0     0     0     0     0     0     0     0     0  30.7  30.8  30.9  30.9  31.5  31.5  31.7  31.7  30.2  30.3  30.3  30.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151741-242220  15.2949483 -24.3720760  2010-04-11 . .  2512  2511  2516  2511  2560  2566  2572  2573  2397  2393  2381  2375  2330  2328  2307  2297  2227  2234  2228  2222  2261  2268  2268  2293  22.8  22.8  22.8  22.8  23.2  23.3  23.3  23.3  21.7  21.7  21.6  21.5  21.1  21.1  20.9  20.8  19.2  19.2  19.1  19.0  18.7  18.7  18.6  18.7   0.232  -0.240   4.500   5.091   2.135
   AT20GJ151741-242220  15.2949483 -24.3720760  2010-04-24 . .  2419  2440  2447  2434  2461  2477  2485  2467  2362  2363  2363  2364  2450  2416  2379  2352  2232  2232  2241  2244  2276  2279  2279  2281  34.3  34.6  34.7  34.5  34.9  35.1  35.3  35.0  33.5  33.5  33.5  33.5  34.8  34.3  33.8  33.4  30.1  30.1  30.1  30.0  29.4  29.3  29.2  29.1   0.312  -0.231   4.500   4.855   1.283
   AT20GJ151741-242220  15.2949483 -24.3720760  2010-05-18 . .  2356  2338  2341  2364  2360  2358  2377  2400  2277  2269  2257  2245  2161  2128  2137  2130  2132  2111  2091  2034  1966  1960  1944  1942  27.3  27.1  27.1  27.4  27.3  27.3  27.5  27.8  26.4  26.3  26.1  26.0  25.0  24.6  24.7  24.7  25.9  25.8  25.6  25.0  25.0  25.0  24.9  25.0   0.251  -0.509  19.456   4.470   1.240
   AT20GJ151741-242220  15.2949483 -24.3720760  2010-05-30 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  2109  2133  2180  2203  2164  2152  2234  2228   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  27.5  28.0  28.7  29.1  29.6  29.5  30.7  31.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ151741-242220  15.2949483 -24.3720760  2010-06-05 . .  2404  2410  2403  2383  2413  2447  2476  2597  2258  2249  2240  2230  2154  2147  2109  2078  2002  1998  1998  2005  1994  1986  1979  1959  39.1  39.2  39.1  38.8  39.3  39.8  40.3  42.3  36.8  36.6  36.5  36.3  35.1  34.9  34.3  33.8  31.0  30.9  30.7  30.7  29.6  29.3  29.1  28.7   0.502  -0.349   4.500   4.792   1.372
   AT20GJ151741-242220  15.2949483 -24.3720760  2010-06-14 . .  2397  2373  2371  2357  2334  2302  2319  2320  2236  2232  2227  2219  2150  2128  2161  2155  2117  2102  2093  2081  2050  2049  2057  2052  21.8  21.6  21.5  21.4  21.2  20.9  21.1  21.1  20.3  20.3  20.2  20.2  19.5  19.3  19.6  19.6  20.2  20.1  20.1  20.1  20.5  20.5  20.7  20.7   0.091  -0.323  40.000   4.096   0.669
   AT20GJ151741-242220  15.2949483 -24.3720760  2010-06-19 . .  2372  2344  2343  2377  2303  2306  2306  2314  2332  2325  2317  2308  2189  2182  2160  2145  2055  2055  2052  2045  1984  1982  1991  1989  25.5  25.2  25.2  25.6  24.8  24.8  24.8  24.9  25.1  25.0  25.0  24.9  23.6  23.5  23.3  23.1  21.1  21.0  20.9  20.7  19.5  19.4  19.4  19.3   0.176  -0.661  40.000   3.946   1.492
   AT20GJ151741-242220  15.2949483 -24.3720760  2009-07-09 . .  2723  2708  2703  2702     0     0     0     0  2497  2481  2469  2455  2339  2327  2313  2296  2058  2053  2049  2029  1988  1988  1995  2002  14.7  14.6  14.6  14.6   0.0   0.0   0.0   0.0  13.5  13.4  13.3  13.3  12.6  12.6  12.5  12.4  10.6  10.5  10.5  10.3   9.8   9.8   9.7   9.7   0.414  -0.553   9.450   5.414   2.656
   AT20GJ151741-242220  15.2949483 -24.3720760  2009-08-13 . .  2675  2668  2659  2648  2685  2697  2711  2685  2373  2390  2380  2372  2335  2334  2302  2282  2183  2176  2178  2184  2156  2161  2152  2138  25.1  25.1  25.0  24.9  25.2  25.4  25.5  25.2  22.3  22.5  22.4  22.3  22.0  21.9  21.6  21.5  19.5  19.4  19.4  19.3  18.5  18.4  18.3  18.1   0.295  -0.325   4.500   5.412   1.939
   AT20GJ151741-242220  15.2949483 -24.3720760  2009-08-25 . .     0     0     0     0     0     0     0     0  2396  2385  2374  2362  2282  2272  2263  2246  1983  1972  1964  1956  1889  1885  1869  1878   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  11.0  11.0  10.9  10.9  10.5  10.4  10.4  10.3   8.7   8.6   8.5   8.5   7.9   7.9   7.8   7.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ151741-242220  15.2949483 -24.3720760  2009-08-30 . .     0     0     0     0     0     0     0     0  2465  2458  2453  2445  2450  2482  2476  2418  2241  2226  2233  2239  2252  2252  2245  2251   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  22.6  22.6  22.5  22.4  22.5  22.8  22.7  22.2  19.6  19.4  19.4  19.3  18.8  18.7  18.6  18.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ151741-242220  15.2949483 -24.3720760  2009-09-26 . .     0     0     0     0     0     0     0     0  2336  2328  2313  2301  2159  2143  2113  2098     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.0  11.9  11.8  11.8  11.1  11.0  10.8  10.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151741-242220  15.2949483 -24.3720760  2009-12-29 . .  2467  2465  2467  2455  2438  2424  2415  2369     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  30.7  30.6  30.7  30.5  30.3  30.1  30.0  29.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ151741-242220  15.2949483 -24.3720760  2010-07-02 . .  2395  2404  2409  2406  2431  2415  2429  2390  2320  2318  2310  2303  2239  2241  2235  2212  2227  2230  2240  2232  2286  2282  2286  2285  27.5  27.6  27.7  27.7  27.9  27.8  27.9  27.5  26.7  26.6  26.6  26.5  25.7  25.8  25.7  25.4  24.4  24.3  24.3  24.2  23.9  23.8  23.7  23.6  -0.039  -0.039   8.811   4.749   1.545
   AT20GJ151741-242220  15.2949483 -24.3720760  2010-07-16 . .  2343  2330  2351  2366  2436  2455  2470  2495  2338  2332  2324  2315  2231  2220  2238  2230  2050  2046  2050  2052  2001  1999  2018  2025  20.2  20.1  20.2  20.4  21.0  21.1  21.3  21.5  20.1  20.1  20.0  19.9  19.2  19.1  19.3  19.2  16.8  16.7  16.7  16.6  15.7  15.6  15.7  15.7   0.752  -0.341   4.500   4.559   1.380
   AT20GJ152237-273011  15.3771322 -27.5029964  2010-01-24 . .  1256  1288  1288  1247  1249  1247  1244  1236  1020  1008   993   979   883   871   860   845   720   719   714   713   674   671   671   688  14.6  15.0  15.0  14.5  14.5  14.5  14.4  14.4  11.8  11.7  11.5  11.4  10.5  10.1  10.0  10.1   8.0   7.9   7.8   7.8   7.3   7.2   7.2   7.4   0.916  -0.627   4.980   2.525   1.504
   AT20GJ152237-273011  15.3771322 -27.5029964  2010-02-06 . .  1351  1339  1344  1338  1309  1297  1282  1255  1043  1036  1022  1013   926   905   931   908     0     0     0     0     0     0     0     0  14.6  14.5  14.5  14.5  14.1  14.0  13.9  13.6  11.3  11.2  11.0  10.9  10.3  10.0  10.3  10.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ152237-273011  15.3771322 -27.5029964  2010-02-14 s .  1371  1392  1396  1387  1315  1300  1282  1259  1063  1057  1047  1041     0     0     0     0     0     0     0     0     0     0     0     0  17.0  17.3  17.4  17.2  16.3  16.2  15.9  15.7  13.5  13.4  13.3  13.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ152237-273011  15.3771322 -27.5029964  2010-06-14 . .  1431  1416  1418  1420  1372  1344  1344  1325  1057  1044  1031  1017   906   886   896   885   766   762   755   741   699   695   691   686  13.0  12.9  12.9  12.9  12.5  12.2  12.2  12.0   9.6   9.5   9.4   9.2   8.2   8.1   8.1   8.4   7.3   7.3   7.3   7.2   7.0   7.3   7.0   7.4   0.844  -0.636   4.500   2.827   0.849
   AT20GJ152237-273011  15.3771322 -27.5029964  2009-07-09 . .  1297  1284  1277  1271  1223  1201  1215     0  1020  1009   998   988   896   884   874   863   758   746   744   740   696   693   688   682   7.0   6.9   6.9   6.9   6.6   6.5   6.6   0.0   5.5   5.5   5.4   5.3   4.9   4.8   4.7   5.1   3.9   3.8   3.8   3.8   3.4   3.4   3.4   3.8   0.263  -0.816  12.466   2.248   1.382
   AT20GJ152237-273011  15.3771322 -27.5029964  2009-08-13 s .  1390  1421  1452  1475  1489  1471  1456  1448  1111  1107  1095  1083   998   984   970   958   815   802   801   796   747   746   742   729  13.1  13.4  13.6  13.9  14.0  13.8  13.7  13.6  10.4  10.4  10.3  10.2   9.4   9.3   9.1   9.0   7.3   7.2   7.1   7.1   6.4   6.4   6.3   6.5   1.562  -0.595   4.500   2.688   1.438
   AT20GJ152237-273011  15.3771322 -27.5029964  2009-08-25 s .     0     0     0     0     0     0     0     0  1081  1068  1052  1039   925   916   904   894   714   704   696   689   632   626   617   618   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.0   4.9   4.8   4.8   4.3   4.2   4.2   4.6   3.1   3.1   3.0   3.0   2.7   2.6   2.6   3.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ152237-273011  15.3771322 -27.5029964  2009-09-26 . .     0     0     0     0     0     0     0     0  1078  1066  1053  1040   911   900   880   869     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.5   5.5   5.4   5.3   4.7   4.6   4.5   4.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ152659-135100  15.4498444 -13.8500452  2010-01-24 . .  1210  1162  1100  1012   833   805   773   748   436   425   415   404   323   313   310   304   227   225   224   218   193   194   193   205  14.1  13.5  12.8  11.8   9.7   9.4   9.0   8.7   5.2   5.0   4.9   4.8   4.0   3.8   3.8   3.8   2.7   2.6   2.6   2.5   2.2   2.2   2.2   2.4  -0.052  -1.157   4.500   2.543   2.125
   AT20GJ152659-135100  15.4498444 -13.8500452  2010-02-06 . .  1183  1108  1053  1000   832   801   767   744   458   449   437   430   355   351   348   342     0     0     0     0     0     0     0     0  12.8  12.0  11.4  10.8   9.0   8.7   8.3   8.0   5.2   5.0   4.9   4.9   4.8   4.5   4.5   4.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ152659-135100  15.4498444 -13.8500452  2010-02-14 s .  1250  1172  1096  1036   835   805   769   752   469   458   451   445     0     0     0     0     0     0     0     0     0     0     0     0  15.5  14.6  13.6  12.9  10.6  10.0   9.6   9.6   6.1   5.9   5.8   5.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ152659-135100  15.4498444 -13.8500452  2010-06-14 . .  1247  1164  1091  1029   829   787   760   730   435   426   413   402   323   310   312   303   256   255   247   247   219   207   213   203  11.3  10.6   9.9   9.3   7.5   7.2   6.9   6.6   4.0   3.9   3.8   3.9   3.2   3.0   3.1   3.0   2.7   2.7   2.6   2.7   2.5   2.4   2.5   2.5  -0.546  -1.039   4.500   2.662   2.812
   AT20GJ152659-135100  15.4498444 -13.8500452  2009-07-09 . .  1242  1163  1090  1030   821   788   765     0   447   438   426   416   335   327   320   315   241   241   235   232   206   203   202   204   6.7   6.3   5.9   5.6   4.4   4.3   4.1   0.0   2.4   2.4   2.3   2.5   2.1   2.0   2.0   2.0   1.5   1.5   1.4   1.5   1.3   1.3   1.3   1.4  -0.195  -1.118   4.500   2.574   1.724
   AT20GJ152659-135100  15.4498444 -13.8500452  2009-08-13 . .  1241  1165  1092  1030   842   808   778   760   429   424   413   405   334   329   319   315   237   236   231   227   200   199   200   198  11.7  11.0  10.3   9.7   7.9   7.6   7.3   7.2   4.0   4.0   3.9   3.8   3.3   3.2   3.1   3.1   2.3   2.2   2.2   2.2   1.9   1.9   1.9   1.9  -0.154  -1.139   4.500   2.590   1.714
   AT20GJ152659-135100  15.4498444 -13.8500452  2009-08-25 . .     0     0     0     0     0     0     0     0   429   417   407   398   318   312   302   299   225   224   221   217   192   189   188   189   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.0   1.9   1.9   1.8   1.7   1.7   1.6   1.7   1.3   1.2   1.2   1.2   1.1   1.1   1.1   1.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ152659-135100  15.4498444 -13.8500452  2009-09-26 . .     0     0     0     0     0     0     0     0   454   445   434   424   343   337   328   321     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.3   2.3   2.2   2.2   2.2   1.7   1.7   2.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ153028-195039  15.5080139 -19.8443336  2010-01-24 . .   191   195   196   190   187   187   186   185   162   162   161   161   158   154   153   149   137   137   136   137   137   137   138   144   2.3   2.3   2.4   2.3   2.3   2.3   2.3   2.4   2.0   2.0   2.0   2.0   2.3   2.1   2.1   2.1   1.7   1.6   1.6   1.7   1.7   1.6   1.7   1.8   0.273  -0.397   4.500   0.393   2.041
   AT20GJ153028-195039  15.5080139 -19.8443336  2010-02-06 . .   191   190   191   190   190   189   187   186   170   168   168   168     0   154   152   165     0     0     0     0     0     0     0     0   2.2   2.1   2.2   2.2   2.2   2.2   2.2   2.3   2.0   2.0   2.0   2.1   0.0   2.8   2.9   3.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ153028-195039  15.5080139 -19.8443336  2010-02-14 s .   193   193   191   192   185   186   183   187   172   174   179   178     0     0     0     0     0     0     0     0     0     0     0     0   2.5   2.5   2.5   2.5   2.5   2.5   2.4   2.6   2.5   2.5   2.6   2.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ153028-195039  15.5080139 -19.8443336  2010-06-14 . .   194   189   189   191   185   185   188   188   176   177   175   173   169   164   169   172   165   162   161   161   162   158   158   156   1.9   1.8   1.8   1.9   1.9   1.8   1.9   2.0   1.8   1.7   1.7   1.8   1.8   1.7   1.7   1.8   1.8   1.8   1.8   1.9   1.9   1.9   1.9   2.0   0.219  -0.272   4.500   0.384   1.238
   AT20GJ153028-195039  15.5080139 -19.8443336  2009-07-09 . .   220   219   219   217   208   208   206     0     0     0     0     0     0     0     0     0   132   130   130   129   121   124   121   121   1.4   1.3   1.4   1.4   1.4   1.5   1.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.0   1.0   1.0   1.0   0.9   0.9   0.9   1.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ153028-195039  15.5080139 -19.8443336  2009-08-13 s .   216   217   217   216   210   208   207   206   166   166   165   164   158   157   154   152   139   137   137   138   136   135   135   135   2.2   2.1   2.1   2.2   2.2   2.1   2.1   2.2   1.7   1.6   1.6   1.7   1.6   1.6   1.6   1.6   1.4   1.3   1.3   1.4   1.4   1.3   1.3   1.4   0.252  -0.478   4.500   0.448   2.464
   AT20GJ153028-195039  15.5080139 -19.8443336  2009-08-25 s .     0     0     0     0     0     0     0     0   167   165   164   161   150   151   147   148   131   131   131   131   130   127   128   128   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.0   0.9   0.9   0.9   0.9   0.9   0.9   1.0   0.8   0.8   0.8   0.8   0.9   0.8   0.8   0.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ153028-195039  15.5080139 -19.8443336  2009-09-26 . .     0     0     0     0     0     0     0     0   163   161   160   159   144   144   141   142     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.2   1.1   1.1   1.1   1.1   1.0   1.1   1.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ153334-683719  15.5595418 -68.6222000  2010-01-24 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   242   243   241   241   228   229   229   236   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.8   2.8   2.8   2.8   2.6   2.6   2.6   2.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ153334-683719  15.5595418 -68.6222000  2010-02-06 . .   362   365   372   373   372   370   369   373   331   328   327   324     0     0     0     0     0     0     0     0     0     0     0     0   4.0   4.0   4.0   4.2   5.2   4.8   4.1   4.2   3.8   3.8   3.8   3.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ153334-683719  15.5595418 -68.6222000  2010-02-14 . .   371   370   369   370   362   358   355   359   321   316   312   311     0     0     0     0     0     0     0     0     0     0     0     0   4.7   4.7   4.7   4.7   4.7   4.6   4.6   4.7   4.3   4.2   4.2   4.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ153334-683719  15.5595418 -68.6222000  2010-04-11 . .   387   389   387   383   373   370   367   370   304   301   298   297   269   270   267   265   243   242   242   238   231   232   231   229   3.7   3.5   3.5   3.6   3.6   3.5   3.5   3.6   2.9   2.9   2.9   2.9   2.8   2.7   2.7   2.7   2.3   2.2   2.2   2.2   2.1   2.1   2.1   2.1   0.414  -0.519   4.500   0.790   1.874
   AT20GJ153334-683719  15.5595418 -68.6222000  2009-07-09 . .     0     0     0     0     0     0     0     0   342   340   338   334   301   298   294   292     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.1   2.1   2.1   2.1   2.0   1.9   1.9   1.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ153334-683719  15.5595418 -68.6222000  2009-08-30 s .     0     0     0     0     0     0     0     0   334   332   328   325   305   302   299   295   269   265   264   262   258   254   255   254   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.2   3.2   3.1   3.1   3.0   3.0   2.9   2.9   2.5   2.5   2.4   2.5   2.4   2.3   2.3   2.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ153334-683719  15.5595418 -68.6222000  2009-09-26 . .     0     0     0     0     0     0     0     0   321   320   317   313   283   279   274   270     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.1   1.7   1.6   2.0   2.0   1.9   1.9   2.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ153454-352623  15.5818532 -35.4399452  2010-04-06 . .   705   719   731   736   773   777   782   773   622   615   611   605   601   592   591   587     0     0     0     0     0     0     0     0  10.0  10.2  10.3  10.4  10.9  11.0  11.0  11.2   9.0   8.9   8.8   8.8   9.3   8.9   8.9   8.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ153454-352623  15.5818532 -35.4399452  2010-04-11 . .   718   735   746   747   743   736   731   733   611   606   600   594   548   543   535   526   431   430   430   433   403   401   398   394   6.5   6.7   6.8   6.8   6.7   6.7   6.6   6.7   5.5   5.5   5.4   5.4   5.3   5.2   5.1   5.1   3.9   3.8   3.8   3.9   3.5   3.5   3.4   3.4   0.603  -0.797   8.568   1.482   1.584
   AT20GJ153552-473021  15.5978505 -47.5060539  2010-04-06 . .   336   343   350   352   364   367   366   365   299   295   296   294   315   312   302   310     0     0     0     0     0     0     0     0   4.9   4.9   5.0   5.1   5.3   5.3   5.3   5.4   4.4   4.4   4.4   4.4   5.8   5.4   5.2   5.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ153552-473021  15.5978505 -47.5060539  2010-04-11 . .   353   365   374   378   383   380   377   378   313   311   309   306   292   288   283   281   252   251   251   252   248   248   246   244   3.4   3.3   3.4   3.6   3.7   3.6   3.4   3.7   3.0   3.0   3.0   3.0   3.0   2.9   2.8   2.8   2.3   2.3   2.3   2.3   2.2   2.2   2.2   2.2   0.892  -0.485   4.500   0.716   2.711
   AT20GJ154644-683728  15.7790324 -68.6246719  2010-04-06 . .   145   144   145   144   143   144   144   150   133   134   136   136     0     0     0     0     0     0     0     0     0     0     0     0   2.2   2.1   2.1   2.2   2.2   2.2   2.2   2.4   2.1   2.1   2.2   2.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ154644-683728  15.7790324 -68.6246719  2010-04-11 . .   139   137   134   141   142   143   144   148   136   135   136   136   135   134   132   130   122   121   121   120   119   117   117   115   1.4   1.4   1.3   1.5   1.5   1.4   1.5   1.7   1.4   1.4   1.4   1.4   1.7   1.6   1.5   1.5   1.3   1.2   1.2   1.2   1.3   1.2   1.2   1.3   0.443  -0.481  10.505   0.286   1.573
   AT20GJ155059-825807  15.8497406 -82.9687195  2010-04-06 . .   609   600   596   592   620   630   641   645   713   716   717   717   756   754   761   762     0     0     0     0     0     0     0     0   8.6   8.5   8.4   8.4   8.9   8.9   9.1   9.4  10.3  10.3  10.3  10.4  11.3  11.1  11.2  11.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ155059-825807  15.8497406 -82.9687195  2010-04-11 . .   623   615   611   610   630   635   645   658   723   722   720   718   680   674   665   660   591   587   582   576   538   534   531   526   5.6   5.6   5.5   5.5   5.7   5.8   5.8   6.0   6.6   6.5   6.5   6.5   6.7   6.5   6.4   6.4   5.3   5.2   5.2   5.2   4.7   4.6   4.6   4.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ155658-791404  15.9496867 -79.2345200  2010-01-24 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   454   450   441   435   379   375   372   381   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.2   5.1   5.0   4.9   4.2   4.1   4.1   4.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ155658-791404  15.9496867 -79.2345200  2010-02-06 . .  2766  2580  2434  2289  1850  1770  1684  1609   979   956   930   905   716     0   703   685     0     0     0     0     0     0     0     0  29.9  27.9  26.3  24.7  20.0  19.1  18.2  17.4  10.9  10.3  10.3  10.2   9.1   0.0   8.8   8.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ155658-791404  15.9496867 -79.2345200  2010-02-14 . .  2902  2704  2508  2347  1839  1755  1662  1593   942   919   889   869     0     0     0     0     0     0     0     0     0     0     0     0  36.1  33.6  31.2  29.2  22.9  21.8  20.7  19.8  12.0  11.7  11.3  11.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ155658-791404  15.9496867 -79.2345200  2010-04-11 . .  2904  2706  2509  2352  1850  1761  1671  1615   894   868   841   817   631   616   601   590   443   435   428   421   365   362   359   355  26.3  24.5  22.7  21.3  16.8  16.0  15.1  14.6   8.1   7.9   7.6   7.4   6.0   5.8   5.6   5.6   4.0   3.9   3.8   3.8   3.3   3.2   3.1   3.2  -0.216  -1.268   4.500   6.086   1.365
   AT20GJ155658-791404  15.9496867 -79.2345200  2009-08-30 . .     0     0     0     0     0     0     0     0  1003   981   955   934   764   754   739   719   557   549   540   530   484   476   473   473   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.2   9.0   8.8   8.6   7.3   6.9   6.8   6.9   5.1   5.0   4.9   4.8   4.3   4.2   4.2   4.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ155751-000146  15.9642873  -0.0306700  2010-01-24 . .     0     0     0     0     0     0     0     0   653   651   646   640   598   591   588   580   557   554   551   549   524   522   526   545   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.6   7.6   7.5   7.4   7.3   7.1   7.1   7.0   6.4   6.3   6.2   6.2   5.8   5.7   5.7   6.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ155751-000146  15.9642873  -0.0306700  2010-02-06 . .     0     0     0     0     0     0     0     0   687   687   684   681   631   627   653   642     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.7   7.6   7.6   7.7   7.7   7.4   7.7   7.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ155751-000146  15.9642873  -0.0306700  2010-02-14 s .     0     0     0     0     0     0     0     0   671   669   664   662     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.7   8.6   8.5   8.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ155751-000146  15.9642873  -0.0306700  2010-06-14 . .     0     0     0     0     0     0     0     0   571   567   561   559   520   509   515   517   491   486   490   482   461   456   455   447   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.2   5.2   5.1   5.1   5.0   4.9   5.0   5.0   5.0   4.9   5.0   5.0   4.9   4.9   4.9   5.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ155751-000146  15.9642873  -0.0306700  2009-07-09 . .     0     0     0     0     0     0     0     0   591   590   587   585   555   551   547   540   501   497   494   493   468   468   463   461   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.2   3.2   3.2   3.2   3.4   3.0   3.0   3.3   2.9   2.8   2.8   2.9   2.6   2.6   2.6   2.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ155751-000146  15.9642873  -0.0306700  2009-08-13 s .     0     0     0     0     0     0     0     0   576   581   580   579   566   562   553   550   504   500   498   498   475   474   469   465   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.4   5.5   5.5   5.4   5.3   5.3   5.2   5.4   4.5   4.5   4.6   4.6   4.3   4.2   4.2   4.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ155751-000146  15.9642873  -0.0306700  2009-08-25 s .     0     0     0     0     0     0     0     0   575   576   573   570   549   544   540   534   506   499   500   498   476   471   469   468   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.6   2.7   2.6   2.6   2.5   2.5   2.5   2.9   2.2   2.2   2.2   2.2   2.4   2.3   2.3   2.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ155751-000146  15.9642873  -0.0306700  2009-09-26 . .     0     0     0     0     0     0     0     0   583   582   580   578   543   538   529   526     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.0   3.0   3.0   3.0   2.8   2.8   2.7   3.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ155941-244240  15.9947947 -24.7111664  2010-01-24 . .   617   650   672   667   702   704   703   697   540   531   521   510   435   424   419   408   339   337   335   334   303   302   301   311   7.2   7.5   7.8   7.7   8.2   8.2   8.2   8.1   6.3   6.2   6.1   6.1   5.3   5.1   5.1   5.0   3.9   3.8   3.8   3.8   3.4   3.3   3.3   3.5   1.469  -0.788   5.871   1.353   1.608
   AT20GJ155941-244240  15.9947947 -24.7111664  2009-07-09 . .   583   606   632   651   692   689   683     0   553   543   533   524   445   438   430   423   348   342   338   336   303   300   297   294   3.2   3.3   3.4   3.5   3.7   3.7   3.7   0.0   3.0   2.9   2.9   2.8   2.7   2.6   2.6   2.7   2.1   2.0   2.0   2.0   1.8   1.7   1.7   1.8   1.135  -0.918   7.683   1.369   1.404
   AT20GJ155941-244240  15.9947947 -24.7111664  2009-08-13 s .   614   642   665   682   727   727   730   723   546   543   534   526   465   459   450   442   352   346   344   344   314   311   306   301   5.8   6.0   6.3   6.4   6.8   6.8   6.9   6.8   5.1   5.1   5.0   4.9   4.5   4.3   4.2   4.4   3.3   3.2   3.2   3.2   2.9   2.8   2.8   2.8   1.370  -0.848   6.601   1.411   1.443
   AT20GJ155941-244240  15.9947947 -24.7111664  2009-08-25 s .     0     0     0     0     0     0     0     0   526   519   509   500   432   425   419   410   323   318   315   310   278   277   270   267   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.4   2.4   2.3   2.3   2.3   2.0   1.9   2.2   1.7   1.6   1.6   1.6   1.5   1.4   1.4   1.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ155941-244240  15.9947947 -24.7111664  2009-09-26 . .     0     0     0     0     0     0     0     0   534   526   517   510   432   426   417   409     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.7   2.7   2.7   2.6   2.2   2.2   2.1   2.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ160431-444131  16.0752838 -44.6922150  2010-02-06 . .  1626  1595  1572  1548  1538  1538  1549  1552  1526  1528  1524  1521  1608  1575  1574  1511     0     0     0     0     0     0     0     0  17.6  17.2  17.0  16.7  16.6  16.6  16.7  16.8  16.5  16.5  16.5  16.4  17.9  17.4  17.5  16.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ160431-444131  16.0752838 -44.6922150  2010-02-14 . .  1597  1591  1596  1608  1663  1664  1674  1673  1580  1583  1582  1590     0     0     0     0     0     0     0     0     0     0     0     0  19.8  19.8  19.8  20.0  20.7  20.7  20.8  20.8  19.6  19.7  19.7  19.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ160431-444131  16.0752838 -44.6922150  2010-03-02 s .  1464  1402  1367  1357  1273  1265  1253  1256  1097  1093  1089  1088  1100  1084  1073  1059     0     0     0     0     0     0     0     0  12.2  11.7  11.4  11.3  10.6  10.6  10.5  10.5   9.2   9.1   9.1   9.1   9.2   9.1   9.0   9.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ160431-444131  16.0752838 -44.6922150  2009-07-09 . .     0     0     0     0     0     0     0     0  1251  1246  1241  1237  1217  1215  1217  1213  1267  1266  1275  1280  1329  1340  1342  1343   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.8   6.7   6.7   6.7   6.6   6.6   6.6   6.6   6.6   6.5   6.6   6.6   6.6   6.6   6.6   6.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ160431-444131  16.0752838 -44.6922150  2009-08-24 s .     0     0     0     0     0     0     0     0     0     0     0     0  1710  1716  1721  1722     0     0     0     0  1936  1943  1939  1928   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  21.3  21.3  21.4  21.4   0.0   0.0   0.0   0.0  21.9  21.9  21.8  21.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ160431-444131  16.0752838 -44.6922150  2009-08-30 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1909  1907  1912  1920  2024  2024  2024  2029   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  16.7  16.6  16.6  16.6  16.9  16.8  16.8  16.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ160431-444131  16.0752838 -44.6922150  2010-08-15 . .  1254  1257  1272  1309  1329  1316  1338     0  1347  1348  1344  1343  1317  1318  1312  1301  1234  1231  1244  1242  1226  1227  1238  1245   8.0   8.1   8.1   8.4   8.5   8.4   8.6   0.0   8.6   8.6   8.6   8.6   8.4   8.4   8.4   8.3   7.5   7.5   7.5   7.5   7.2   7.1   7.2   7.2   0.471  -0.357   9.068   2.676   1.828
   AT20GJ161021-395857  16.1727437 -39.9828682  2010-02-06 . .  1234  1307  1377  1429  1594  1614  1643  1662  1866  1879  1884  1889  2040  2003  2007  1934     0     0     0     0     0     0     0     0  13.3  14.1  14.9  15.4  17.2  17.4  17.8  18.0  20.2  20.3  20.4  20.4  22.1  21.7  21.7  21.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161021-395857  16.1727437 -39.9828682  2010-02-14 . .  1293  1376  1443  1499  1717  1750  1787  1794  1855  1862  1868  1885     0     0     0     0     0     0     0     0     0     0     0     0  16.1  17.1  17.9  18.6  21.3  21.8  22.2  22.3  23.1  23.1  23.2  23.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161021-395857  16.1727437 -39.9828682  2010-03-02 s .  1413  1509  1608  1698  1809  1818     0  1876  1980  1983  1986  1987  2016  1985  1969  1940     0     0     0     0     0     0     0     0  11.8  12.6  13.4  14.2  15.1  15.2   0.0  15.7  16.5  16.6  16.6  16.6  16.8  16.6  16.4  16.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161021-395857  16.1727437 -39.9828682  2009-07-09 . .     0     0     0     0     0     0     0     0  1381  1390  1398  1404  1455  1455  1457  1453  1438  1424  1434  1430  1437  1441  1436  1416   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.5   7.5   7.6   7.6   7.9   7.9   7.9   7.9   7.4   7.3   7.3   7.3   7.1   7.1   7.0   6.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ161021-395857  16.1727437 -39.9828682  2009-08-24 s .     0     0     0     0     0     0     0     0     0     0     0     0  1455  1449  1441  1434     0     0     0     0  1517  1522  1521  1511   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  18.1  18.0  17.9  18.1   0.0   0.0   0.0   0.0  17.2  17.2  17.1  16.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ161021-395857  16.1727437 -39.9828682  2009-08-30 s .   925   985  1047  1099  1277  1309  1346  1363  1530  1529  1515  1541  1619  1635  1636  1612  1603  1598  1609  1614  1656  1656  1655  1656   8.5   9.0   9.6  10.1  11.7  12.0  12.4  12.5  14.0  14.0  13.9  14.1  14.9  15.0  15.0  14.8  14.0  13.9  14.0  13.9  13.8  13.8  13.7  13.7   1.597  -0.021   4.500   1.768   1.597
   AT20GJ161434-354329  16.2427806 -35.7248878  2010-02-06 . .   147   151   157   161   185   188   194   203   236   238   239   241   265   268   270   265     0     0     0     0     0     0     0     0   1.7   1.7   1.8   1.9   2.2   2.2   2.2   2.4   2.7   2.7   2.8   2.9   4.0   3.7   3.8   3.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161434-354329  16.2427806 -35.7248878  2010-02-14 . .   145   147   146   145   151   154   162   162   180   182   181   189     0     0     0     0     0     0     0     0     0     0     0     0   1.9   1.9   1.9   1.9   2.1   2.0   2.4   2.3   2.6   2.6   2.6   2.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161434-354329  16.2427806 -35.7248878  2010-03-02 s .   160   159   161   161   157   161     0   168   190   192   194   195   209   204   205   202     0     0     0     0     0     0     0     0   1.5   1.4   1.5   1.5   1.7   1.6   0.0   1.8   1.7   1.7   1.8   1.8   2.2   2.0   2.0   2.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161434-354329  16.2427806 -35.7248878  2009-07-09 . .     0     0     0     0     0     0     0     0   141   142   142   138   133   132   133   130   147   145     0   133   116   116   115   115   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.0   1.0   1.0   1.0   1.0   0.9   1.0   1.0   1.3   1.4   0.0   1.1   0.7   0.7   0.7   0.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ161434-354329  16.2427806 -35.7248878  2009-08-24 s .     0     0     0     0     0     0     0     0     0     0     0     0   222   222   220   218     0     0     0     0   220   220   219   216   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.0   2.9   2.9   2.9   0.0   0.0   0.0   0.0   2.7   2.6   2.6   2.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ161434-354329  16.2427806 -35.7248878  2009-08-30 s .   119   116   115   119   131   137   144   150   211   212   213   218   236   239   240   236   239   237   239   240   242   242   241   242   1.2   1.2   1.2   1.2   1.4   1.4   1.5   1.7   2.1   2.0   2.1   2.1   2.3   2.3   2.4   2.4   2.3   2.2   2.2   2.2   2.2   2.2   2.2   2.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ161434-354329  16.2427806 -35.7248878  2010-08-15 . .   180   186   188   186   210   218   230   227   324   329   335   340   375   377   378   378   390   392   395   397   396   396   401   402   1.7   1.6   1.6   1.7   2.4   2.1   2.4   2.7   2.5   2.1   2.2   2.7   3.0   2.9   3.0   3.1   3.0   2.8   2.9   3.1   2.9   2.8   2.9   3.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ161717-584806  16.2882945 -58.8020821  2010-02-06 . .     0     0     0     0     0     0     0     0  2882  2860  2826  2796  2681  2618  2600  2495     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  31.1  30.9  30.5  30.2  29.0  28.3  28.1  27.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161717-584806  16.2882945 -58.8020821  2010-02-14 . .     0     0     0     0     0     0     0     0  2756  2734  2708  2701     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  34.3  34.0  33.7  33.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161717-584806  16.2882945 -58.8020821  2010-03-02 s .     0     0     0     0     0     0     0     0  2674  2648  2620  2593  2407  2361  2323  2285     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  22.3  22.1  21.9  21.6  20.1  19.7  19.4  19.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161717-584806  16.2882945 -58.8020821  2009-07-09 . .     0     0     0     0     0     0     0     0  2997  2964  2929  2896  2627  2599  2570  2539  2271  2241  2231  2219  2094  2085  2068  2051   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  16.2  16.0  15.8  15.7  14.2  14.1  13.9  13.7  11.7  11.5  11.4  11.3  10.3  10.2  10.1  10.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161717-584806  16.2882945 -58.8020821  2009-08-24 . .     0     0     0     0     0     0     0     0     0     0     0     0  2563  2524  2483  2447     0     0     0     0  1954  1940  1923  1903   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  31.9  31.4  30.9  30.4   0.0   0.0   0.0   0.0  22.1  21.9  21.6  21.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ161717-584806  16.2882945 -58.8020821  2009-08-30 s .     0     0     0     0     0     0     0     0  2939  2910  2878  2849  2647  2637  2604  2540  2157  2123  2116  2102  2007  1994  1978  1964   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  27.0  26.7  26.4  26.1  24.3  24.2  23.9  23.3  18.8  18.5  18.4  18.2  16.8  16.6  16.4  16.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ161717-584806  16.2882945 -58.8020821  2010-08-15 . .  4192  4086  4008  3966  3650  3545  3496  3405  2664  2638  2602  2577  2362  2347  2320  2292  2095  2082  2096  2087  1983  1978  1989  1992  26.8  26.2  25.7  25.4  23.4  22.7  22.4  21.8  17.1  16.9  16.7  16.5  15.1  15.0  14.9  14.7  12.8  12.6  12.7  12.6  11.6  11.5  11.5  11.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ161749-771718  16.2970215 -77.2884598  2010-01-24 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1307  1307  1302  1301  1233  1231  1234  1274   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  14.5  14.4  14.3  14.2  13.0  13.0  13.0  13.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ161749-771718  16.2970215 -77.2884598  2010-02-06 . .  2640  2545  2456  2375  2176  2144  2107  2066  1737  1729  1711  1695  1626  1588  1586  1524     0     0     0     0     0     0     0     0  28.5  27.5  26.5  25.7  23.5  23.2  22.8  22.3  18.8  18.7  18.5  18.3  18.4  17.8  17.8  17.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161749-771718  16.2970215 -77.2884598  2010-02-14 . .  2697  2539  2435  2446  2168  2135  2102  2080  1704  1692  1680  1680     0     0     0     0     0     0     0     0     0     0     0     0  33.5  31.6  30.3  30.4  26.9  26.5  26.1  25.9  21.2  21.0  20.9  20.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161749-771718  16.2970215 -77.2884598  2010-03-02 s .  2639  2506  2421  2389  2137  2099  2061  2078  1723  1705  1688  1672  1520  1502  1487  1474     0     0     0     0     0     0     0     0  22.0  20.9  20.2  19.9  17.8  17.5  17.2  17.3  14.4  14.2  14.1  14.0  12.7  12.5  12.4  12.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161749-771718  16.2970215 -77.2884598  2010-04-06 . .     0     0     0     0     0     0     0     0  1702  1691  1684  1673  1720  1698  1719  1721     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  24.0  23.9  23.8  23.6  24.9  24.5  24.7  24.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161749-771718  16.2970215 -77.2884598  2010-04-11 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1344  1337  1331  1328  1273  1276  1271  1265   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  11.6  11.5  11.4  11.3  10.5  10.5  10.4  10.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ161749-771718  16.2970215 -77.2884598  2009-08-30 . .     0     0     0     0     0     0     0     0  1870  1853  1835  1819  1693  1689  1672  1637  1449  1435  1424  1408  1359  1348  1341  1341   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  17.2  17.0  16.8  16.7  15.5  15.5  15.3  15.0  12.7  12.5  12.4  12.2  11.4  11.2  11.1  11.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ161749-771718  16.2970215 -77.2884598  2010-08-10 . .  2464  2379  2310  2281  2070  2046  2022  2015     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  30.6  29.6  28.7  28.4  25.7  25.4  25.1  25.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ161749-771718  16.2970215 -77.2884598  2010-08-13 . .     0     0     0     0     0     0     0     0  1680  1665  1647  1634  1490  1480  1483  1490  1318  1311  1306  1295  1243  1239  1238  1247   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.3   5.3   5.2   5.2   4.7   4.7   4.7   4.7   4.0   3.9   3.9   3.9   3.6   3.6   3.6   3.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ162125-383707  16.3569997 -38.6187782  2010-01-24 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   133   131   130   130   120   122   121   124   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.6   1.6   1.6   1.6   1.5   1.5   1.5   1.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ162125-383707  16.3569997 -38.6187782  2010-02-06 . .   152   155   160   167   188   191   196   203   186   185   183   182   189   168   181   169     0     0     0     0     0     0     0     0   1.8   1.8   1.8   1.9   2.2   2.2   2.3   2.4   2.2   2.2   2.2   2.2   3.5   3.0   3.1   3.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ162125-383707  16.3569997 -38.6187782  2010-02-14 . .   147   152   164   164   191   189   191   194   173   170   173   172     0     0     0     0     0     0     0     0     0     0     0     0   1.9   2.0   2.1   2.2   2.6   2.5   2.5   2.7   2.5   2.4   2.5   2.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ162125-383707  16.3569997 -38.6187782  2010-03-02 s .   167   164   170   176   187   189     0   190   173   171   170   168   163   160   154   149     0     0     0     0     0     0     0     0   1.5   1.5   1.5   1.6   1.8   1.7   0.0   1.9   1.6   1.6   1.5   1.6   1.9   1.7   1.6   1.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ162125-383707  16.3569997 -38.6187782  2009-07-09 . .     0     0     0     0     0     0     0     0   185   184   183   180   166   164   163   161     0     0     0     0   127   125   126   126   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.2   1.2   1.2   1.2   1.2   1.1   1.1   1.2   0.0   0.0   0.0   0.0   0.9   0.9   0.9   1.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ162125-383707  16.3569997 -38.6187782  2009-08-24 s .     0     0     0     0     0     0     0     0     0     0     0     0   166   161   159   156     0     0     0     0   119   116   117   115   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.3   2.2   2.2   2.1   0.0   0.0   0.0   0.0   1.5   1.5   1.5   1.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ162125-383707  16.3569997 -38.6187782  2009-08-30 s .   147   150   156   158   191   193   201   204   190   189   185   187   174   174   172   167   141   141   139   140   133   134   131   131   1.5   1.5   1.5   1.6   2.6   2.3   2.4   2.9   1.9   1.8   1.8   1.8   1.8   1.7   1.7   1.7   1.4   1.4   1.4   1.4   1.4   1.3   1.3   1.4   1.071  -0.757  10.072   0.394   2.504
   AT20GJ162125-383707  16.3569997 -38.6187782  2010-08-15 . .   164   172   177   189   197   198   201   198   164   162   160   158   141   140   137   136   118   118   120   117   112   111   111   116   1.6   1.5   1.5   1.8   2.2   2.0   2.2   2.5   1.4   1.3   1.4   1.5   1.4   1.3   1.3   1.5   1.2   1.1   1.2   1.3   1.3   1.2   1.2   1.5   2.054  -0.517   4.837   0.326   1.876
   AT20GJ162418-680911  16.4051107 -68.1532516  2010-04-10 . .  1763  1712  1679  1647  1608  1578  1562  1507   947   924   897   874   679   665   646   633   500   496   492   475   422   411   403   402  25.9  25.1  24.6  24.2  23.6  23.1  22.9  22.1  13.9  13.6  13.2  12.8  10.1   9.9   9.6   9.4   7.1   7.0   6.9   6.7   5.8   5.6   5.5   5.5   1.203  -1.093   5.564   3.461   1.724
   AT20GJ162418-680911  16.4051107 -68.1532516  2010-06-14 . .  1714  1673  1626  1581  1463  1418  1398  1370   964   941   917   894   719   696   677   660   539   534   526   520   448   448   442   431  15.6  15.2  14.8  14.4  13.3  12.9  12.7  12.5   8.8   8.5   8.3   8.1   6.9   6.3   6.2   6.4   5.5   5.4   5.3   5.4   4.8   4.8   4.8   4.8   0.353  -1.157   8.177   2.947   2.138
   AT20GJ162546-252739  16.4296926 -25.4606457  2010-01-24 . .  2147  2330  2495  2550  2992  3056  3116  3168  3089  3070  3043  3010  2726  2703  2707  2690     0     0     0     0     0     0     0     0  24.9  27.1  29.0  29.6  34.7  35.5  36.2  36.8  35.9  35.7  35.3  35.0  31.7  31.4  31.4  31.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ162546-252739  16.4296926 -25.4606457  2010-02-06 . .  2577  2640  2721  2755  3076  3126  3185  3193     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  27.8  28.5  29.4  29.8  33.2  33.8  34.4  34.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ162546-252739  16.4296926 -25.4606457  2010-02-14 . .  2576  2666  2761  2845  3163  3198  3248  3316     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  32.0  33.1  34.3  35.4  39.3  39.7  40.4  41.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ162546-252739  16.4296926 -25.4606457  2009-08-24 s .     0     0     0     0     0     0     0     0     0     0     0     0  2146  2124  2094  2063     0     0     0     0  1803  1804  1785  1766   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  26.7  26.4  26.0  25.6   0.0   0.0   0.0   0.0  20.4  20.3  20.0  19.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ162546-252739  16.4296926 -25.4606457  2009-08-30 s .  2083  2120  2173  2221  2446  2466  2503  2534  2348  2328  2281  2302  2269  2273  2261  2219  2023  2004  2013  2010  2007  2002  1996  1995  19.1  19.5  19.9  20.4  22.4  22.6  23.0  23.3  21.5  21.4  20.9  21.1  20.8  20.9  20.7  20.4  17.7  17.4  17.5  17.4  16.8  16.7  16.6  16.5   1.428  -0.312   4.500   3.952   2.308
   AT20GJ162606-295126  16.4350057 -29.8574924  2010-01-24 . .  1654  1670  1649  1574  1552  1559  1568  1562  1876  1895  1913  1927  2097  2114  2147  2157  2455  2488  2510  2545  2687  2707  2750  2862  19.2  19.4  19.1  18.3  18.0  18.1  18.2  18.1  21.8  22.0  22.2  22.4  24.4  24.6  24.9  25.1  27.2  27.4  27.5  27.8  28.4  28.5  28.9  29.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ162606-295126  16.4350057 -29.8574924  2010-02-06 . .  1649  1627  1622  1603  1585  1574  1574  1539     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  17.8  17.6  17.5  17.3  17.1  17.0  17.0  16.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ162606-295126  16.4350057 -29.8574924  2010-02-14 . .  1597  1592  1596  1602  1644  1659  1685  1691     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  19.8  19.8  19.8  19.9  20.4  20.6  20.9  21.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ162606-295126  16.4350057 -29.8574924  2009-08-24 s .     0     0     0     0     0     0     0     0     0     0     0     0  1104  1090  1074  1059     0     0     0     0  1031  1035  1029  1023   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  13.7  13.6  13.4  13.4   0.0   0.0   0.0   0.0  11.7  11.7  11.6  11.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ162606-295126  16.4350057 -29.8574924  2009-08-30 s .  1739  1703  1673  1643  1533  1512  1494  1463  1196  1184  1175  1165  1118  1123  1117  1095  1067  1065  1070  1077  1103  1105  1103  1108  16.0  15.6  15.4  15.1  14.1  13.9  13.7  13.4  11.0  10.9  10.8  10.7  10.3  10.3  10.3  10.4   9.3   9.3   9.3   9.3   9.2   9.2   9.2   9.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ164257-810835  16.7159292 -81.1430740  2010-01-24 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0    99   104   102   106    97   101   100    99   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.4   1.4   1.3   1.4   1.4   1.5   1.5   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ164257-810835  16.7159292 -81.1430740  2010-02-06 . .   165   165   161   162   157   159     0   162   140     0   138   140     0     0     0     0     0     0     0     0     0     0     0     0   1.9   1.9   1.9   1.9   2.1   2.0   0.0   2.7   2.2   0.0   1.9   2.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ164257-810835  16.7159292 -81.1430740  2010-02-14 . .   168   164   165   168   159   159   159   157   145   145   140   141     0     0     0     0     0     0     0     0     0     0     0     0   2.2   2.1   2.1   2.2   2.2   2.1   2.2   2.3   2.3   2.2   2.3   2.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ164257-810835  16.7159292 -81.1430740  2010-03-02 s .   168   168   170   172   162   162     0   158   143   141   140   140   135   135   133   128     0     0     0     0     0     0     0     0   1.5   1.5   1.5   1.6   3.2   2.4   0.0   2.3   1.4   1.3   1.3   1.4   2.2   1.9   1.8   2.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ164257-810835  16.7159292 -81.1430740  2009-08-30 . .     0     0     0     0     0     0     0     0   143   141   140   138   128   127   126   125   111   110   108   107   110   106   110   102   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.4   1.4   1.4   1.4   1.5   1.4   1.4   1.5   1.3   1.2   1.2   1.2   1.4   1.3   1.4   1.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ164257-810835  16.7159292 -81.1430740  2010-08-10 . .   173   174   177   178   177   173   174   173     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.4   2.4   2.4   2.5   2.7   2.4   2.5   2.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ164257-810835  16.7159292 -81.1430740  2010-08-13 . .     0     0     0     0     0     0     0     0   149   148   148   147   134   132   133   131   121   121   120   118   117   114   113   115   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.1   1.0   1.0   1.2   1.3   1.1   1.2   1.8   1.0   0.9   1.0   1.1   1.1   1.0   1.0   1.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ164416-771548  16.7377879 -77.2634735  2010-04-10 . .   244   269   292   301   382   403   416   426   495   498   500   500   482   479   478   479   475   476   478   470   462   453   451   453   3.8   4.1   4.4   4.6   5.9   6.1   6.3   6.6   7.4   7.4   7.4   7.5   7.3   7.2   7.2   7.2   6.8   6.8   6.8   6.6   6.4   6.2   6.1   6.2   1.535  -0.308   8.343   0.775   1.144
   AT20GJ164416-771548  16.7377879 -77.2634735  2010-06-14 . .   229   249   264   283   335   341   354   364   464   467   466   469   454   448   443   443   473   467   463   460   449   449   446   448   2.3   2.4   2.5   2.8   3.3   3.3   3.4   3.6   4.4   4.2   4.2   4.5   4.5   4.3   4.3   4.4   4.8   4.7   4.8   4.8   4.9   4.8   4.9   5.0   1.054  -0.419  13.681   0.845   2.628
   AT20GJ164516-331816  16.7546387 -33.3046951  2010-01-24 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   159   159   160   162   162   162   163   168   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.9   1.9   1.9   1.9   1.9   1.9   1.9   2.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ164516-331816  16.7546387 -33.3046951  2010-02-06 . .   214   208   208   204   198   200   200   199   180   179   178   178   178   186   194   184     0     0     0     0     0     0     0     0   2.5   2.4   2.4   2.4   2.3   2.3   2.3   2.4   2.1   2.1   2.1   2.2   3.6   3.2   3.2   3.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ164516-331816  16.7546387 -33.3046951  2010-02-14 . .   225   227   226   224   215   211   208   207   183   181   186   188     0     0     0     0     0     0     0     0     0     0     0     0   2.9   2.9   2.9   2.9   2.9   2.8   2.7   2.8   2.6   2.6   2.7   2.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ164516-331816  16.7546387 -33.3046951  2010-03-02 s .   169   168   168   170   167   168   168   167   141   140   139   139   146   139   139   138     0     0     0     0     0     0     0     0   1.5   1.5   1.5   1.6   1.7   1.6   1.7   1.8   1.3   1.3   1.3   1.3   1.8   1.6   1.6   1.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ164516-331816  16.7546387 -33.3046951  2009-08-24 s .     0     0     0     0     0     0     0     0     0     0     0     0   121   119   120   117     0     0     0     0   114   114   113   113   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.8   1.7   1.7   1.7   0.0   0.0   0.0   0.0   1.5   1.5   1.5   1.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ164516-331816  16.7546387 -33.3046951  2009-08-30 s .   136   137   137   141   146   144   144   144   120   119   117   118   119   120   119   118   117   115   118   117   122   123   123   122   1.4   1.4   1.4   1.5   1.6   1.5   1.5   1.6   1.2   1.2   1.2   1.2   1.3   1.3   1.3   1.3   1.2   1.2   1.2   1.2   1.3   1.3   1.3   1.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ164516-331816  16.7546387 -33.3046951  2010-08-15 . .   126   117   115   106   108   108   109     0   137   137   139   141   145   145   145   144   150   148   151   150   154   154   157   156   1.3   1.2   1.1   1.2   1.7   1.4   1.7   0.0   1.2   1.2   1.2   1.4   1.5   1.4   1.4   1.5   1.4   1.3   1.4   1.5   1.5   1.4   1.5   1.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ164842-330147  16.8117594 -33.0299149  2010-04-10 . .   824   856   895   925  1077  1092  1116  1103  1014  1011  1006  1002   950   941   933   922   878   881   884   874   846   833   832   831  12.1  12.6  13.1  13.6  15.8  16.0  16.4  16.2  14.9  14.8  14.8  14.7  14.2  13.8  13.7  13.7  12.3  12.3  12.3  12.1  11.3  11.1  11.0  11.2   2.179  -0.291   4.644   1.558   1.365
   AT20GJ164842-330147  16.8117594 -33.0299149  2010-06-14 . .   790   788   795   806   893   909   932   946  1027  1027  1021  1018   996   978   970   962   922   913   903   896   858   853   849   847   7.2   7.2   7.2   7.3   8.1   8.3   8.5   8.6   9.3   9.3   9.3   9.2   9.1   8.9   8.8   9.1   8.8   8.8   8.7   8.7   8.6   8.6   8.6   9.1   0.396  -1.232  35.985   1.760   1.707
   AT20GJ165039-294347  16.8443176 -29.7297096  2010-01-24 . .   530   538   543     0   536   487   501     0   438   442   434   429   392   386   388   386   362   364   362   365   351   351   354   366   6.4   6.3   6.3   0.0   6.5   5.7   5.8   0.0   5.2   5.3   5.2   5.1   4.9   4.7   4.8   4.8   4.2   4.1   4.1   4.2   3.9   3.9   3.9   4.1   0.188  -0.421   4.500   1.101   2.340
   AT20GJ165039-294347  16.8443176 -29.7297096  2010-02-06 . .     0   553   555   550   556   524   548   481     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.0   6.0   6.0   6.0   6.0   5.7   5.9   5.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ165039-294347  16.8443176 -29.7297096  2010-02-14 . .   681   665   654   583   582   571   567   592     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   8.5   8.3   8.1   7.3   7.5   7.3   7.2   7.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ165039-294347  16.8443176 -29.7297096  2009-08-24 s .     0     0     0     0     0     0     0     0     0     0     0     0   425   418   411   403     0     0     0     0   332   330   327   321   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.5   5.4   5.3   5.2   0.0   0.0   0.0   0.0   3.9   3.9   3.8   3.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ165039-294347  16.8443176 -29.7297096  2009-08-30 s .   780   746   681   671   646   651   656   695   515   503   490   491   452   451   446   435   383   380   379   379   367   364   363   362   7.2   6.9   6.3   6.2   5.9   6.0   6.0   6.4   4.7   4.6   4.5   4.5   4.4   4.3   4.3   4.2   3.5   3.5   3.4   3.5   3.3   3.2   3.2   3.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ170053-261052  17.0147654 -26.1810341  2010-02-14 . .   900   891   882   881   920   930   944   948     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  11.2  11.1  11.0  11.0  11.4  11.6  11.7  12.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170053-261052  17.0147654 -26.1810341  2010-04-01 . .   960   929   898   865   818   820   823   825   886   886   887   889   870   867   863   855     0     0     0     0     0     0     0     0   6.1   5.9   5.7   5.5   5.2   5.2   5.2   5.2   5.6   5.6   5.6   5.7   5.6   5.6   5.5   5.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170053-261052  17.0147654 -26.1810341  2009-08-24 . .     0     0     0     0     0     0     0     0     0     0     0     0  1171  1162  1147  1133     0     0     0     0  1046  1048  1039  1029   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  14.6  14.4  14.3  14.4   0.0   0.0   0.0   0.0  11.8  11.8  11.7  11.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ170053-261052  17.0147654 -26.1810341  2009-08-30 s .  1097  1091  1094  1102  1193  1212  1239  1256  1248  1239  1216  1229  1221  1225  1217  1191  1043  1034  1029  1026  1012  1010  1012  1012  10.1  10.0  10.0  10.1  10.9  11.1  11.4  11.5  11.5  11.4  11.2  11.3  11.2  11.2  11.2  10.9   9.1   9.0   8.9   8.9   8.5   8.4   8.4   8.7   0.400  -0.969  26.309   2.306   2.824
   AT20GJ170144-562155  17.0291270 -56.3655281  2010-01-24 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   872   868   862   857   810   803   806   837   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.7   9.6   9.5   9.4   8.6   8.6   8.5   9.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170144-562155  17.0291270 -56.3655281  2010-02-06 . .  1697  1679  1663  1638  1567  1548  1530  1523  1226  1220  1204  1193  1139  1103  1102  1057     0     0     0     0     0     0     0     0  18.3  18.1  18.0  17.7  16.9  16.7  16.5  16.5  13.3  13.2  13.0  12.9  13.0  12.5  12.5  12.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170144-562155  17.0291270 -56.3655281  2010-02-14 . .  1763  1743  1729  1726  1659  1631  1613  1641  1240  1230  1216  1208     0     0     0     0     0     0     0     0     0     0     0     0  21.9  21.7  21.5  21.5  20.6  20.3  20.0  20.4  15.7  15.3  15.4  15.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170144-562155  17.0291270 -56.3655281  2010-03-02 s .  1859  1821  1798  1794  1682  1668  1645  1617  1282  1267  1253  1237  1141  1111  1097  1079     0     0     0     0     0     0     0     0  15.5  15.2  15.0  15.0  14.0  13.9  13.7  13.5  10.7  10.6  10.5  10.3   9.5   9.3   9.2   9.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170144-562155  17.0291270 -56.3655281  2010-04-01 . .     0     0     0     0     0     0     0     0  1294  1280  1262  1247  1103  1087  1071  1053     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.2   8.1   8.0   7.9   7.1   7.0   6.8   6.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170144-562155  17.0291270 -56.3655281  2010-04-06 . .     0     0     0     0     0     0     0     0  1393  1382  1377  1369  1349  1330  1299  1290     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  19.7  19.5  19.4  19.3  19.9  19.4  18.9  18.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170144-562155  17.0291270 -56.3655281  2009-08-30 s .     0     0     0     0     0     0     0     0  1240  1224  1209  1196  1102  1102  1085  1056   851   842   832   831   791   788   780   776   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  11.4  11.2  11.1  11.0  10.1  10.1  10.0  10.0   7.4   7.3   7.2   7.2   6.9   6.8   6.7   6.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ170144-562155  17.0291270 -56.3655281  2009-09-26 s .  1874  1834  1796  1763  1639  1624  1681  1538  1244  1226  1206  1189  1027  1016  1001   985   845   836   828   817   745   739   735   723   9.6   9.4   9.2   9.0   8.4   8.3  22.9   7.9   6.4   6.3   6.2   6.1   5.3   5.2   5.1   5.1   4.1   4.1   4.0   4.0   3.5   3.5   3.4   4.2   0.083  -1.020  15.036   2.626   2.037
   AT20GJ170144-562155  17.0291270 -56.3655281  2010-08-15 . .  1862  1816  1791  1779  1653  1598  1581  1578  1212  1194  1178  1163  1039  1024  1015  1001   909   898   906   902   849   846   849   844  11.9  11.6  11.5  11.4  10.6  10.2  10.1  10.1   7.8   7.6   7.5   7.5   6.7   6.6   6.5   7.4   5.6   5.5   5.5   5.5   5.0   4.9   4.9   5.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ170336-621238  17.0601501 -62.2111130  2010-01-24 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1890  1894  1893  1895  1860  1854  1867  1939   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  20.9  20.9  20.8  20.7  19.7  19.5  19.6  20.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ170336-621238  17.0601501 -62.2111130  2010-02-06 . .   966  1025  1090  1142  1389  1435  1491  1538  1961  1979  1989  1998  2122  2088  2106  2041     0     0     0     0     0     0     0     0  10.4  11.1  11.8  12.3  15.0  15.5  16.1  16.6  21.2  21.4  21.5  21.6  23.7  22.6  22.8  22.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170336-621238  17.0601501 -62.2111130  2010-02-14 . .   968   992  1028  1129  1331  1372  1426  1499  1831  1850  1865  1887     0     0     0     0     0     0     0     0     0     0     0     0  12.0  12.3  12.8  14.0  16.5  17.1  17.7  18.6  22.8  23.0  23.2  23.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170336-621238  17.0601501 -62.2111130  2010-03-02 s .   976  1004  1052  1112  1304  1347  1396  1446  1810  1821  1833  1841  1898  1881  1878  1862     0     0     0     0     0     0     0     0   8.1   8.4   8.8   9.3  10.9  11.2  11.7  12.1  15.1  15.2  15.3  15.4  15.9  15.7  15.7  16.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170336-621238  17.0601501 -62.2111130  2010-04-06 . .     0     0     0     0     0     0     0     0  1919  1936  1960  1977  2230  2224  2200  2202     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  27.1  27.3  27.7  27.9  32.3  31.4  31.1  31.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ170336-621238  17.0601501 -62.2111130  2009-08-30 . .     0     0     0     0     0     0     0     0  1725  1736  1752  1763  1867  1883  1880  1850  1731  1722  1718  1717  1726  1720  1715  1717   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  15.8  15.9  16.1  16.2  17.1  17.3  17.3  17.0  15.1  15.0  14.9  14.8  14.4  14.3  14.2  14.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ170336-621238  17.0601501 -62.2111130  2009-09-26 s .   800   829   865   903  1091  1134     0  1226  1660  1669  1678  1682  1677  1677  1672  1663  1619  1610  1609  1597  1523  1522  1516  1498   4.1   4.2   4.4   4.6   5.6   5.8   0.0   6.3   8.5   8.5   8.6   8.6   8.6   8.6   8.6   8.5   7.9   7.8   7.8   7.7   7.1   7.1   7.0   6.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ170336-621238  17.0601501 -62.2111130  2010-08-15 . .  1101  1176  1277  1375  1659  1678  1729  1759  1974  1981  1985  1989  2016  2015  2012  2003  2036  2028  2053  2054  2026  2025  2039  2045   7.1   7.5   8.2   8.8  10.6  10.7  11.1  11.3  12.6  12.7  12.7  12.7  12.9  12.9  12.9  12.8  12.4  12.3  12.4  12.4  11.8  11.8  11.8  11.8   2.089  -0.028   4.789   2.184   1.410
   AT20GJ171331-265853  17.2253540 -26.9812565  2010-02-14 . .  1312  1315  1323  1330  1313  1305  1298  1296     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  16.3  16.3  16.4  16.5  16.3  16.2  16.1  16.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ171331-265853  17.2253540 -26.9812565  2010-04-01 . .  1401  1404  1401  1384  1291  1276  1258  1240   948   936   920   907   783   771   760   744     0     0     0     0     0     0     0     0   8.9   8.9   8.9   8.8   8.2   8.1   8.0   7.9   6.0   5.9   5.9   5.8   5.1   5.0   4.9   4.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ171331-265853  17.2253540 -26.9812565  2009-08-24 . .     0     0     0     0     0     0     0     0     0     0     0     0   871   857   839   822     0     0     0     0   609   606   597   587   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  10.8  10.7  10.4  10.5   0.0   0.0   0.0   0.0   7.1   7.0   6.9   6.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ171331-265853  17.2253540 -26.9812565  2009-08-30 s .  1604  1578  1549  1516  1399  1383  1367  1355  1020  1001   973   973   881   880   867   843   661   650   645   639   598   594   590   587  14.7  14.5  14.2  13.9  12.8  12.7  12.5  12.4   9.4   9.2   8.9   8.9   8.1   8.1   8.0   8.0   5.8   5.7   5.6   5.5   5.2   5.1   5.1   5.2   0.076  -1.116  15.502   2.181   2.429
   AT20GJ171331-265853  17.2253540 -26.9812565  2009-09-26 . .  1590  1564  1545  1520  1393  1380     0  1330   991   977   961   949   804   792   773   761   596   590   584   578   512   507   501   495   8.1   8.0   7.9   7.8   7.1   7.1   0.0   6.8   5.1   5.0   4.9   4.9   4.1   4.1   4.0   3.9   2.9   2.9   2.8   2.8   2.4   2.4   2.3   3.0   0.060  -1.343  17.065   2.001   1.184
   AT20GJ172341-650036  17.3947306 -65.0101700  2010-01-24 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  1467  1452  1431  1423  1268  1250  1245  1284   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  16.2  16.0  15.7  15.6  13.4  13.2  13.1  13.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ172341-650036  17.3947306 -65.0101700  2010-02-06 . .  5307  5176  5025  4873  4314  4200  4074  3955  2687  2641  2582  2530  2209  2149  2117  2005     0     0     0     0     0     0     0     0  57.3  55.9  54.3  52.7  46.6  45.4  44.0  42.7  29.0  28.5  27.9  27.3  24.7  23.2  22.9  22.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ172341-650036  17.3947306 -65.0101700  2010-02-14 . .  5470  5223  4960  5051  4330  4213  4091  4003  2641  2593  2538  2502     0     0     0     0     0     0     0     0     0     0     0     0  68.0  64.9  61.6  62.8  53.8  52.4  50.8  49.8  32.8  32.2  31.5  31.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ172341-650036  17.3947306 -65.0101700  2010-03-02 s .  5412  5197  5040  4948  4285  4167  4037  3970  2599  2545  2490  2441  2045  1998  1952  1910     0     0     0     0     0     0     0     0  45.2  43.4  42.1  41.3  35.8  34.8  33.7  33.1  21.7  21.2  20.8  20.4  17.1  16.7  16.3  16.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ172341-650036  17.3947306 -65.0101700  2010-04-06 . .     0     0     0     0     0     0     0     0  2783  2738  2699  2661  2431  2384  2317  2287     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  39.3  38.7  38.1  37.6  35.3  33.7  32.7  33.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ172341-650036  17.3947306 -65.0101700  2009-08-30 . .     0     0     0     0     0     0     0     0  2732  2680  2626  2576  2222  2200  2155  2089  1578  1549  1531  1514  1394  1378  1361  1348   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  25.1  24.6  24.1  23.6  20.4  20.2  19.8  19.2  13.8  13.5  13.3  13.1  11.7  11.5  11.3  11.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ172341-650036  17.3947306 -65.0101700  2009-09-26 s .  5324  5208  5065  4920  4333  4227  4125  3948  2726  2665  2601  2543  2059  2022  1979  1927  1526  1507  1485  1463  1287  1273  1259  1236  27.2  26.7  25.9  25.2  22.2  21.6  22.3  20.2  14.0  13.6  13.3  13.0  10.5  10.4  10.1   9.9   7.4   7.3   7.2   7.1   6.0   5.9   5.8   5.7   0.219  -1.158   7.901   8.911   1.828
   AT20GJ172341-650036  17.3947306 -65.0101700  2009-10-07 . .  5359  5244  5099  4964  4363  4251  4126  4016  2704  2644  2585  2529  2077  2042  2002  1968  1545  1528  1504  1488  1319  1304  1293  1275  21.1  20.6  20.0  19.5  17.2  16.7  16.2  15.8  10.6  10.4  10.2   9.9   8.2   8.0   7.9   7.7   5.8   5.7   5.6   5.5   4.7   4.7   4.6   4.5   0.415  -1.047   5.750  10.192   1.230
   AT20GJ173340-793555  17.5612162 -79.5988083  2010-01-24 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   497   497   496   500   487   487   491   507   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.7   5.6   5.6   5.7   5.4   5.3   5.4   5.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ173340-793555  17.5612162 -79.5988083  2010-02-06 . .   383   388   394   397   415   418   421   422   479   482   484   487   523   532   532   510     0     0     0     0     0     0     0     0   4.3   4.2   4.3   4.5   4.7   4.5   4.6   4.8   5.4   5.4   5.5   5.6   7.1   6.8   6.9   6.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ173340-793555  17.5612162 -79.5988083  2010-02-14 . .   379   372   378   394   400   404   409   411   463   469   472   477     0     0     0     0     0     0     0     0     0     0     0     0   4.8   4.7   4.8   5.0   5.2   5.2   5.2   5.3   6.0   6.1   6.1   6.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ173340-793555  17.5612162 -79.5988083  2010-03-02 s .   387   386   391   399   406   405   407   412   457   459   461   464   474   472   474   472     0     0     0     0     0     0     0     0   3.4   3.2   3.3   3.5   3.7   3.6   3.6   3.8   4.0   4.0   4.0   4.1   4.5   4.3   4.4   4.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ173340-793555  17.5612162 -79.5988083  2010-04-06 . .     0     0     0     0     0     0     0     0   499   504   508   515     0     0     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.4   7.4   7.5   7.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ173340-793555  17.5612162 -79.5988083  2009-08-30 . .     0     0     0     0     0     0     0     0   439   440   439   439   439   441   441   434   413   410   410   407   409   406   407   406   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.2   4.0   4.0   4.2   4.3   4.2   4.3   4.2   3.8   3.7   3.7   3.7   3.7   3.6   3.6   3.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ173340-793555  17.5612162 -79.5988083  2010-08-10 . .   354   358   363   369   380   384   390   397     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.7   4.5   4.5   4.9   5.2   5.1   5.2   5.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ173340-793555  17.5612162 -79.5988083  2010-08-13 . .     0     0     0     0     0     0     0     0   468   472   477   481   505   508   511   513   517   514   517   514   504   503   503   502   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.5   1.5   1.5   1.6   1.7   1.7   1.7   3.5   1.6   1.6   1.6   1.6   2.4   2.3   2.4   2.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ174425-514445  17.7403992 -51.7460289  2010-04-06 . .  4185  4071  3848  3545  3031  2926  2818  2707  1554  1516  1480  1447  1200  1176  1143  1119     0     0     0     0     0     0     0     0  59.1  57.5  54.3  50.0  42.8  41.3  39.8  38.2  21.9  21.4  20.9  20.4  17.9  17.3  16.8  16.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ174425-514445  17.7403992 -51.7460289  2010-04-10 . .  4377  4106  3889  3692  3195  3063  2959  2809  1449  1406  1362  1320  1015   988   959   929   691   685   677   658   577   558   552   546  64.2  60.2  57.0  54.1  46.9  44.9  43.4  41.2  21.3  20.6  20.0  19.4  14.9  14.5  14.1  13.8   9.7   9.5   9.4   9.1   7.9   7.6   7.4   7.4   1.008  -1.267   4.500   8.511   1.668
   AT20GJ174425-514445  17.7403992 -51.7460289  2010-06-14 . .  4255  4013  3771  3566  2891  2780  2656  2547  1458  1418  1370  1332  1039  1007   979   954   730   718   701   692   587   575   568   554  38.7  36.5  34.3  32.4  26.3  25.3  24.1  23.1  13.2  12.9  12.4  12.1   9.4   9.2   8.9   9.1   7.0   6.9   6.7   6.7   6.2   6.1   6.1   6.1   0.213  -1.245   4.588   8.624   1.196
   AT20GJ180242-394007  18.0451864 -39.6688805  2010-01-24 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  3802  3790  3773  3766  3502  3486  3500  3637   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  42.0  41.7  41.4  41.2  37.0  36.7  36.7  38.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180242-394007  18.0451864 -39.6688805  2010-02-06 . .  3446  3634  3846  4032  4838  4962  5092  5150  4952  4923  4884  4829  4517  4434  4443  4278     0     0     0     0     0     0     0     0  37.2  39.3  41.6  43.6  52.3  53.6  55.0  55.6  53.5  53.2  52.8  52.2  48.8  47.9  48.0  47.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180242-394007  18.0451864 -39.6688805  2010-02-14 . .  4051  4115  4184  4532  4932  5007  5093  5176  4147  4076  4002  3953     0     0     0     0     0     0     0     0     0     0     0     0  50.3  51.1  52.0  56.3  61.3  62.2  63.3  64.3  51.5  50.7  49.7  49.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180242-394007  18.0451864 -39.6688805  2010-03-02 . .  3435  3584  3788  4003  4567  4668  4774  4877  4758  4731  4703  4675  4473  4406  4352  4283     0     0     0     0     0     0     0     0  28.7  29.9  31.6  33.4  38.1  39.0  39.8  40.7  39.7  39.5  39.3  39.0  37.3  36.8  36.3  35.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180242-394007  18.0451864 -39.6688805  2010-04-06 . .     0     0     0     0     0     0     0     0  3728  3710  3692  3662  3468  3458  3406  3390     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  52.6  52.4  52.1  51.7  49.0  48.8  48.1  48.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180242-394007  18.0451864 -39.6688805  2010-04-10 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  2505  2517  2522  2481  2422  2352  2334  2317   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  35.0  35.0  35.0  34.3  32.4  31.3  30.9  30.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ180242-394007  18.0451864 -39.6688805  2009-09-26 s .  3052  3288  3522  3720  4207  4272  4386  4325  4411  4393  4371  4351  4083  4070  4036  3988  3714  3701  3682  3653  3483  3470  3455  3433  15.6  16.8  18.0  19.0  21.5  21.9  23.8  22.1  22.6  22.5  22.4  22.3  20.9  20.8  20.7  20.4  18.1  18.0  17.8  17.6  16.2  16.1  16.0  15.8   1.445  -0.443   6.825   7.765   1.208
   AT20GJ180242-394007  18.0451864 -39.6688805  2009-10-07 . .  2753  2922  3114  3288  3781  3853  3930  3989  4366  4354  4348  4335  4074  4054  4016  3985  3695  3677  3656  3645  3463  3440  3419  3366  10.8  11.5  12.2  12.9  14.9  15.1  15.5  15.7  17.2  17.1  17.1  17.0  16.0  15.9  15.8  15.7  13.8  13.7  13.6  13.5  12.4  12.3  12.2  11.9   0.996  -0.669  12.238   8.491   2.223
   AT20GJ180323-650736  18.0565267 -65.1268768  2010-02-06 . .   964   976   988   994  1055  1064  1076  1088  1110  1111  1110  1103  1079  1062  1069  1032     0     0     0     0     0     0     0     0  10.4  10.5  10.7  10.7  11.4  11.5  11.6  11.8  12.0  12.0  12.0  12.3  12.5  12.1  12.2  11.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180323-650736  18.0565267 -65.1268768  2010-02-14 . .  1019  1007  1004  1059  1071  1077  1089  1104   956   948   938   934     0     0     0     0     0     0     0     0     0     0     0     0  12.7  12.5  12.5  13.2  13.3  13.4  13.5  13.7  12.3  12.1  12.0  12.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180323-650736  18.0565267 -65.1268768  2010-03-02 . .   973   974   987  1007  1043  1050  1058  1072  1076  1074  1072  1068  1030  1016  1009   998     0     0     0     0     0     0     0     0   8.1   8.1   8.2   8.4   8.7   8.8   8.8   9.0   9.0   9.0   9.0   8.9   9.1   8.9   8.8   8.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180323-650736  18.0565267 -65.1268768  2010-04-06 . .     0     0     0     0     0     0     0     0  1061  1062  1062  1063  1064  1065  1043  1042     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  15.4  15.0  15.0  15.5  16.0  15.8  15.4  15.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180323-650736  18.0565267 -65.1268768  2009-09-26 s .   980   987   994  1000     0     0     0     0  1156  1156  1155  1155  1127  1124  1120  1113  1077  1076  1071  1063  1023  1021  1019  1009   5.0   5.1   5.1   5.1   0.0   0.0   0.0   0.0   5.9   5.9   5.9   5.9   5.8   5.8   5.7   5.7   5.3   5.2   5.2   5.1   4.8   4.8   4.7   4.7   0.319  -0.942  40.000   2.025   1.873
   AT20GJ180323-650736  18.0565267 -65.1268768  2009-10-07 . .   977   989  1001  1013  1054  1063  1075  1081  1141  1139  1140  1138  1109  1108  1104  1100  1040  1038  1031  1028   990   985   982   975   3.8   3.9   3.9   4.0   4.2   4.2   4.2   4.3   4.5   4.5   4.5   4.5   4.4   4.4   4.3   4.3   3.9   3.9   3.8   3.8   3.6   3.5   3.5   4.1   0.306  -1.002  40.000   1.952   2.171
   AT20GJ180323-650736  18.0565267 -65.1268768  2010-08-10 . .   947   958   971   985  1013  1021  1032  1040     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  11.8  11.9  12.1  12.2  12.6  12.7  12.8  12.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180323-650736  18.0565267 -65.1268768  2010-08-13 . .     0     0     0     0     0     0     0     0   931   926   920   917   861   855   849   842   762   753   753   746   706   704   702   699   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.0   2.9   2.9   2.9   2.8   2.7   2.7   4.3   2.3   2.3   2.3   2.3   2.1   2.1   2.1   3.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ180642-804233  18.1117778 -80.7093430  2010-02-06 . .   274   285   303   297   340   349   357   353   369   369   364   361     0     0   328   329     0     0     0     0     0     0     0     0   3.1   3.2   3.4   3.3   3.8   3.9   4.0   4.0   4.3   4.3   4.2   4.3   0.0   0.0   5.0   5.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180642-804233  18.1117778 -80.7093430  2010-02-14 . .   261   264   279   295   321   325   331   331   356   360   358   359     0     0     0     0     0     0     0     0     0     0     0     0   3.4   3.4   3.6   3.8   4.2   4.2   4.3   4.4   4.7   4.7   4.7   4.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180642-804233  18.1117778 -80.7093430  2010-03-02 s .   361   363   371   381   388   395     0   411   401   399   397   395   354   352   350   352     0     0     0     0     0     0     0     0   3.2   3.2   3.1   3.4   3.6   3.6   0.0   3.9   3.6   3.5   3.5   3.5   3.6   3.4   3.3   3.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180642-804233  18.1117778 -80.7093430  2010-04-06 . .     0     0     0     0     0     0     0     0   381   383   382   381   401   382   391   379     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.7   5.7   5.7   5.8   7.2   6.6   6.5   6.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180642-804233  18.1117778 -80.7093430  2009-10-14 . .   307   346   364   362   368   374   370   374   404   400   399   399   369   364   361   360   332   333   331   332   309   305   303   301   2.9   3.2   3.3   3.4   3.5   3.5   3.5   3.6   3.8   3.6   3.6   3.7   3.5   3.5   3.4   3.5   3.0   3.0   3.0   3.0   2.8   2.7   2.7   2.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ180642-804233  18.1117778 -80.7093430  2010-08-10 . .   331   330   350   375   393   398   408   419     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.4   4.1   4.4   5.0   5.3   5.3   5.4   5.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180642-804233  18.1117778 -80.7093430  2010-08-13 . .     0     0     0     0     0     0     0     0   402   397   393   388   349   342   339   339   282   280   281   277   253   253   251   251   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.3   1.3   1.3   2.3   2.2   2.0   2.0   2.6   1.7   1.6   1.7   1.8   1.7   1.6   1.6   2.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ180754-641350  18.1316691 -64.2307129  2010-02-06 . .   272   286   298   305   328   329   332   333   312   309   310   308     0   307   299     0     0     0     0     0     0     0     0     0   3.1   3.2   3.3   3.4   3.7   3.7   3.7   3.8   3.6   3.6   3.6   3.7   0.0   5.5   4.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180754-641350  18.1316691 -64.2307129  2010-02-14 . .   270   273   278   299   316   320   326   336   295   295   290   292     0     0     0     0     0     0     0     0     0     0     0     0   3.5   3.5   3.6   3.9   4.1   4.1   4.2   4.4   4.1   4.0   4.0   4.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180754-641350  18.1316691 -64.2307129  2010-03-02 . .   281   288   298   313   337   340   343   352   334   333   332   332   326   323   319   316     0     0     0     0     0     0     0     0   2.5   2.5   2.6   2.8   3.1   3.0   3.0   3.2   3.0   2.9   2.9   3.0   3.2   3.0   3.0   3.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180754-641350  18.1316691 -64.2307129  2010-04-06 . .   251   270   282   287   342   346   356   360   367   369   370   370   386   380   379   384     0     0     0     0     0     0     0     0   3.7   3.9   4.1   4.2   5.0   5.0   5.2   5.3   5.5   5.5   5.5   5.7   7.1   6.6   6.4   6.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180754-641350  18.1316691 -64.2307129  2009-09-26 s .   222   227   234   242     0     0     0     0   325   325   325   323   310   310   307   305   287   286   286   283   271   270   268   265   1.5   1.5   1.6   1.7   0.0   0.0   0.0   0.0   1.7   1.7   1.7   2.1   2.1   2.0   2.0   2.2   1.9   1.8   1.8   1.8   1.8   1.7   1.7   1.9   0.679  -0.845  20.140   0.640   2.088
   AT20GJ180754-641350  18.1316691 -64.2307129  2009-10-07 . .   228   239   252   264   303   306   312   318   346   345   344   343   327   326   324   323   297   296   293   293   278   278   277   275   1.2   1.2   1.2   1.3   1.6   1.5   1.6   1.7   1.6   1.4   1.4   1.6   1.6   1.6   1.6   1.7   1.4   1.4   1.4   1.4   1.4   1.3   1.4   1.5   0.873  -0.704  13.922   0.683   1.419
   AT20GJ180754-641350  18.1316691 -64.2307129  2010-08-10 . .   268   279   290   300   332   338     0   354     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.6   3.7   3.8   4.0   4.7   4.6   0.0   4.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180754-641350  18.1316691 -64.2307129  2010-08-13 . .     0     0     0     0     0     0     0     0   333   333   331   332   321   317   317   315   300   298   298   297   288   291   289   289   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.8   1.1   1.1   2.0   2.0   1.8   1.9   2.1   1.8   1.6   1.7   1.9   1.8   1.7   1.8   2.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180957-455241  18.1660522 -45.8781090  2010-04-06 . .   784   826   845   830   947   967   993   999  1228  1240  1254  1267  1371  1372  1374  1373     0     0     0     0     0     0     0     0  11.1  11.7  11.9  11.7  13.4  13.7  14.0  14.1  17.3  17.5  17.7  18.4  20.3  20.1  20.1  20.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ180957-455241  18.1660522 -45.8781090  2010-04-10 . .   788   805   832   845   978   995  1024  1015  1156  1167  1178  1187  1268  1266  1270  1268  1363  1380  1397  1388  1468  1443  1452  1459  11.6  11.8  12.2  12.4  14.3  14.6  15.0  14.9  17.0  17.1  17.3  17.4  18.6  18.6  18.6  18.8  19.0  19.2  19.4  19.2  19.6  19.2  19.2  19.3   0.591   0.105   4.500   1.551   1.310
   AT20GJ180957-455241  18.1660522 -45.8781090  2010-06-14 . .   836   848   864   874   925   937   957   973  1224  1239  1255  1266  1377  1378  1384  1380  1556  1560  1563  1560  1579  1582  1588  1573   7.6   7.7   7.9   7.9   8.4   8.5   8.7   8.8  11.1  11.3  11.4  11.5  12.5  12.5  12.6  12.5  14.9  14.9  15.0  15.1  15.8  15.9  16.0  15.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ181934-634548  18.3263896 -63.7633858  2010-02-06 . .  4938  4534  4166  3854  2976  2838  2691  2577  1288  1242  1194  1159   875   842   831   787     0     0     0     0     0     0     0     0  53.4  49.0  45.0  41.6  32.2  30.7  29.1  27.8  13.9  13.4  12.9  12.9  10.4   9.8   9.8   9.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181934-634548  18.3263896 -63.7633858  2010-02-14 . .  5057  4533  4104  3963  2933  2795  2650  2578  1188  1150  1107  1080     0     0     0     0     0     0     0     0     0     0     0     0  62.9  56.3  51.0  49.3  36.5  34.7  32.9  32.0  15.1  14.6  14.1  13.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181934-634548  18.3263896 -63.7633858  2010-03-02 . .  5012  4548  4175  3933  2997  2854  2701  2606  1446  1410  1370  1338  1061  1034  1011   993     0     0     0     0     0     0     0     0  41.8  38.0  34.8  32.8  25.0  23.8  22.5  21.8  12.1  11.8  11.4  11.2   9.4   9.0   8.9   8.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181934-634548  18.3263896 -63.7633858  2010-04-06 . .  4785  4528  4184  3764  3005  2874  2739  2660  1396  1363  1325  1303  1048  1026  1000  1000     0     0     0     0     0     0     0     0  67.5  63.9  59.1  53.1  42.4  40.6  38.7  37.5  19.7  19.2  18.7  18.4  15.8  15.2  14.8  14.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181934-634548  18.3263896 -63.7633858  2009-09-26 s .  5028  4615  4237  3931  3010  2872     0  2581  1469  1428  1383  1345  1047  1024   999   976   744   734   721   709   620   612   605   595  25.7  23.6  21.7  20.1  15.4  14.7   0.0  13.2   7.5   7.3   7.1   6.9   5.4   5.2   5.1   5.0   3.6   3.6   3.5   3.4   2.9   2.9   2.8   3.5  -0.530  -1.232   4.500  10.562   1.821
   AT20GJ181934-634548  18.3263896 -63.7633858  2009-10-07 . .  5016  4605  4225  3930  2990  2849  2699  2599  1433  1393  1352  1316  1025  1003   977   959   710   703   686   671   589   580   577   574  19.7  18.1  16.6  15.5  11.8  11.2  10.6  10.2   5.6   5.5   5.3   5.2   4.0   3.9   3.8   3.8   2.7   2.6   2.6   2.5   2.6   2.5   2.1   2.6  -0.453  -1.272   4.500  10.509   2.174
   AT20GJ181934-634548  18.3263896 -63.7633858  2010-08-10 . .  4974  4583  4207  3943  3041  2910  2772  2668     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  61.8  57.0  52.3  49.0  37.8  36.2  34.5  33.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181934-634548  18.3263896 -63.7633858  2010-08-13 . .     0     0     0     0     0     0     0     0  1450  1412  1370  1338  1069  1046  1025  1004   782   771   764   750   676   674   666   659   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.6   4.5   4.3   4.2   3.4   3.3   3.3   5.0   2.4   2.3   2.3   2.3   2.0   2.0   2.0   3.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ181945-552122  18.3292786 -55.3557625  2010-02-06 . .  1069  1079  1092  1097  1117  1114  1110  1099   764   748   730   713   569   553   549   536     0     0     0     0     0     0     0     0  11.6  11.7  11.8  11.9  12.1  12.0  12.0  11.9   8.6   8.4   8.2   8.1   7.5   7.0   7.0   7.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181945-552122  18.3292786 -55.3557625  2010-02-14 . .  1148  1123  1106  1158  1124  1120  1119  1116   826   812   794   776     0     0     0     0     0     0     0     0     0     0     0     0  14.3  14.0  13.7  14.4  14.0  13.9  13.9  13.9  10.6  10.4  10.2  10.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181945-552122  18.3292786 -55.3557625  2010-03-02 . .  1194  1180  1180  1192  1173  1169  1161  1156   915   901   888   875   773   757   745   731     0     0     0     0     0     0     0     0  10.0   9.9   9.9  10.0   9.8   9.8   9.7   9.7   7.6   7.5   7.4   7.3   6.9   6.7   6.6   6.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181945-552122  18.3292786 -55.3557625  2010-04-06 . .  1054  1090  1097  1075  1140  1143  1147  1148  1000   994   986   978   936   929   904   888     0     0     0     0     0     0     0     0  14.9  15.4  15.5  15.2  16.1  16.1  16.2  16.2  14.5  14.0  13.9  14.2  14.2  13.8  13.4  13.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181945-552122  18.3292786 -55.3557625  2009-09-26 s .  1067  1064  1065  1069  1089  1097     0  1100   974   963   949   937   818   809   796   784   663   657   651   643   586   582   577   568   5.5   5.4   5.5   5.5   5.6   5.6   0.0   5.6   5.0   4.9   4.9   4.8   4.2   4.1   4.1   4.8   3.2   3.2   3.2   3.1   2.8   2.7   2.7   3.4   0.360  -1.176  17.594   1.899   2.476
   AT20GJ181945-552122  18.3292786 -55.3557625  2009-10-07 . .  1119  1124  1127  1129  1134  1137  1136  1132   990   978   966   953   837   828   816   802   681   674   664   657   609   604   597   591   4.4   4.4   4.4   4.4   4.5   4.5   4.5   4.5   3.9   3.8   3.8   3.7   3.3   3.3   3.2   3.7   2.6   2.5   2.5   2.4   2.6   2.5   2.1   2.6   0.370  -1.085  15.698   2.023   2.611
   AT20GJ181945-552122  18.3292786 -55.3557625  2010-08-10 . .  1231  1214  1196  1181  1148  1144  1137  1126     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  15.3  15.1  14.9  14.7  14.3  14.2  14.1  14.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ181945-552122  18.3292786 -55.3557625  2010-08-13 . .     0     0     0     0     0     0     0     0   792   776   762   750   639   627   618   607   497   491   487   482   438   435   432   428   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.5   2.5   2.4   2.4   2.1   2.0   2.0   3.3   1.6   1.5   1.5   1.5   2.5   2.3   2.4   2.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ182057-252812  18.3494019 -25.4701614  2010-04-01 s .  1065  1070  1081  1081  1107  1114  1120  1125  1044  1034  1025  1018   934   923   913   899     0     0     0     0     0     0     0     0   6.7   6.8   6.8   6.8   7.0   7.0   7.1   7.1   6.6   6.6   6.5   6.5   6.1   5.9   5.9   5.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182057-252812  18.3494019 -25.4701614  2009-09-26 s .  1251  1263  1280  1291  1261  1265  1284  1296  1056  1042  1029  1014   882   868   852   840   711   708   703   697   642   637   631   627   6.4   6.5   6.6   6.6   6.5   6.5   6.9   6.7   5.4   5.3   5.3   5.2   4.5   4.4   4.4   4.3   3.5   3.4   3.4   3.4   3.0   3.0   2.9   3.6   0.692  -0.848   8.169   2.587   2.608
   AT20GJ182057-252812  18.3494019 -25.4701614  2009-10-07 . .  1289  1321  1366  1383  1304  1280  1264  1223  1036  1018   985   960   875   859   840   825   751   742   735   729   675   669   664   653   5.1   5.2   5.4   5.4   5.1   5.0   5.0   4.8   4.1   4.0   3.9   3.8   3.4   3.4   3.3   3.8   2.8   2.8   2.7   2.7   2.4   2.4   2.4   2.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ182607-365102  18.4355916 -36.8471870  2010-02-06 . .   500   490   483   480   458   456   455   449   364   360   358   353   345   319   326   315     0     0     0     0     0     0     0     0   5.4   5.3   5.2   5.3   5.0   4.9   4.9   5.1   4.2   4.1   4.1   4.2   5.5   4.9   4.9   5.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182607-365102  18.4355916 -36.8471870  2010-02-14 . .   476   458   451   462   436   434   432   434   354   351   348   346     0     0     0     0     0     0     0     0     0     0     0     0   6.0   5.7   5.6   5.9   5.6   5.5   5.5   5.6   4.8   4.7   4.7   4.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182607-365102  18.4355916 -36.8471870  2010-03-02 . .   512   502   496   494   450   445   440   446   390   388   386   384   372   366   365   361     0     0     0     0     0     0     0     0   4.3   4.2   4.1   4.1   4.0   3.9   3.7   4.0   3.4   3.4   3.4   3.4   3.5   3.4   3.4   3.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182607-365102  18.4355916 -36.8471870  2010-04-06 s .   421   436   438   424   448   449   450   442   426   424   425   427   426   434   426   426     0     0     0     0     0     0     0     0   6.1   6.2   6.2   6.2   6.5   6.5   6.5   6.5   6.3   6.3   6.3   6.5   8.1   7.5   7.1   7.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182607-365102  18.4355916 -36.8471870  2009-09-26 s .   511   512   512   513     0     0     0     0   441   437   434   431   402   401   398   394   369   369   368   364   351   349   348   346   2.6   2.6   2.6   2.6   0.0   0.0   0.0   0.0   2.3   2.2   2.2   2.2   2.1   2.1   2.1   2.6   2.3   2.2   2.2   2.2   2.2   2.1   2.1   2.2   0.457  -0.438   4.500   1.027   1.188
   AT20GJ182607-365102  18.4355916 -36.8471870  2009-10-07 . .   504   499   494   489   472   472   473     0   423   421   419   416   388   386   383   379   363   362   360   361   345   345   344   341   2.0   2.0   1.9   1.9   2.5   1.9   1.9   0.0   1.7   1.7   1.7   1.6   1.9   1.5   1.5   1.9   1.7   1.6   1.6   1.7   1.6   1.5   1.6   1.7   0.290  -0.405   4.500   1.008   2.164
   AT20GJ182607-365102  18.4355916 -36.8471870  2010-08-10 . .   504   501   498   496   465   464   463   462     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.3   6.2   6.2   6.2   6.2   6.1   5.8   5.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182607-365102  18.4355916 -36.8471870  2010-08-13 . .     0     0     0     0     0     0     0     0   378   376   372   371   344   342   340   337   304   302   301   298   281   282   280   281   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.2   1.2   1.2   2.1   2.1   1.9   2.0   2.2   1.9   1.7   1.8   2.0   1.8   1.7   1.8   2.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182912-581355  18.4867778 -58.2319908  2010-02-06 . .   620   627   646   670   680   682   685   680   519   513   505   497   449   417   422   399     0     0     0     0     0     0     0     0   6.7   6.8   7.0   7.2   7.4   7.4   7.4   7.4   5.9   5.8   5.7   5.8   6.7   6.2   6.0   6.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182912-581355  18.4867778 -58.2319908  2010-02-14 . .   592   604   631   678   738   748   756   764   602   591   583   573     0     0     0     0     0     0     0     0     0     0     0     0   7.4   7.5   7.8   8.4   9.4   9.5   9.4   9.8   7.8   7.6   7.5   7.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182912-581355  18.4867778 -58.2319908  2010-03-02 . .   597   612   638   664   714   716   718   724   574   567   557   551   486   480   470   463     0     0     0     0     0     0     0     0   5.0   5.1   5.3   5.5   6.0   6.0   6.0   6.1   5.0   4.7   4.7   4.8   4.5   4.4   4.3   4.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182912-581355  18.4867778 -58.2319908  2010-04-06 . .   541   559   561   550   579   584   589   596   564   564   566   561   588   596   581   579     0     0     0     0     0     0     0     0   7.6   7.9   7.9   7.8   8.4   8.2   8.3   8.7   8.3   8.2   8.3   8.3   9.4   9.2   8.9   8.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182912-581355  18.4867778 -58.2319908  2009-09-26 s .   504   500   496   492   483   482     0   476   451   450   449   448   443   444   445   445   461   461   462   462   470   469   470   471   2.6   2.6   2.5   2.5   3.2   2.5   0.0   3.2   2.3   2.3   2.3   2.3   2.3   2.3   2.3   2.9   2.3   2.3   2.3   2.2   2.8   2.7   2.2   2.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ182912-581355  18.4867778 -58.2319908  2009-10-07 s .   436   435   437   440   456   460   465   468   490   491   493   493   500   500   500   498   508   508   506   505   498   494   495   493   2.0   1.7   1.7   2.1   2.3   2.1   1.8   2.4   1.9   1.9   1.9   1.9   2.0   2.0   2.0   2.4   1.9   1.9   1.9   1.9   2.2   2.1   2.2   2.3   0.283  -0.306  40.000   1.003   2.259
   AT20GJ182912-581355  18.4867778 -58.2319908  2010-08-10 . .   602   628   647   659   686   695   707   716     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.5   7.8   8.0   8.2   8.5   8.6   8.8   8.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182912-581355  18.4867778 -58.2319908  2010-08-13 . .     0     0     0     0     0     0     0     0   801   799   800   799   785   784   785   782   763   761   762   759   753   754   754   755   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.5   2.5   2.5   2.5   2.5   2.5   2.5   4.0   2.3   2.3   2.3   2.3   2.2   2.2   2.2   3.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ182927-570534  18.4909851 -57.0928879  2010-02-06 . .   310   328   350   371   397   399   402   404   300   298   291   287   259   227   231   227     0     0     0     0     0     0     0     0   3.5   3.7   3.9   4.2   4.5   4.4   4.4   4.6   3.6   3.5   3.5   3.6   5.3   4.5   4.5   4.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182927-570534  18.4909851 -57.0928879  2010-02-14 . .   312   328   347   374   393   397   396   393   305   299   296   291     0     0     0     0     0     0     0     0     0     0     0     0   4.0   4.2   4.4   4.8   5.1   5.1   5.1   5.1   4.1   4.0   4.0   4.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182927-570534  18.4909851 -57.0928879  2010-03-02 . .   299   314   332   350   380   384   386   389   315   310   305   301   266   261   256   249     0     0     0     0     0     0     0     0   2.6   2.7   2.9   3.1   3.4   3.4   3.4   3.5   2.8   2.7   2.7   2.7   2.7   2.5   2.5   2.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182927-570534  18.4909851 -57.0928879  2010-04-06 . .   300   335   351   362   402   407   413   406   352   350   348   342   357   355   322   314     0     0     0     0     0     0     0     0   4.4   4.9   5.1   5.3   5.9   5.9   6.0   6.0   5.2   5.2   5.2   5.2   6.7   6.2   5.6   5.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182927-570534  18.4909851 -57.0928879  2009-09-26 s .   312   333   356   377     0     0     0     0   354   349   342   337   288   285   281   276   228   224   224   220   199   199   196   194   2.0   1.7   1.8   2.4   0.0   0.0   0.0   0.0   1.8   1.8   1.8   1.7   1.9   1.8   1.9   2.0   1.6   1.5   1.5   1.5   1.4   1.3   1.4   1.5   1.435  -0.860   7.652   0.818   1.210
   AT20GJ182927-570534  18.4909851 -57.0928879  2009-10-07 s .   299   321   345   366   409   413   417   414   344   340   333   328   281   277   271   268   232   229   225   224   206   202   202   202   1.5   1.5   1.4   1.8   2.1   2.0   1.7   2.1   1.6   1.3   1.3   1.6   1.4   1.3   1.3   1.4   1.2   1.1   1.1   1.1   1.1   1.0   1.0   1.1   1.832  -0.722   6.443   0.750   2.755
   AT20GJ182927-570534  18.4909851 -57.0928879  2009-10-14 . .   287   310   331   347   391   393   395     0   346   341   335   330   280   276   271   267   222   219   216   217   197   192   191   187   2.7   2.9   3.1   3.3   3.7   3.7   3.7   0.0   3.2   3.2   3.1   3.1   2.7   2.6   2.6   2.6   2.1   2.0   2.0   2.0   1.8   1.8   1.7   1.8   1.349  -0.886   8.271   0.780   1.212
   AT20GJ182927-570534  18.4909851 -57.0928879  2010-08-10 . .   300   321   340   352   388   389   390   391     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.0   4.0   4.2   4.7   5.3   5.1   5.2   4.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ182927-570534  18.4909851 -57.0928879  2010-08-13 . .     0     0     0     0     0     0     0     0   295   290   284   280   245   242   237   234   198   196   191   192   178   176   175   174   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.7   1.5   1.6   1.7   1.7   1.5   1.5   1.7   1.4   1.3   1.3   1.5   1.4   1.3   1.3   1.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ183339-210341  18.5610881 -21.0611248  2009-09-26 s . 10249  9900  9593  9307  8254  8164  8053  8041  5629  5510  5392  5290  4389  4320  4219  4137  3420  3384  3358  3326  3019  2992  2959  2932  52.5  50.7  49.1  47.6  42.2  41.8  41.2  41.2  28.8  28.2  27.6  27.1  22.5  22.1  21.6  21.2  16.7  16.4  16.2  16.0  14.1  13.9  13.7  13.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ183339-210341  18.5610881 -21.0611248  2009-10-07 . .  9447  9086  8900  8543  6613  6402  6217     0  3390  3505  3659  3839  3998  3953  3926  3934     0     0     0     0  1894  2002  2207  2396  37.2  35.7  35.0  33.6  26.0  25.2  24.4   0.0  13.3  13.8  14.4  15.1  15.7  15.5  15.4  15.5   0.0   0.0   0.0   0.0   6.8   7.1   7.8   8.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ183427-585636  18.5742696 -58.9435577  2010-04-06 s .   616   630   633   629   648   646   648   660   621   620   622   622   632   626   622   620     0     0     0     0     0     0     0     0   8.7   8.9   8.9   8.9   9.2   9.1   9.2   9.6   9.1   9.0   9.1   9.2  10.0   9.6   9.4   9.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ183427-585636  18.5742696 -58.9435577  2010-04-23 . .   633   624   622   617   614   601     0   607   525   519   512   507   444   435   432   427   443   448   445   429   347   340   336   327  10.6  10.5  10.4  10.4  10.3  10.1   0.0  10.3   9.1   8.9   8.8   8.8   7.7   7.5   7.5   7.4   8.0   8.1   8.0   7.8   6.7   6.6   6.5   6.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ183427-585636  18.5742696 -58.9435577  2010-06-14 . .   606   605   602   599   581   582   576   569   498   495   489   484   445   441   436   432   424   414   418   414   385   384   384   384   5.5   5.5   5.5   5.4   5.3   5.3   5.2   5.5   4.5   4.5   4.4   4.4   4.3   4.2   4.2   4.2   4.3   4.2   4.3   4.4   4.2   4.1   4.2   4.3   0.381  -0.468   4.500   1.226   1.903
   AT20GJ183728-710843  18.6246440 -71.1454315  2010-02-06 . .  1845  1856  1869  1869  1876  1873  1871  1868  1586  1573  1549  1531  1385  1349  1343  1283     0     0     0     0     0     0     0     0  19.9  20.1  20.2  20.2  20.3  20.2  20.2  20.2  17.1  17.0  16.7  16.6  15.8  15.2  15.2  14.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ183728-710843  18.6246440 -71.1454315  2010-02-14 . .  1896  1847  1876  1942  1892  1885  1880  1898  1569  1551  1531  1517     0     0     0     0     0     0     0     0     0     0     0     0  23.6  23.0  23.3  24.1  23.5  23.4  23.4  23.6  19.9  19.3  19.0  19.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ183728-710843  18.6246440 -71.1454315  2010-03-02 . .  1910  1895  1901  1922  1887  1880  1868  1872  1606  1587  1569  1550  1377  1354  1340  1323     0     0     0     0     0     0     0     0  15.9  15.8  15.9  16.0  15.8  15.7  15.6  15.6  13.4  13.2  13.1  12.9  11.5  11.3  11.2  11.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ183728-710843  18.6246440 -71.1454315  2010-04-06 . .  1809  1875  1884  1833  1921  1916  1919  1928  1723  1711  1705  1696  1675  1651  1616  1598     0     0     0     0     0     0     0     0  25.5  26.5  26.6  25.9  27.1  27.0  27.1  27.2  24.3  24.2  24.1  23.9  24.5  24.0  23.4  23.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ183728-710843  18.6246440 -71.1454315  2010-04-23 . .  1791  1787  1803  1802  1837  1807  1886  1795  1486  1464  1443  1422  1213  1193  1175  1166  1120  1105  1099  1093   764   753   743   726  30.1  30.0  30.3  30.2  30.8  30.3  82.2  30.1  24.9  24.6  24.2  23.9  20.7  20.0  19.7  20.0  19.8  19.6  19.5  19.5  14.1  14.0  13.8  14.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ183728-710843  18.6246440 -71.1454315  2009-10-14 . .  1918  1943  1952  1957  1923  1913  1891     0  1746  1726  1704  1686  1491  1476  1457  1443  1259  1250  1240  1241  1138  1111  1106  1094  17.2  17.4  17.5  17.5  17.2  17.1  16.9   0.0  15.6  15.5  15.3  15.1  13.4  13.2  13.1  12.9  10.7  10.6  10.5  10.5   9.3   9.0   9.0   9.1   0.188  -1.233  25.767   2.879   1.568
   AT20GJ183923-345348  18.6565450 -34.8968315  2010-02-06 . .     0     0     0     0   162   174   180   202   356   363   368   370   407   404   405   372     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   1.9   2.0   2.8   2.5   4.1   4.1   4.2   4.3   6.4   6.0   5.9   5.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ183923-345348  18.6565450 -34.8968315  2010-02-14 . .    81    88    99   115   160   171   187   194   339   345   349   348     0     0     0     0     0     0     0     0     0     0     0     0   1.1   1.2   1.3   1.6   2.2   2.3   2.5   2.7   4.6   4.6   4.7   4.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ183923-345348  18.6565450 -34.8968315  2010-03-02 . .    77    86    98   108   157   169     0   198   351   356   361   366   383   381   381   374     0     0     0     0     0     0     0     0   0.8   0.8   0.9   1.1   1.6   1.6   0.0   2.0   3.1   3.1   3.2   3.3   3.7   3.5   3.5   3.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ183923-345348  18.6565450 -34.8968315  2010-04-06 s .    76    88    99   109   161   173     0   200   380   388   394   398   452   466   450   447     0     0     0     0     0     0     0     0   1.3   1.4   1.6   1.8   2.6   2.6   0.0   3.3   5.7   5.8   5.9   6.1   9.1   8.4   7.9   7.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ183923-345348  18.6565450 -34.8968315  2010-04-23 . .    76    84    96   107   159   167   182   196   346   350   353   352   333   332   329   330   374   374   365   370   283   282   284   267   1.6   1.6   1.8   2.1   2.8   2.9   3.2   3.5   6.1   6.1   6.2   6.3   6.2   6.0   5.9   6.0   6.8   6.8   6.6   6.8   5.5   5.5   5.6   5.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ183923-345348  18.6565450 -34.8968315  2009-09-26 s .    71    81    92   101     0     0     0     0   334   339   343   346   349   349   347   344   308   304   300   296   265   263   260   255   0.7   0.7   0.8   0.9   0.0   0.0   0.0   0.0   1.7   1.7   1.8   1.8   2.3   1.8   1.8   2.3   2.0   1.9   1.8   1.9   1.7   1.6   1.7   1.8   1.567  -1.329  20.705   0.704   1.696
   AT20GJ183923-345348  18.6565450 -34.8968315  2009-10-07 s .    80    89   100   109     0     0     0     0   343   347   351   354   356   355   352   348   307   305   301   299   267   265   261   256   0.6   0.5   0.6   0.7   0.0   0.0   0.0   0.0   1.6   1.4   1.4   1.4   1.7   1.7   1.7   1.7   1.5   1.4   1.4   1.4   1.3   1.3   1.3   1.3   1.491  -1.382  21.105   0.719   2.806
   AT20GJ183923-345348  18.6565450 -34.8968315  2009-10-14 . .    75    85    96   107   152   161   172   178   344   348   352   355   360   359   356   353   307   304   301   301   267   262   258   255   0.8   0.9   1.0   1.1   1.5   1.6   1.7   1.8   3.2   3.1   3.2   3.3   3.4   3.4   3.4   3.4   2.8   2.7   2.7   2.7   2.4   2.3   2.3   2.3   1.371  -1.816  25.013   0.719   2.543
   AT20GJ184827-735337  18.8075033 -73.8938599  2010-02-06 . e  >165  >488  >222     0     0     0     0     0   >38   >76   >62   >69     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ184827-735337  18.8075033 -73.8938599  2010-02-14 . e   >60   >56   >59     0     0     0     0     0   >76     0   >76  >114     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ184827-735337  18.8075033 -73.8938599  2010-03-02 . e     0     0     0     0     0     0     0     0     0     0     0     0     0     0   >57   >83     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ184827-735337  18.8075033 -73.8938599  2010-04-23 . e   >56   >52   >54     0     0     0     0     0   >48   >43   >44   >43     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ184827-735337  18.8075033 -73.8938599  2009-10-14 . e   >49   >52   >54     0     0     0     0     0   >64   >64   >64   >63     0   >62   >62   >68   >53   >53   >57   >57   >53   >42   >52   >29     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ190300-674936  19.0503337 -67.8265686  2010-02-06 . .   409   415   419   420   420   427     0   423   385   384   380   377     0   344   345   343     0     0     0     0     0     0     0     0   4.5   4.5   4.5   4.6   5.9   4.6   0.0   5.3   4.4   4.4   4.4   4.4   0.0   5.0   5.0   5.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ190300-674936  19.0503337 -67.8265686  2010-02-14 . .   395   387   396   405   390   387   385   382   347   346   342   342     0     0     0     0     0     0     0     0     0     0     0     0   5.0   4.9   5.0   5.2   5.1   5.0   4.9   5.0   4.6   4.6   4.5   4.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ190300-674936  19.0503337 -67.8265686  2010-03-02 . .   349   346   347   349   350   351     0   362   430   433   435   437   449   447   451   447     0     0     0     0     0     0     0     0   3.1   3.0   3.0   3.1   3.3   3.1   0.0   3.4   3.8   3.8   3.8   3.9   4.2   4.1   4.1   4.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ190300-674936  19.0503337 -67.8265686  2010-04-01 s .   333   337   342   345   359   360   364   369     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.2   2.2   2.2   2.3   2.4   2.4   2.4   2.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ190300-674936  19.0503337 -67.8265686  2010-04-23 . .   306   305   308   308   325   322     0   325   323   320   320   318   296   294   298   293   326   314   319   315   266   260   260   254   5.4   5.3   5.4   5.4   5.6   5.5   0.0   5.6   5.7   5.6   5.6   5.7   5.3   5.2   5.3   5.2   5.9   5.7   5.8   5.8   5.2   5.1   5.1   5.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ190300-674936  19.0503337 -67.8265686  2009-09-26 s .     0     0     0     0     0     0     0     0   549   546   544   542   514   513   509   503   481   479   477   474   453   453   450   446   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.8   2.8   2.8   2.8   2.6   2.6   2.6   3.3   2.4   2.3   2.3   2.3   2.7   2.6   2.1   2.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ190300-674936  19.0503337 -67.8265686  2009-10-07 s .     0     0     0     0     0     0     0     0   497   493   490   487   468   463   460   462   438   437   433   432   414   411   408   409   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.0   1.9   1.9   1.9   2.3   2.2   1.8   2.3   2.0   1.9   1.9   2.0   1.9   1.8   1.8   2.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ190300-674936  19.0503337 -67.8265686  2009-10-14 . .     0     0     0     0     0     0     0     0   491   489   488   488   457   455   452   449   418   418   415   419   395   389   386   386   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.4   4.4   4.4   4.4   4.3   4.3   4.2   4.3   3.8   3.7   3.7   3.7   3.4   3.4   3.3   3.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ190300-674936  19.0503337 -67.8265686  2009-11-06 . .   349   366   381   392   448   460   473   480   542   541   539   537   533   518   495   493   498   493   483   492   493   479   446   441   5.9   6.2   6.4   6.7   7.6   7.8   7.9   8.3   9.1   9.1   9.0   9.1   9.2   8.9   8.5   8.5   8.4   8.2   8.0   8.3   8.4   8.2   7.6   7.9   0.781  -0.663  16.368   1.058   1.623
   AT20GJ191109-200655  19.1860148 -20.1153088  2010-04-01 s .  2993  3059  3130  3178  3318  3343  3366  3400  3596  3591  3583  3574  3444  3416  3387  3371     0     0     0     0     0     0     0     0  18.9  19.3  19.8  20.1  21.0  21.1  21.3  21.5  22.7  22.7  22.6  22.6  21.8  21.6  21.4  21.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ191109-200655  19.1860148 -20.1153088  2010-04-23 . .  2823  2860  2928  2961  3149  3138  3175  3178  3113  3114  3116  3113  3036  3020  2994  2976  3275  3282  3297  3288  2768  2739  2729  2682  47.4  48.0  49.1  49.7  52.9  52.7  53.3  53.3  52.3  52.3  52.3  52.3  51.0  50.7  50.3  50.0  57.8  58.1  58.6  58.6  51.0  50.7  50.7  50.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ191109-200655  19.1860148 -20.1153088  2009-09-26 s .  2319  2324  2337  2341  2333  2356  2409  2444  2435  2435  2434  2433  2390  2385  2368  2355  1684  1681  1666  1664  1632  1638  1625  1627  11.9  11.9  12.0  12.0  11.9  12.1  12.8  12.5  12.5  12.5  12.5  12.5  12.2  12.2  12.1  12.1   8.2   8.2   8.1   8.0   7.6   7.6   7.5   7.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ191109-200655  19.1860148 -20.1153088  2009-10-07 s .  2244  2275  2328  2335  2367  2382  2404  2440  2554  2547  2548  2543  2486  2483  2477  2470  2431  2432  2425  2431  2398  2394  2390  2367   8.8   8.9   9.2   9.2   9.3   9.4   9.5   9.6  10.0  10.0  10.0  10.0   9.8   9.8   9.7   9.7   9.1   9.1   9.0   9.0   8.6   8.5   8.5   8.4   0.283  -0.561  40.000   4.755   2.512
   AT20GJ191240-801003  19.2111165 -80.1683197  2010-02-06 . .  1098  1087  1079  1067  1016  1009   998   985   786   777   761   751     0     0   659   626     0     0     0     0     0     0     0     0  11.9  11.7  11.7  11.5  11.0  10.9  10.8  10.6   8.8   8.7   8.5   8.5   0.0   0.0   8.3   8.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ191240-801003  19.2111165 -80.1683197  2010-02-14 . .  1106  1060  1070  1084  1016  1008   996   988   796   785   774   766     0     0     0     0     0     0     0     0     0     0     0     0  13.7  13.2  13.3  13.5  12.6  12.5  12.4  12.6  10.2  10.0   9.9   9.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ191240-801003  19.2111165 -80.1683197  2010-03-02 . .  1094  1071  1064  1068  1011   998   983   989   816   804   793   782   671   660   658   651     0     0     0     0     0     0     0     0   9.1   8.9   8.9   8.9   8.4   8.3   8.2   8.3   6.8   6.7   6.6   6.5   6.2   5.9   5.9   6.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ191240-801003  19.2111165 -80.1683197  2010-04-01 s .  1093  1082  1072  1059   992   979   965   961     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.9   6.9   6.8   6.8   6.3   6.2   6.2   6.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ191240-801003  19.2111165 -80.1683197  2010-04-23 . .  1104  1082  1067  1046  1023  1006     0   979   813   801   789   777   674   661   649   640   616   604   600   597   479   457   462   441  18.5  18.2  17.9  17.6  17.2  16.9   0.0  16.4  13.7  13.5  13.2  13.1  11.6  11.3  11.1  11.1  11.1  10.8  10.8  10.9   9.2   8.8   8.9   8.7  -0.090  -1.710  40.000   0.939   2.795
   AT20GJ191240-801003  19.2111165 -80.1683197  2009-10-14 . .     0     0     0     0     0     0     0     0   881   867   855   844   729   720   709   704   614   611   605   606   553   546   537   532   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.9   7.8   7.7   7.6   6.8   6.5   6.4   6.6   5.2   5.2   5.1   5.1   4.7   4.7   4.6   4.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ192332-210433  19.3922750 -21.0759258  2010-04-01 s .  2004  1967  1935  1896  1813  1813  1811  1818  2109  2122  2134  2148  2212  2204  2195  2199     0     0     0     0     0     0     0     0  12.7  12.4  12.2  12.0  11.5  11.5  11.5  11.5  13.4  13.4  13.5  13.6  14.1  14.0  13.9  14.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ192332-210433  19.3922750 -21.0759258  2010-04-23 . .  1941  1891  1869  1841  1846  1830  1845  1835  2006  2024  2040  2055  2150  2152  2143  2137     0     0     0     0     0     0     0     0  32.6  31.7  31.4  30.9  31.0  30.7  31.0  30.8  33.7  34.0  34.2  34.5  36.1  36.1  36.0  35.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ192332-210433  19.3922750 -21.0759258  2009-09-26 s .  2129  2088  2055  2024  1928  1937  2010  1988  2104  2113  2125  2134  2182  2186  2180  2172  2173  2175  2176  2175  2147  2139  2130  2126  10.9  10.7  10.5  10.4   9.9   9.9  12.5  10.2  10.8  10.8  10.9  10.9  11.2  11.2  11.2  11.1  10.6  10.6  10.5  10.5  10.0   9.9   9.9   9.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ192332-210433  19.3922750 -21.0759258  2009-10-07 s .  2154  2130  2123  2080  1954  1947  1948  1973  2140  2147  2164  2171  2238  2242  2249  2249  2320  2323  2323  2330  2325  2321  2319  2295   8.5   8.4   8.3   8.2   7.7   7.7   7.7   7.8   8.4   8.4   8.5   8.5   8.8   8.8   8.8   8.8   8.7   8.7   8.6   8.6   8.3   8.3   8.2   8.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ192451-291430  19.4141825 -29.2417011  2010-02-28 . .     0     0     0     0     0     0     0     0 18602 18465 18344 18210 17068 16759 16618 16423 14644 14581 14452 14409 13868 13801 13662 13636   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 231.5 229.8 228.2 226.6 212.4 208.5 206.8 204.3 173.5 172.1 169.9 168.8 157.1 155.8 153.6 152.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ192451-291430  19.4141825 -29.2417011  2010-03-02 . .     0     0     0     0     0     0     0     0 18393 18201 18014 17813 15604 15484 15470 15367     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 153.5 151.9 150.4 148.7 130.2 129.2 129.1 128.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ192451-291430  19.4141825 -29.2417011  2010-03-06 . .     0     0     0     0     0     0     0     0 18236 18168 18115 18048 18591 18414 18277 17544 16225 16151 15957 15914 15306 15221 15017 15007   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 318.0 316.8 315.9 314.7 324.2 321.1 318.7 305.9 297.2 296.9 294.5 294.8 293.1 292.6 289.8 290.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ192451-291430  19.4141825 -29.2417011  2010-04-01 s . 16685 17263 17769 18070 19276 19470 19660 19731 18651 18553 18382 18244 16748 16556 16366 16126     0     0     0     0     0     0     0     0 105.4 109.0 112.2 114.1 121.8 123.0 124.2 124.6 117.8 117.2 116.1 115.2 105.8 104.6 103.4 101.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ192451-291430  19.4141825 -29.2417011  2010-04-10 s .     0     0     0     0     0     0     0     0 18052 17925 17800 17641 16401 16127 15968 15803 15305 15493 15540 15249 15381 15193 15187 15433   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 264.8 262.9 261.1 258.7 240.5 236.5 234.2 231.8 213.7 215.5 215.4 210.6 205.4 202.1 201.3 203.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ192451-291430  19.4141825 -29.2417011  2010-04-23 . .     0     0     0     0     0     0     0     0 18696 18573 18442 18311 17109 16954 16565 16308 15666 15619 15601 15510 12551 12391 12300 12024   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 313.8 311.7 309.5 307.3 287.2 284.6 278.0 273.7 276.2 276.4 277.1 276.5 231.3 229.3 228.5 224.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ192451-291430  19.4141825 -29.2417011  2010-05-03 . .     0     0     0     0     0     0     0     0 18556 18413 18251 18084 16576 16262 16405 16275 15111 14997 14939 14945 13784 13596 13822 13818   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 233.8 232.0 230.0 227.9 208.9 204.9 206.7 205.1 200.0 199.3 199.2 200.1 190.8 188.9 192.8 193.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ192451-291430  19.4141825 -29.2417011  2010-05-18 . . 17650 18224 18749 18982 19999     0     0     0 18615 18468 18292 18124 16728 16497 16422 16289 15531 15287 15188 14535 13909 13746 13596 13505 204.4 211.0 217.1 219.8 231.6   0.0   0.0   0.0 215.6 213.8 211.8 209.9 193.7 191.0 190.2 188.6 188.9 186.6 186.1 178.8 176.9 175.5 174.2 173.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ192451-291430  19.4141825 -29.2417011  2010-06-11 . .     0     0     0     0     0     0     0     0 18482 18351 18192 18043 16622 16510 16359 16193 15397 15371 15236 15158 14479 14515 14502 14456   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 135.0 134.1 132.9 131.8 121.4 120.6 119.5 118.3 118.2 118.4 117.8 117.6 116.2 116.9 117.3 117.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ192451-291430  19.4141825 -29.2417011  2009-07-18 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0 17838 17763 17659 17558 16726 16682 16546 16511   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 211.1 209.4 207.4 205.4 189.3 188.1 185.8 184.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ192451-291430  19.4141825 -29.2417011  2009-07-31 . .     0     0     0     0     0     0     0     0     0     0     0     0 19874 19704 19502 19323 17165 17105 17014 16862 15988 15911 15847 15676   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 105.5 104.6 103.6 102.6  86.8  86.2  85.4  84.3  77.3  76.6  76.0  74.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ192451-291430  19.4141825 -29.2417011  2009-09-26 s . 16525 17081 17686 18142 19331 19683     0     0 19316 19171 19013 18867 17253 17097 16838 16624 14735 14629 14591 14512 13715 13662 13571 13473  84.6  87.4  90.5  92.8  98.9 100.7   0.0   0.0  98.9  98.1  97.3  96.6  88.3  87.5  86.2  85.1  71.8  71.0  70.6  69.9  63.9  63.4  62.8  62.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ192451-291430  19.4141825 -29.2417011  2009-10-07 s . 16592 17378 18239 18630 19827     0     0     0 19585 19407 19252 19087 17362 17217 17048 16992 16106 16075 15960 15741 15791 15682 15871 16240  65.2  68.3  71.7  73.2  77.9   0.0   0.0   0.0  77.0  76.3  75.7  75.0  68.3  67.7  67.0  66.8  60.4  60.0  59.4  58.4  56.7  56.1  56.5  57.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ192451-291430  19.4141825 -29.2417011  2009-10-14 s .     0     0     0     0     0     0     0     0 19139 18987 18814 18673 17299 17116 16879 16702 14420 14381 14259 14091 13487 13426 13364 13419   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 171.4 170.1 168.5 167.3 154.9 153.3 151.2 149.6 123.0 122.2 120.7 118.8 110.0 109.1 108.2 108.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ192451-291430  19.4141825 -29.2417011  2009-10-29 . .     0     0     0     0     0     0     0     0 19562 19391 19222 19085 17681 17531 17360 17109 15455 15387 15336 15281 14583 14608 14576 14456   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 311.7 309.0 306.3 304.1 281.7 279.3 276.6 272.6 234.4 232.5 230.9 229.2 211.6 211.1 209.9 207.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ192451-291430  19.4141825 -29.2417011  2009-11-06 . .     0     0     0     0     0     0     0     0 19588 19397 19170 18942 17208 16928 16502 16385 15366 15203 15010 15146 14400 14022 13601 13510   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 328.7 325.5 321.7 317.8 288.7 284.0 276.9 274.9 245.5 242.0 238.0 239.3 220.0 213.4 206.2 204.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ192451-291430  19.4141825 -29.2417011  2009-12-04 . . 16416 17055 17570 17971 19518 19844     0     0 18982 18879 18743 18623     0     0     0     0 16602 16520 16447 16322 14925 14978 14648 14504 263.2 273.4 281.7 288.1 312.9 318.1   0.0   0.0 304.3 302.6 300.5 298.5   0.0   0.0   0.0   0.0 279.6 279.2 279.0 277.9 262.7 264.7 259.9 258.3   1.928  -0.310   4.500  30.000   1.701
   AT20GJ192451-291430  19.4141825 -29.2417011  2009-12-07 . . 16670 17192 17794 18194 19437 19684 19920     0 19064 18894 18718 18559 17141 16973     0     0     0     0     0     0     0     0     0     0 155.0 159.9 165.5 169.2 180.8 183.1 185.3   0.0 177.3 175.7 174.1 172.6 159.4 157.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193006-605608  19.5017110 -60.9357796  2010-04-01 s .  1022  1013  1006   994   924   905   886   872   641   631   615   605   512   496   486   477     0     0     0     0     0     0     0     0   6.5   6.4   6.4   6.3   5.9   5.8   5.7   5.6   4.2   4.1   4.0   4.0   3.7   3.5   3.4   8.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193006-605608  19.5017110 -60.9357796  2010-04-23 . .  1051  1029  1011   988   937   913     0   870   622   607   594   582   471   461   449   445   400   386   394   387   295   281   279   279  17.6  17.3  17.0  16.6  15.7  15.3   0.0  14.6  10.4  10.2  10.0   9.8   8.1   7.9   7.7   7.7   7.2   7.0   7.1   7.1   5.8   5.4   5.5   5.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ193006-605608  19.5017110 -60.9357796  2010-06-14 . .  1043  1027  1008   991   907   893   873   854   626   616   604   592   501   486   480   471   406   399   392   386   350   347   337   335   9.5   9.3   9.2   9.0   8.2   8.1   7.9   7.8   5.7   5.6   5.5   5.4   4.9   4.7   4.6   4.6   4.2   4.1   4.0   4.1   3.8   3.8   3.7   3.8   0.688  -0.832   4.716   2.076   1.375
   AT20GJ193244-453638  19.5458191 -45.6106110  2010-04-01 s .   824   831   834   826   759   752   742   737   605   600   592   587   529   524   516   510     0     0     0     0     0     0     0     0   5.3   5.3   5.3   5.3   4.9   4.8   4.8   4.8   3.9   3.9   3.8   3.8   3.7   3.6   3.5   3.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193244-453638  19.5458191 -45.6106110  2010-04-23 . .   811   803   812   782   796   783   781   779   646   638   632   626   546   536   526   522   525   526   520   510   422   405   409   387  13.6  13.5  13.6  13.1  13.4  13.1  13.1  13.1  10.8  10.7  10.6  10.5   9.4   9.2   9.0   9.0   9.4   9.4   9.4   9.3   8.1   7.7   7.9   7.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ193244-453638  19.5458191 -45.6106110  2010-06-14 . .   818   824   803   798   759   762   763   750   641   635   628   624   589   585   582   575   576   572   571   569   542   547   544   538   7.4   7.5   7.3   7.3   6.9   6.9   6.9   6.8   5.8   5.8   5.7   5.7   5.7   5.3   5.3   5.6   5.8   5.7   5.8   5.9   5.8   5.8   5.8   5.9  -0.190  -0.231   9.220   1.467   2.427
   AT20GJ193716-395801  19.6211711 -39.9670982  2010-02-06 . .  1553  1554  1563  1557  1497  1480  1460  1433  1141  1125  1104  1092   974   960   966   924     0     0     0     0     0     0     0     0  16.8  16.8  16.9  16.8  16.2  16.0  15.8  15.5  12.7  12.2  12.2  12.2  11.6  11.1  11.2  10.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193716-395801  19.6211711 -39.9670982  2010-02-14 . .  1660  1663  1647  1624  1503  1480  1454  1426  1139  1120  1100  1084     0     0     0     0     0     0     0     0     0     0     0     0  20.6  20.7  20.5  20.2  18.7  18.4  18.1  17.7  14.5  14.3  14.0  14.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193716-395801  19.6211711 -39.9670982  2010-03-02 . .  1613  1602  1605  1616  1520  1499  1474  1452  1126  1111  1098  1085   973   959   946   935     0     0     0     0     0     0     0     0  13.5  13.4  13.4  13.5  12.7  12.5  12.3  12.1   9.4   9.3   9.2   9.1   8.6   8.4   8.3   8.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193716-395801  19.6211711 -39.9670982  2010-04-01 s .  1476  1498  1503  1498  1438  1418  1401  1379     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   9.3   9.5   9.5   9.5   9.1   9.0   8.9   8.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193716-395801  19.6211711 -39.9670982  2010-04-23 . .  1529  1525  1526  1511  1463  1422  1399  1363  1035  1020  1002   985   839   826   810   804   818   803   795   785   644   628   612   589  25.7  25.6  25.6  25.4  24.6  23.9  23.5  22.9  17.4  17.1  16.8  16.5  14.4  14.1  13.9  13.8  14.4  14.2  14.1  14.0  11.9  11.9  11.4  11.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ193716-395801  19.6211711 -39.9670982  2009-09-26 s .     0     0     0     0     0     0     0     0  1462  1443  1424  1408  1253  1245  1228  1207  1075  1072  1063  1053   994   987   982   977   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.5   7.4   7.3   7.2   6.4   6.4   6.3   6.2   5.2   5.2   5.1   5.1   4.6   4.6   4.6   4.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ193716-395801  19.6211711 -39.9670982  2009-10-07 s .     0     0     0     0     0     0     0     0  1430  1407  1386  1365  1234  1219  1203  1201  1081  1079  1068  1064  1009  1002   996   997   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.6   5.5   5.5   5.4   4.9   4.8   4.7   4.7   4.1   4.0   4.0   3.9   3.6   3.6   3.5   4.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ193716-395801  19.6211711 -39.9670982  2009-11-06 . .  1680  1688  1692  1689  1658  1657  1651  1646  1376  1362  1349  1333  1271  1236  1174  1152  1079  1072  1073  1088  1071  1039   984   977  28.2  28.3  28.4  28.3  27.8  27.8  27.7  27.6  23.1  22.9  22.6  22.4  21.3  20.7  19.7  19.6  17.3  17.1  17.0  17.2  17.1  16.5  15.6  15.7   0.676  -0.528   4.500   3.369   1.468
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-01-17 . .  5842  5255  4706  4270  2984  2794  2584  2441  1155  1111  1064  1026   746   725   704   684     0     0     0     0     0     0     0     0  69.8  62.8  56.2  51.0  35.7  33.4  30.9  29.2  13.8  13.3  12.7  12.3   9.2   8.9   8.7   8.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-01-24 . .  5781  5275  4731  4234  2972  2793  2589  2432  1178  1136  1091  1052   769   745   719   697   558   553   547   537   474   482   500   525  67.1  61.3  54.9  49.2  34.5  32.4  30.1  28.2  13.7  13.2  12.7  12.2   9.2   8.9   8.6   8.4   6.3   6.2   6.1   6.0   5.2   5.2   5.4   5.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-01-27 . .  5861  5275  4727  4225     0     0     0     0  1163  1121  1077  1040   761   737   712   693     0     0     0     0     0     0     0     0  60.3  54.2  48.6  43.4   0.0   0.0   0.0   0.0  12.0  11.5  11.1  10.7   8.0   7.7   7.4   7.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-02-06 . .  5755  5229  4684  4141  2994  2816  2619  2448  1165  1128  1084  1047   766   728   769   710     0     0     0     0     0     0     0     0  62.2  56.5  50.6  44.7  32.4  30.4  28.3  26.5  12.6  12.2  11.7  11.4  32.6  24.3  29.8  36.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-02-07 . .  5917  5238  4713  4285  2989  2809  2622  2478  1153  1110  1065  1024     0     0     0     0     0     0     0     0     0     0     0     0  73.5  65.1  58.6  53.3  37.1  34.9  32.6  30.8  14.5  13.9  13.4  12.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-02-14 . .  5885  5287  4745  4305  3001  2817  2614  2464  1228  1189  1147  1107     0     0     0     0     0     0     0     0     0     0     0     0  73.1  65.7  59.0  53.5  37.3  35.0  32.5  30.6  15.4  14.9  14.4  13.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-02-28 . .  5861  5266  4718  4288  2996  2810  2611  2457  1156  1112  1065  1024   732   707   670   642   477   468   459   450   378   371   364   357  72.9  65.5  58.7  53.4  37.3  35.0  32.5  30.6  14.4  13.8  13.3  12.7   9.3   9.0   8.5   8.2   5.8   5.6   5.5   5.4   4.5   4.3   4.2   4.2  -0.878  -1.550   4.500  12.750   2.087
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-03-02 . .  5861  5266  4718  4287  2996  2811  2611  2457  1148  1107  1064  1026   734   714   699   688     0     0     0     0     0     0     0     0  48.9  44.0  39.4  35.8  25.0  23.5  21.8  20.5   9.6   9.2   8.9   8.6   6.3   6.1   6.0   5.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-03-06 . .  5861  5266  4718  4286  2996  2811  2615  2457  1183  1143  1102  1074   853   831   793   756     0     0     0     0     0     0     0     0 102.2  91.8  82.3  74.7  52.2  49.0  45.6  42.8  20.6  19.9  19.2  18.7  15.2  14.7  14.0  13.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-03-15 . .  5862  5266  4719  4285  2996  2811  2611  2458  1187  1146  1103  1064   772   750   728   707     0     0     0     0     0     0     0     0  77.0  69.2  62.0  56.3  39.3  36.9  34.3  32.3  15.6  15.1  14.5  14.0  11.7  10.0   9.7  10.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-04-01 s .  5864  5267  4720  4290  2988  2803  2611  2455  1165  1123  1079  1042   758   737   713   693     0     0     0     0     0     0     0     0  37.1  33.3  29.8  27.1  18.9  17.7  16.5  15.5   7.4   7.1   6.8   6.6   4.8   4.7   4.5   4.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-04-06 s .  5711  5147  4640  4190  3032  2833  2626  2457  1184  1141  1103  1064   802   789   766   756     0     0     0     0     0     0     0     0  80.6  72.7  65.5  59.1  42.8  40.0  37.1  34.7  17.0  16.3  15.8  15.3  12.3  11.9  11.5  11.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-04-10 s .  6080  5425  4886  4443  3322  3132  2976  2837  1166  1124  1080  1042   758   736   713   693   539   536   528   510   461   449   442   441  89.2  79.6  71.7  65.2  48.7  45.9  43.7  41.6  17.1  16.5  15.8  15.3  11.2  10.8  10.5  10.2   7.7   7.6   7.4   7.2   6.3   6.1   6.0   6.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-04-11 s .  5868  5269  4704  4256  2979  2798  2604  2455  1154  1112  1068  1030   744   722   698   679   484   475   465   454   381   377   370   366  53.2  47.8  42.6  38.6  27.0  25.4  23.6  22.3  10.5  10.1   9.7   9.3   7.0   6.8   6.5   6.4   4.2   4.1   4.0   3.9   3.2   3.2   3.1   3.1  -0.869  -1.537   4.500  12.669   1.616
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-04-23 . .  5948  5280  4724  4258  3043  2825  2636  2466  1154  1111  1068  1030   741   721   700   682     0     0     0     0     0     0     0     0  99.8  88.6  79.3  71.5  51.1  47.4  44.2  41.4  19.4  18.6  17.9  17.3  12.6  12.2  11.8  11.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-04-24 . .  5872  5300  4712  4257  2976  2803  2601  2434  1162  1119  1073  1034   739   715   693   675   487   477   466   457   384   377   367   365  83.3  75.2  66.9  60.4  42.2  39.8  36.9  34.5  16.5  15.9  15.2  14.7  10.6  10.2   9.9   9.7   6.7   6.5   6.3   6.2   5.0   4.9   4.8   4.8  -0.887  -1.534   4.500  12.708   1.290
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-05-01 . .  5891  5274  4723  4301  3015  2831  2624  2473  1134  1091  1045  1007   721   699   673   653     0     0     0     0     0     0     0     0  83.0  74.3  66.5  60.6  42.5  39.9  37.0  34.8  16.0  15.4  14.7  14.2  10.5  10.1   9.8   9.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-05-11 . .  5877  5280  4720  4282  2984  2828  2608     0  1166  1124  1079  1041   758   737   713   693   480   471   462   453     0     0     0     0  66.9  60.1  53.7  48.7  34.0  32.2  29.7   0.0  13.3  12.8  12.3  11.9   9.0   8.6   8.4   8.2   5.7   5.5   5.4   5.5   0.0   0.0   0.0   0.0  -0.785  -1.600   5.856   9.213   0.842
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-05-18 . .  5887  5293  4712  4282  2997  2810  2607  2456  1166  1124  1079  1041   760   736   713   693     0     0     0     0     0     0     0     0  68.2  61.3  54.6  49.6  34.7  32.5  30.2  28.4  13.5  13.0  12.5  12.1   8.8   8.5   8.3   8.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-05-30 . .  5884  5297  4719  4290  2997  2813  2613  2459     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  73.1  65.8  58.6  53.3  37.2  35.0  32.5  30.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-06-05 . .  5832  5297  4709  4213  3002  2853  2670  2642  1153  1110  1064  1026   737   714   695   678   474   465   457   449   374   368   367   365  94.9  86.2  76.6  68.6  48.9  46.4  43.5  43.0  18.8  18.1  17.3  16.7  12.0  11.6  11.3  11.1   7.4   7.2   7.1   7.0   5.6   5.5   5.5   5.4  -0.736  -1.572   4.500  12.606   1.546
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-06-14 . .  5884  5287  4728  4283  3001  2809  2612  2456  1166  1124  1078  1041   763   736   713   693     0     0     0     0     0     0     0     0  53.4  48.0  42.9  38.9  27.3  25.5  23.7  22.3  10.6  10.2   9.8   9.5   6.9   6.7   6.5   6.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-06-19 . .  5882  5287  4711  4285  2996  2810  2607  2456  1166  1124  1079  1041   759   738   711   692   483   473   463   454   383   378   369   363  63.4  56.9  50.7  46.2  32.3  30.3  28.1  26.5  12.6  12.1  11.6  11.2   8.2   8.0   7.7   7.8   5.1   4.8   4.9   4.8   3.9   3.9   3.8   3.8  -0.788  -1.552   4.500  12.607   0.917
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-07-09 . .  5867  5269  4727  4294  2989  2805  2697     0  1164  1123  1078  1041   758   736   711   691   424   416   406   395   321   315   308   303  31.7  28.5  25.6  23.2  16.2  15.2  19.1   0.0   6.3   6.1   5.8   5.6   4.1   4.0   3.8   4.0   2.3   2.3   2.2   2.2   1.7   1.7   1.6   1.7  -1.093  -2.673  40.000   0.590   2.827
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-07-10 . .     0     0     0     0     0     0     0     0  1168  1125  1081  1043   760   738   714   692     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  14.5  14.0  13.4  13.0   9.4   9.2   8.9   8.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-07-16 . .  6483  5886  5211  4819  3343  3187  2962  2772  1168  1125  1081  1043   760   738   714   692     0     0     0     0     0     0     0     0  80.6  73.2  64.8  59.9  41.6  39.6  36.9  34.5  14.5  14.0  13.4  13.0   9.4   9.2   8.9   8.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-07-18 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   481   471   461   453   381   374   367   361   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.9   5.7   5.6   5.5   4.5   4.4   4.3   4.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-07-25 . .  5542  5072  4658  4406  2683  2523  2435  2311  1075  1014   966   934   733   709   687   673   518   507   496   488   399   387   376   377  76.7  70.2  64.5  61.0  37.1  34.9  33.7  32.0  14.9  14.0  13.4  12.9  10.1   9.8   9.5   9.6   7.6   7.4   7.3   7.2   6.4   6.2   6.0   6.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-07-26 . .  5823  5227  4695  4261  2992  2802  2596  2413  1153  1112  1067  1029   748   726   702   682     0     0     0     0     0     0     0     0  64.3  57.7  51.8  47.0  33.0  30.9  28.7  26.6  12.7  12.3  11.8  11.4   8.3   8.0   7.8   7.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-07-31 . .     0     0     0     0     0     0     0     0  1152  1111  1069  1034   763   739   706   681   477   468   459   452   377   372   366   357   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.1   5.9   5.7   5.5   4.1   3.9   3.8   3.8   2.8   2.6   2.6   2.6   2.2   2.2   2.1   2.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-08-09 . .     0     0     0     0     0     0     0     0  1160  1119  1075  1036   760   737   714   693     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.1   5.9   5.7   5.5   4.0   3.9   3.8   4.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-08-13 . .  5862  5266  4718  4288  2987  2803  2608  2453  1103  1075  1019   976   752   741   691   680   473   465   455   445   373   368   360   356  55.1  49.5  44.4  40.3  28.1  26.3  24.5  23.1  10.4  10.1   9.6   9.2   7.1   7.0   6.5   6.5   4.3   4.2   4.1   4.0   3.3   3.2   3.2   3.1  -0.927  -1.540   4.500  12.786   1.598
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-08-24 . .     0     0     0     0     0     0     0     0     0     0     0     0   757   735   711   691     0     0     0     0   385   380   372   367   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.6   9.3   9.0   8.8   0.0   0.0   0.0   0.0   4.4   4.3   4.3   4.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-08-25 . .     0     0     0     0     0     0     0     0  1166  1124  1080  1042   759   736   713   693   480   471   461   452   379   373   366   361   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.4   5.2   5.0   4.8   3.5   3.4   3.3   3.4   2.3   2.2   2.2   2.1   1.8   1.7   1.7   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-08-30 . .  5860  5265  4717  4288  2996  2810  2610  2456  1160  1124  1082  1037     0     0     0     0   484   474   466   459   385   377   370   364  53.8  48.3  43.3  39.3  27.5  25.8  23.9  22.5  10.6  10.3   9.9   9.5   0.0   0.0   0.0   0.0   4.4   4.3   4.2   4.1   3.4   3.3   3.3   3.3  -0.755  -1.551   4.500  12.532   0.763
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-09-15 . .  5859  5266  4717  4289  2996  2811  2611  2456  1150  1109  1066  1028   753   729   703   681   455   448   438   430   355   351   344   338  83.1  74.7  66.9  60.8  42.5  39.9  37.0  34.8  16.3  15.7  15.1  14.6  10.8  10.5  10.1   9.8   6.3   6.1   6.0   5.9   4.7   4.6   4.5   4.5  -0.881  -1.775  12.432   3.580   0.555
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-09-26 s .  5869  5278  4728  4294  2939  2818  2630  2415  1184  1140  1095  1057   772   751   728   708   483   475   463   452   381   377   367   359  30.0  27.0  24.2  22.0  15.1  14.4  13.5  12.4   6.1   5.8   5.6   5.4   4.0   3.8   3.7   3.9   2.4   2.3   2.2   2.2   2.0   1.9   1.9   1.9  -1.063  -1.917  40.000   0.711   2.308
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-10-07 s .  5859  5267  4717  4289  2995  2812  2613  2460  1169  1126  1082  1044   756   734   710   693   445   436   423   409   333   325   320   319  23.0  20.7  18.5  16.9  11.8  11.1  10.3   9.7   4.6   4.4   4.3   4.1   3.0   2.9   2.8   3.2   2.0   1.6   1.8   1.8   1.5   1.4   1.4   1.5  -1.077  -2.455  40.000   0.620   2.460
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-10-14 s .  5861  5266  4718  4289  2995  2811  2616  2457  1169  1126  1082  1044   760   738   714   693   481   471   461   453   376   372   366   359  52.5  47.2  42.3  38.4  26.8  25.2  23.4  22.0  10.5  10.1   9.7   9.4   6.8   6.6   6.4   6.3   4.2   4.1   4.0   4.0   3.2   3.2   3.1   3.1  -0.721  -1.564   4.500  12.517   0.999
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-10-28 . .  5862  5266  4718  4284  2994  2809  2610  2455  1146  1104  1058  1020     0     0     0     0   535   528   519   511     0     0     0     0 105.4  94.7  84.9  77.0  53.8  50.5  46.9  44.2  20.9  19.9  19.3  18.7   0.0   0.0   0.0   0.0   9.5   9.3   9.1   9.0   0.0   0.0   0.0   0.0  -1.262  -1.262  12.456   3.535   1.228
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-10-29 . .  5861  5265  4718  4290  2996  2816  2611  2456  1166  1123  1079  1040   757   735   711   690   483   473   464   457   382   377   370   363  93.4  83.9  75.2  68.4  47.7  44.9  41.6  39.1  18.6  17.9  17.2  16.6  12.2  11.8  11.4  11.1   7.4   7.2   7.1   6.9   5.6   5.5   5.4   5.3  -0.784  -1.551   4.500  12.590   0.673
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-11-06 . .  5861  5267  4718  4366  2996  2811  2616  2487  1176  1132  1087  1048   762   740   720   702   475   469   453   449   383   369   358   347  98.3  88.4  79.2  73.3  50.3  47.2  43.9  41.7  19.7  19.0  18.2  17.6  12.9  12.5  12.1  11.8   7.8   7.7   7.4   7.4   6.4   6.2   6.0   6.0  -0.817  -1.666   8.327   6.029   0.729
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-11-11 . .  5922  5296  4745     0     0     0     0     0  1089  1051  1013   979   698   674   648   625   443   434   434   428   339   346   358   335  97.0  86.7  77.7   0.0   0.0   0.0   0.0   0.0  17.8  17.2  16.6  16.0  11.5  11.1  10.7  10.3   7.2   7.0   7.0   6.9   5.8   5.8   6.1   6.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-11-19 . .  5860  5266  4718  4290  2996  2811  2613  2457  1155  1113  1069  1031   767   732   693   672   461   451   442   434   364   354   341   336 115.6 103.9  93.1  84.6  59.1  55.5  51.5  48.5  22.8  22.0  21.1  20.3  15.3  14.6  13.8  13.4   8.7   8.5   8.3   8.1   6.6   6.4   6.2   6.1  -0.878  -1.762  12.045   3.736   0.571
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-11-24 . .  5861  5265  4724  4286  2997  2811  2612  2457  1166  1124  1080  1042   759   738   714   693   487   474   461   462     0     0     0     0 106.5  95.7  85.9  77.9  54.5  51.1  47.5  44.7  21.2  20.4  19.6  18.9  14.1  13.7  13.2  12.9   9.2   8.8   8.3   8.6   0.0   0.0   0.0   0.0  -0.738  -1.560   4.500  12.533   0.572
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-12-04 . .  5973  5289  4721  4306  2998  2799  2632  2319  1136  1094  1053  1015   724   702   683   672     0     0     0     0     0     0     0     0  95.8  84.8  75.7  69.0  48.1  44.9  42.4  37.2  18.2  17.5  16.9  16.3  11.7  11.4  11.0  10.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-12-07 . .  5837  5252  4699  4282  2985  2800  2609  2456  1166  1124  1080  1042   758   737     0     0     0     0     0     0     0     0     0     0  54.3  48.8  43.7  39.8  27.8  26.0  24.3  22.8  10.8  10.5  10.0   9.7   7.1   6.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-12-17 . .  5862  5266  4719  4284     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0 179.3 161.1 144.3 131.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2009-12-29 . .  5862  5266  4725  4282  2996  2809  2622  2456     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  72.9  65.4  58.7  53.2  37.2  34.9  32.7  30.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-07-02 . .  5881  5291  4715  4283  2996  2809  2610  2456  1166  1124  1078  1041   758   737   713   693   480   471   460   452   378   373   366   361  67.6  60.8  54.2  49.2  34.4  32.3  30.0  28.2  13.4  12.9  12.4  12.0   9.0   8.5   8.2   8.2   5.5   5.3   5.2   5.2   4.2   4.1   4.0   4.1  -0.753  -1.561   4.500  12.575   0.765
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-07-12 . .  5882  5287  4718  4286  2996  2810  2610  2456  1203  1160  1113  1075   787   767   742   724   456   452   446   437   357   356   351   352  65.2  58.6  52.3  47.5  33.2  31.1  28.9  27.2  13.3  12.9  12.3  11.9   9.0   8.7   8.4   8.3   4.9   4.8   4.8   4.7   3.7   3.7   3.6   3.7  -1.049  -2.244  40.000   0.673   1.786
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-07-16 . .  5945  5264  4733  4470  2990  2813  2608  2478  1172  1131  1084  1047   763   741   727   716   486   476   467   459   383   378   376   374  51.2  45.3  40.8  38.5  25.7  24.2  22.5  21.3  10.1   9.7   9.3   9.0   6.6   6.4   6.3   6.3   4.1   3.9   3.9   3.8   3.1   3.0   3.0   3.0  -0.813  -1.545   4.500  12.738   1.768
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-07-31 . .  5881  5289  4710  4289  2996  2810  2607  2456  1148  1106  1057  1021   723   704   669   651     0     0     0     0     0     0     0     0  73.1  65.7  58.5  53.3  37.2  34.9  32.4  30.5  14.3  13.7  13.1  12.9   9.2   9.0   8.5   8.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-08-10 . .  5882  5288  4718  4288  2997  2810  2610  2456  1165  1123  1078  1041   758   736   712   692     0     0     0     0     0     0     0     0  73.1  65.7  58.6  53.3  37.2  34.9  32.4  30.5  14.5  14.0  13.4  12.9   9.4   9.2   8.9   9.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-08-15 . .  5881  5287  4719  4284  2996  2809  2615  2455  1165  1124  1078  1041   759   737   712   692   480   471   460   452   378   373   366   371  37.7  33.9  30.2  27.4  19.2  18.0  16.7  15.7   7.5   7.2   6.9   6.7   4.9   4.7   4.6   5.0   3.6   3.4   3.4   3.5   3.0   2.8   2.8   3.5  -0.756  -1.560   4.500  12.580   1.562
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-08-20 . .  5937  5271  4713  4253  2997  2811  2614  2457  1164  1123  1078  1042   759   737   713   696   480   472   462   453   381   375   368   363  82.7  73.5  65.7  59.3  41.8  39.2  36.4  34.2  16.2  15.7  15.0  14.5  10.6  10.3   9.9   9.8   6.4   6.3   6.1   6.0   4.9   4.8   4.7   4.7  -0.783  -1.554   4.500  12.615   0.621
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-08-21 . .  5862  5296  4718  4276  3003  2816  2631  2465  1166  1125  1080  1044   761   738   714   696   480   471   460   452   379   373   366   361  60.0  54.2  48.3  43.8  30.8  28.8  26.9  25.2  11.9  11.5  11.1  10.7   7.8   7.6   7.3   7.3   4.7   4.6   4.5   4.4   3.6   3.5   3.5   3.4  -0.729  -1.564   4.500  12.549   0.843
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-08-13 . .     0     0     0     0     0     0     0     0  1165  1123  1078  1041   758   736   712   694   480   471   460   451   378   372   366   361   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.7   3.6   3.4   3.3   2.4   2.3   2.3   3.4   2.0   1.8   1.9   1.9   1.6   1.5   1.6   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ193924-634245  19.6568970 -63.7125854  2010-08-14 . .  5882  5287  4718  4285  2996  2811  2611  2457  1165  1123  1078  1041   758   736   712   692   460   452   443   435   359   353   349   344  50.6  45.5  40.6  36.9  25.8  24.2  22.5  21.1  10.0   9.7   9.3   9.0   6.5   6.3   6.1   6.4   3.8   3.7   3.9   3.9   3.1   3.0   3.0   3.1  -1.002  -1.929  25.685   1.313   1.082
   AT20GJ193926-152543  19.6574056 -15.4286270  2010-04-01 s .   678   695   704   708   715   719   716   714   600   593   584   576   494   488   478   469     0     0     0     0     0     0     0     0   4.4   4.4   4.5   4.6   4.6   4.6   4.6   4.7   3.9   3.9   3.8   3.8   3.6   3.5   3.4   8.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193926-152543  19.6574056 -15.4286270  2010-04-23 s .   675   689   705   710   739   732   735   727   602   594   587   579   509   502   490   481     0     0     0     0     0     0     0     0  11.3  11.6  11.8  11.9  12.4  12.3  12.3  12.2  10.1  10.0   9.9   9.7   8.7   8.5   8.4   8.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ193926-152543  19.6574056 -15.4286270  2009-09-26 s .   729   738   743   745   718   718     0   734   604   596   587   580   505   498   489   480   388   385   380   377   339   336   332   329   3.7   3.8   3.8   3.8   3.7   3.7   0.0   3.8   3.1   3.1   3.0   3.0   2.6   2.6   2.5   3.1   1.9   1.9   2.3   1.8   2.1   2.0   2.0   2.1   0.257  -1.319  18.573   1.156   2.002
   AT20GJ193926-152543  19.6574056 -15.4286270  2009-10-07 s .   717   721   731   726   699   695   694   700   611   601   594   586   513   507   499   493   413   410   403   399   367   364   359   355   2.8   2.8   2.9   2.9   2.8   2.7   2.9   2.8   2.4   2.4   2.3   2.3   2.0   2.0   2.0   2.4   1.9   1.8   1.8   1.8   1.7   1.6   1.6   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ194025-690757  19.6737935 -69.1327209  2010-04-01 s .   959   943   943   917   869   860   852   841   640   627   613   599   494   488   473   460     0     0     0     0     0     0     0     0   6.1   6.0   6.0   5.9   5.6   5.5   5.5   5.5   4.2   4.1   4.0   3.9   3.6   3.5   3.3   8.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ194025-690757  19.6737935 -69.1327209  2010-04-23 . .   980   958   938   926   906   887     0   860   638   625   612   599   485   472   463   455   382   373   366   364   279   276   260   255  16.5  16.1  15.7  15.5  15.2  14.9   0.0  14.4  10.7  10.5  10.3  10.1   8.4   8.1   7.9   7.9   6.9   6.7   6.6   6.7   5.5   5.4   5.1   5.2   0.009  -1.783  22.041   1.049   2.430
   AT20GJ194025-690757  19.6737935 -69.1327209  2010-06-14 . .   969   950   943   932   882   882   869   861   665   654   640   626   523   512   500   498   413   410   403   395   354   341   338   326   8.8   8.6   8.6   8.5   8.0   8.0   7.9   7.8   6.0   5.9   5.8   5.7   5.1   4.9   4.8   4.9   4.2   4.2   4.2   4.2   3.9   3.7   3.8   3.8   0.255  -1.193  13.022   1.524   1.751
   AT20GJ194115-152431  19.6875081 -15.4086971  2009-09-26 s e >2481 >2269 >2077 >1916 >1398 >1327 >1345 >1220  >588  >568  >547  >528  >385  >375  >360  >348  >231  >226  >221  >216  >174  >174  >170  >165     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ194131-760548  19.6919861 -76.0966949  2010-02-06 . .   188   197   207   211     0     0     0     0     0     0     0     0     0     0   161   139     0     0     0     0     0     0     0     0   2.1   2.2   2.3   2.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.9   4.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ194131-760548  19.6919861 -76.0966949  2010-02-14 . .   191   195   203   210   214   214   213   213   190   186   187   188     0     0     0     0     0     0     0     0     0     0     0     0   2.5   2.5   2.6   2.7   2.9   2.8   2.8   2.9   2.8   2.7   2.8   3.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ194131-760548  19.6919861 -76.0966949  2010-03-02 . .   166   171   176   180   186   187     0   181   162   161   159   159   147   146   142   141     0     0     0     0     0     0     0     0   1.5   1.5   1.6   1.6   2.0   2.0   0.0   2.0   1.5   1.5   1.5   1.6   2.3   2.0   1.9   2.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ194131-760548  19.6919861 -76.0966949  2010-04-01 s .   130   135   137   145     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.6   2.5   2.7   3.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ194131-760548  19.6919861 -76.0966949  2010-04-23 . .   131   135   139   141     0     0     0     0   164   162   162   160   157   150   152   150   146   146   142   149   118   113   112   112   2.4   2.4   2.5   2.6   0.0   0.0   0.0   0.0   3.0   2.9   3.0   3.0   3.2   2.9   2.9   2.9   2.8   2.7   2.7   2.9   2.6   2.5   2.5   2.7   0.266  -2.136  40.000   0.232   2.436
   AT20GJ194131-760548  19.6919861 -76.0966949  2009-10-14 s .     0     0     0     0     0     0     0     0   254   254   255   256   249   248   247   247   239   240   240   242   233   229   226   226   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.4   2.4   2.4   2.4   2.4   2.4   2.4   2.4   2.2   2.2   2.2   2.2   2.1   2.1   2.0   2.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ194524-552049  19.7567281 -55.3470001  2010-04-01 s .  1011  1000   988   971   915   904   891   881   714   705   694   683   600   592   578   567     0     0     0     0     0     0     0     0   6.4   6.4   6.3   6.2   5.9   5.8   5.7   5.7   4.6   4.5   4.5   4.4   4.1   4.0   3.9   3.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ194524-552049  19.7567281 -55.3470001  2010-04-23 . .  1016   993   978   958   927   906     0   885   697   685   676   664   562   551   540   536   515   506   499   499   388   384   384   365  17.1  16.7  16.4  16.1  15.6  15.2   0.0  14.9  11.7  11.5  11.4  11.2   9.7   9.4   9.2   9.2   9.2   9.1   9.0   9.1   7.4   7.4   7.4   7.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ194524-552049  19.7567281 -55.3470001  2010-06-14 . .  1014  1002   988   972   913   904   893   882   719   706   696   687   600   592   583   579   517   510   503   502   457   454   448   447   9.2   9.1   9.0   8.8   8.3   8.2   8.1   8.0   6.5   6.4   6.3   6.2   5.8   5.4   5.6   5.6   5.3   5.1   5.1   5.2   4.9   4.9   4.9   5.0   0.342  -0.763   7.203   1.900   1.330
   AT20GJ194953-681744  19.8314535 -68.2956696  2010-02-06 . .    54    54    54     0    53    54     0    60     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.7   0.7   0.7   0.0   0.9   0.8   0.0   1.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ194953-681744  19.8314535 -68.2956696  2010-02-14 . .    61    62    61    58    60    61    61     0     0    84    84     0     0     0     0     0     0     0     0     0     0     0     0     0   0.9   0.9   0.9   1.0   1.3   1.1   1.2   0.0   0.0   1.8   1.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ194953-681744  19.8314535 -68.2956696  2010-03-02 . .    64    62    62    62    59    64     0    57    82    82    84    85   104    96   105   101     0     0     0     0     0     0     0     0   0.7   0.7   0.7   0.8   0.9   0.9   0.0   1.1   0.9   0.9   0.9   1.0   1.9   1.6   1.6   1.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ194953-681744  19.8314535 -68.2956696  2010-04-23 . .    58    58    56    56    63    66     0    68   100   102   104   106   127   123   124   124   154   143   146   143   131   117   120   117   1.2   1.2   1.2   1.3   1.3   1.2   0.0   1.4   1.9   1.9   2.0   2.1   2.8   2.5   2.5   2.6   2.9   2.7   2.8   2.7   2.8   2.5   2.6   2.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ194953-681744  19.8314535 -68.2956696  2009-09-26 s .     0     0     0     0     0     0     0     0    69    71    71    69    72    71    70     0    70    70    69    66    64    63    64    68   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.7   0.6   0.6   0.7   0.8   0.7   0.8   0.0   0.8   0.7   0.7   0.8   0.8   0.8   0.8   1.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ194953-681744  19.8314535 -68.2956696  2009-10-07 s .     0     0     0     0     0     0     0     0    72    71    72    73    75    76    74    76    74    72    75    73    74    71     0    77   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.5   0.5   0.5   0.5   0.7   0.6   0.6   0.7   0.7   0.6   0.6   0.7   0.8   0.8   0.0   1.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ194953-681744  19.8314535 -68.2956696  2009-10-14 s .     0     0     0     0     0     0     0     0    73    73    74    72    72    72    71    75    72    70    70    70    68    66    64    64   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.2   1.2   1.2   1.3   1.6   1.6   1.5   1.7   0.9   0.8   0.8   0.9   0.9   0.9   0.9   1.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ194953-681744  19.8314535 -68.2956696  2009-11-06 . .    62    61    60    57    59    60    62    62    67    69    67    70    74     0    68    72     0    70     0     0     0     0     0    85   1.1   1.1   1.1   1.2   1.2   1.1   1.2   1.7   1.3   1.3   1.3   1.4   1.9   0.0   1.6   1.8   0.0   2.0   0.0   0.0   0.0   0.0   0.0   4.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ194953-195713  19.8315063 -19.9537029  2010-04-23 s .  1122  1081  1055  1023   930   902   883   869   586   577   567   557   466   457   445   434     0     0     0     0     0     0     0     0  18.8  18.1  17.7  17.2  15.6  15.1  14.8  14.6   9.8   9.7   9.5   9.4   8.0   7.8   7.6   7.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ194953-195713  19.8315063 -19.9537029  2009-09-26 s .  1175  1137  1101  1063   923   905     0   864   593   582   569   558   464   456   443   434   342   337   334   329   292   289   286   282   6.0   5.8   5.6   5.4   4.7   4.6   0.0   4.4   3.0   3.0   2.9   2.9   2.4   2.3   2.3   2.8   2.2   2.0   2.0   2.1   1.9   1.8   1.8   1.9  -0.053  -1.255  12.932   1.447   1.328
   AT20GJ194953-195713  19.8315063 -19.9537029  2009-10-07 s .  1152  1124  1111  1075   930   902   878   876   604   592   580   569   474   466   458   451   359   356   349   346   314   308   305   298   4.5   4.4   4.4   4.2   3.7   3.6   3.5   3.5   2.4   2.3   2.3   2.2   2.2   1.8   1.8   2.2   1.7   1.6   1.6   1.6   1.5   1.4   1.4   1.5   0.174  -1.049   7.341   1.987   2.450
   AT20GJ195659-322545  19.9498535 -32.4293060  2010-04-01 s .   562   575   591   604   647   653   659   659   602   597   593   592   564   562   559   548     0     0     0     0     0     0     0     0   3.6   3.7   3.8   3.9   4.2   4.2   4.3   4.4   3.9   3.9   3.8   3.9   3.9   3.8   3.7   3.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ195659-322545  19.9498535 -32.4293060  2010-04-23 s .   565   569   586   601     0     0     0     0   616   612   608   602   551   546   540   539   562   562   562   561   475   460   457   446   9.5   9.6   9.8  10.1   0.0   0.0   0.0   0.0  10.3  10.3  10.2  10.1   9.5   9.3   9.2   9.3  10.1  10.1  10.1  10.2   9.0   8.8   8.8   8.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ195659-322545  19.9498535 -32.4293060  2010-06-14 . .   641   634   626   618   606   609   610   611   656   655   656   659   656   652   651   645   674   678   671   674   650   658   647   640   5.8   5.8   5.7   5.6   5.5   5.5   5.5   5.9   6.0   6.0   6.0   6.0   6.0   5.9   5.9   6.2   6.5   6.5   6.5   6.5   6.9   6.9   6.9   7.0   0.036   0.036   8.633   1.258   2.665
   AT20GJ195759-384506  19.9666158 -38.7517662  2010-02-06 . .  1971  2009  2055  2089  2231  2249  2264  2253  2067  2047  2015  1987  1723  1702  1720  1670     0     0     0     0     0     0     0     0  21.3  21.7  22.2  22.6  24.1  24.3  24.5  24.3  22.3  22.1  21.8  21.5  19.8  19.3  19.5  19.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ195759-384506  19.9666158 -38.7517662  2010-02-14 . .  2129  2164  2180  2195  2262  2275  2278  2269  2039  2013  1975  1930     0     0     0     0     0     0     0     0     0     0     0     0  26.5  26.9  27.1  27.3  28.1  28.3  28.3  28.2  25.8  25.4  25.0  24.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ195759-384506  19.9666158 -38.7517662  2010-03-02 . .  2134  2134  2168  2221  2305  2324  2345  2353  2226  2207  2188  2170  1973  1954  1936  1910     0     0     0     0     0     0     0     0  17.8  17.8  18.1  18.5  19.2  19.4  19.6  19.6  18.6  18.4  18.3  18.1  16.5  16.3  16.2  16.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ195759-384506  19.9666158 -38.7517662  2010-04-01 s .  1824  1865  1902  1923  2008  2022  2032  2037     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  11.5  11.8  12.0  12.2  12.7  12.8  12.9  12.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ195759-384506  19.9666158 -38.7517662  2010-04-23 s .  2070  2069  2080  2064  2085  2056  2114  2036  1877  1869  1861  1850  1733  1717  1694  1685  1793  1782  1772  1775  1468  1456  1447  1416  34.7  34.7  34.9  34.6  35.0  34.5  37.7  34.2  31.5  31.4  31.2  31.1  29.1  28.8  28.4  28.6  31.6  31.5  31.5  31.7  27.1  27.0  26.9  26.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ195759-384506  19.9666158 -38.7517662  2009-09-26 s .     0     0     0     0     0     0     0     0  2176  2163  2148  2135  1988  1978  1958  1928  1764  1756  1747  1732  1648  1641  1633  1623   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  11.1  11.1  11.0  10.9  10.2  10.1  10.0   9.9   8.6   8.5   8.5   8.4   7.7   7.6   7.6   7.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ195759-384506  19.9666158 -38.7517662  2009-10-07 s .     0     0     0     0     0     0     0     0  2130  2115  2105  2092  1966  1955  1942  1944  1806  1799  1776  1765  1709  1695  1684  1682   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.4   8.3   8.3   8.2   7.7   7.7   7.6   7.6   6.8   6.7   6.6   6.5   6.1   6.1   6.0   6.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ195759-384506  19.9666158 -38.7517662  2009-11-06 . .  2258  2279  2304  2306  2300  2311  2312  2269  2176  2166  2157  2145  2116  2065  1962  1921  1814  1807  1811  1844  1825  1771  1689  1653  37.9  38.2  38.7  38.7  38.6  38.8  38.8  38.1  36.5  36.3  36.2  36.0  35.5  34.7  32.9  32.5  29.0  28.8  28.7  29.2  28.7  27.7  25.7  25.9   0.231  -0.804  26.362   3.930   1.378
   AT20GJ200057-174857  20.0158590 -17.8160210  2010-04-23 s .  1990  1965  1962  1946  1941  1916  1917  1894  1670  1663  1654  1644  1581  1570  1543  1526     0     0     0     0     0     0     0     0  33.4  33.0  32.9  32.7  32.6  32.2  32.2  31.8  28.0  27.9  27.8  27.6  26.5  26.4  25.9  25.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ200057-174857  20.0158590 -17.8160210  2010-05-03 . .  2082  2091  2068  2043  1824  1765  1740  1748     0     0     0     0     0     0     0     0  1585  1582  1575  1576  1542  1526  1551  1558  26.2  26.4  26.1  25.7  23.0  22.2  21.9  22.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  21.0  21.0  21.0  21.1  21.4  21.2  21.6  21.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ200057-174857  20.0158590 -17.8160210  2009-09-26 . .  2269  2355  2422  2418  2545  2571  2618  2650  2466  2447  2429  2413  2226  2215  2186  2163  1929  1929  1919  1910  1821  1807  1797  1789  11.6  12.1  12.4  12.4  13.0  13.2  14.2  13.6  12.6  12.5  12.4  12.4  11.4  11.3  11.2  11.1   9.4   9.4   9.3   9.2   8.5   8.4   8.3   8.3   0.772  -0.646   8.988   5.201   1.971
   AT20GJ200057-174857  20.0158590 -17.8160210  2009-10-07 s .  2187  2266  2356  2387  2433  2429  2436  2490  2325  2309  2297  2279  2133  2117  2101  2083  1912  1899  1888  1883  1822  1812  1803  1779   8.6   8.9   9.3   9.4   9.6   9.6   9.6   9.8   9.1   9.1   9.0   9.0   8.4   8.3   8.3   8.2   7.2   7.1   7.0   7.0   6.5   6.5   6.4   6.3   0.914  -0.470   5.920   4.680   2.201
   AT20GJ200324-325142  20.0566996 -32.8625374  2010-04-01 s .   819   802   783   768   698   688   673   658     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.2   5.1   5.0   4.9   4.5   4.4   4.4   4.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ200324-325142  20.0566996 -32.8625374  2010-04-23 s .   755   742   733   721   699   683   684   656   439   427   416   404   314   304   297   286   236   237   233   227   170   162   163   156  12.7  12.5  12.3  12.1  11.7  11.5  11.7  11.0   7.6   7.4   7.2   7.1   5.6   5.3   5.2   5.1   4.3   4.3   4.3   4.2   3.4   3.2   3.3   3.3   0.379  -1.469  10.800   1.237   2.745
   AT20GJ200324-325142  20.0566996 -32.8625374  2009-09-26 . .     0     0     0     0     0     0     0     0   457   446   435   426   345   339   331   323   245   242   239   234   203   202   199   196   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.3   2.3   2.2   2.2   2.3   1.8   1.7   2.2   1.6   1.5   1.5   1.6   1.4   1.3   1.3   1.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ200324-325142  20.0566996 -32.8625374  2009-10-07 s .     0     0     0     0     0     0     0     0   459   448   439   428   348   341   334   330   255   253   247   244   215   211   209   205   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.8   1.8   1.7   1.7   1.7   1.6   1.6   1.7   1.3   1.2   1.2   1.2   1.1   1.1   1.1   1.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ200324-325142  20.0566996 -32.8625374  2009-11-06 . .   785   771   757   748   685   678   666   642   455   446   436   426   364   349   327   318   247   244   241   247   213   208   196   175  13.2  12.9  12.7  12.6  11.5  11.4  11.2  11.1   7.7   7.5   7.4   7.3   6.3   6.0   5.6   5.5   4.4   4.3   4.2   4.4   4.5   4.3   4.1   4.4   0.088  -1.492  15.101   1.006   1.503
   AT20GJ200555-372339  20.0986308 -37.3948555  2010-04-01 s .   636   652   665   670   664   660   657   647     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.1   4.2   4.3   4.3   4.3   4.3   4.3   4.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ200555-372339  20.0986308 -37.3948555  2010-04-23 s .   645   651   658   660   669   657   690   642   492   485   477   469   400   392   382   376   359   348   339   346   278   270   257   259  10.8  10.9  11.0  11.1  11.2  11.0  14.4  11.0   8.5   8.1   8.0   8.2   7.0   6.8   6.6   6.6   6.5   6.3   6.1   6.3   5.4   5.2   5.0   5.1   1.028  -0.828   6.097   1.341   2.782
   AT20GJ200555-372339  20.0986308 -37.3948555  2009-09-26 s .     0     0     0     0     0     0     0     0   489   482   473   465   400   395   387   379   317   313   310   306   280   278   274   274   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.5   2.5   2.4   2.4   2.1   2.0   2.0   2.6   2.0   1.9   1.9   1.9   1.8   1.7   1.7   1.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ200555-372339  20.0986308 -37.3948555  2009-10-07 s .     0     0     0     0     0     0     0     0   498   489   482   474   407   402   396   393   335   332   328   326   300   298   295   295   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.0   1.9   1.9   1.9   2.0   1.9   1.9   2.0   1.6   1.5   1.5   1.5   1.4   1.4   1.4   1.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ200555-372339  20.0986308 -37.3948555  2009-11-06 . .   645   660   676   683   678   675   668   650   515   507   499   491   443   431   407   395   340   335   336   339   312   303   291   284  10.8  11.1  11.3  11.5  11.4  11.3  11.2  11.2   8.6   8.5   8.4   8.3   7.6   7.4   7.0   6.8   5.8   5.7   5.7   5.8   5.7   5.5   5.3   5.6   1.044  -0.797   6.036   1.360   1.078
   AT20GJ200925-484953  20.1570536 -48.8315887  2010-04-01 s .  1172  1161  1151  1143  1084  1069  1058  1049     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.4   7.4   7.3   7.3   6.9   6.8   6.8   6.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ200925-484953  20.1570536 -48.8315887  2010-04-23 s .  1167  1137  1124  1108  1079  1055     0  1047   868   859   852   844   762   753   743   739   728   720   721   707   590   576   575   550  19.6  19.1  18.9  18.6  18.1  17.7   0.0  17.6  14.6  14.4  14.3  14.2  13.1  12.8  12.7  12.7  12.8  12.8  12.8  12.6  10.9  10.9  10.7  10.6  -0.030  -1.167  40.000   1.182   2.620
   AT20GJ200925-484953  20.1570536 -48.8315887  2009-09-26 s .     0     0     0     0     0     0     0     0   841   833   824   816   741   737   729   718   653   650   647   642   612   610   609   605   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.3   4.3   4.2   4.2   3.8   3.8   3.7   4.4   3.2   3.2   3.1   3.1   2.9   2.9   2.8   3.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ200925-484953  20.1570536 -48.8315887  2009-10-07 s .     0     0     0     0     0     0     0     0   848   838   831   822   752   746   740   740   681   680   675   673   646   643   640   641   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.3   3.3   3.3   3.2   3.0   2.9   2.9   3.4   2.6   2.5   2.5   2.5   2.3   2.3   2.3   2.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ200925-484953  20.1570536 -48.8315887  2009-11-06 . .  1054  1047  1041  1035   985   980   972   956   834   826   820   812   780   759   722   707   654   649   652   662   644   633   593   586  17.7  17.6  17.5  17.4  16.5  16.4  16.3  16.0  14.0  13.9  13.8  13.6  13.3  12.9  12.3  12.1  10.9  10.7  10.7  10.9  10.6  10.4   9.7   9.8   0.258  -0.629   9.049   1.950   1.303
   AT20GJ201115-154640  20.1876973 -15.7778482  2010-04-23 s .  1616  1697  1789  1856  2124  2139  2185  2193  2038  2020  2001  1978  1789  1765  1721  1693     0     0     0     0     0     0     0     0  27.1  28.5  30.0  31.2  35.7  35.9  36.7  36.8  34.2  33.9  33.6  33.2  30.0  29.6  28.9  28.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ201115-154640  20.1876973 -15.7778482  2010-05-03 . .     0     0     0     0     0     0     0     0  2071  2051  2032  2010  1831  1798  1805  1790  1632  1614  1597  1588  1466  1443  1454  1442   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  26.1  25.8  25.6  25.3  23.1  22.7  22.7  22.6  21.6  21.4  21.3  21.3  20.3  20.1  20.3  20.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ201115-154640  20.1876973 -15.7778482  2009-09-26 . .  1599  1701  1797  1869  2041  2076  2125  2191  2115  2101  2083  2068  1871  1849  1819  1794  1495  1478  1469  1455  1322  1306  1291  1276   8.2   8.7   9.2   9.6  10.5  10.6  11.0  11.2  10.8  10.8  10.7  10.6   9.6   9.5   9.3   9.2   7.3   7.2   7.1   7.0   6.2   6.1   6.0   5.9   0.752  -1.133  15.477   4.334   1.400
   AT20GJ201115-154640  20.1876973 -15.7778482  2009-10-07 s .  1631  1743  1863  1926  2099  2117  2142  2202  2150  2131  2115  2096  1899  1879  1857  1833  1563  1550  1532  1523  1402  1386  1373  1348   6.4   6.9   7.3   7.6   8.3   8.3   8.4   8.7   8.5   8.4   8.3   8.2   7.5   7.4   7.3   7.2   5.9   5.8   5.7   5.6   5.0   5.0   4.9   4.8   0.798  -0.993  13.826   4.448   2.137
   AT20GJ202435-325335  20.4098918 -32.8931122  2010-04-01 . .   659   665   678   683   708   702   699   699   600   598   596   596   560   554   545   536     0     0     0     0     0     0     0     0   4.2   4.3   4.3   4.4   4.6   4.5   4.5   4.6   3.9   3.9   3.9   3.9   3.8   3.7   3.7   3.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ202435-325335  20.4098918 -32.8931122  2010-04-23 s .   661   665   677   684   702   693   696   704   591   587   582   577   533   528   522   520   531   529   525   527   445   434   427   427  11.1  11.2  11.4  11.5  11.8  11.6  11.8  11.8   9.9   9.9   9.8   9.7   9.1   9.0   8.9   8.9   9.5   9.5   9.5   9.6   8.5   8.3   8.2   8.3   0.938  -0.471   4.500   1.306   2.657
   AT20GJ203547-345352  20.5966146 -34.9024773  2010-04-23 s e >1054  >936  >825  >761     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ203547-345352  20.5966146 -34.9024773  2009-10-29 . e     0     0     0     0     0     0     0     0  >177  >170     0  >159     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ203548-684633  20.5969096 -68.7760696  2010-04-01 s .   334   379   429   474   660   690   722   748     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.2   2.5   2.8   3.2   4.3   4.4   4.7   4.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ203548-684633  20.5969096 -68.7760696  2010-04-23 . .   342   380   427   469   658   681   715   734   866   865   865   861   808   800   795   792   785   772   779   767   620   596   586   580   6.0   6.4   7.2   7.9  11.0  11.4  12.0  12.3  14.5  14.5  14.5  14.5  13.8  13.6  13.6  13.6  13.9  13.7  13.9  13.7  11.4  11.3  10.9  11.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ203548-684633  20.5969096 -68.7760696  2009-09-26 s .     0     0     0     0     0     0     0     0   901   900   897   894   840   833   824   812   742   735   730   722   672   670   666   657   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.6   4.6   4.6   4.6   4.3   4.3   4.2   5.0   3.6   3.6   3.5   3.5   3.1   3.1   3.1   3.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ203548-684633  20.5969096 -68.7760696  2009-10-07 s .     0     0     0     0     0     0     0     0   890   887   884   880   825   818   811   813   740   733   725   716   678   672   668   665   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.5   3.5   3.5   3.5   3.3   3.2   3.2   3.8   2.8   2.7   2.7   2.7   2.9   2.8   2.4   3.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ203548-684633  20.5969096 -68.7760696  2009-10-14 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   728   724   720   723   675   665   658   649   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.2   6.2   6.1   6.1   5.7   5.6   5.3   5.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ203548-684633  20.5969096 -68.7760696  2009-11-06 . .   332   373   418   451   628   660   693   704   845   842   838   833   806   785   746   735   688   677   666   669   643   621   579   578   5.6   6.3   7.0   7.6  10.5  11.1  11.6  11.8  14.2  14.1  14.1  14.0  13.8  13.4  12.7  12.6  11.4  11.2  10.9  11.0  10.7  10.3   9.6   9.9   1.626  -0.739  11.612   1.567   1.474
   AT20GJ203551-660207  20.5976359 -66.0354385  2010-04-01 s .   354   344   338   331   309   308   305   303     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.4   2.3   2.3   2.3   4.9   2.1   2.2   2.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ203551-660207  20.5976359 -66.0354385  2010-04-23 . .   355   344   338   331   323   318   316   313   273   270   267   263   237   236   231   230   215   216   214   209   164   158   154   166   6.2   5.8   5.7   5.8   5.6   5.4   5.4   5.4   4.8   4.7   4.7   4.7   4.3   4.2   4.1   4.1   3.9   3.9   3.9   3.9   3.3   3.2   3.1   3.5  -0.025  -1.770  40.000   0.332   2.772
   AT20GJ203551-660207  20.5976359 -66.0354385  2009-09-26 s .     0     0     0     0     0     0     0     0   269   266   263   260   233   230   226   223   197   196   193   193   178   177   174   175   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.8   1.7   1.7   1.7   1.6   1.5   1.6   1.7   1.4   1.3   1.3   1.4   1.3   1.2   1.2   1.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ203551-660207  20.5976359 -66.0354385  2009-10-07 s .     0     0     0     0     0     0     0     0   271   267   264   262   235   233   231   230   206   204   203   200   189   189   188   187   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.3   1.3   1.3   1.3   1.3   1.2   1.2   1.3   1.1   1.0   1.0   1.0   1.0   1.0   1.0   1.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ203551-660207  20.5976359 -66.0354385  2009-10-14 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   204   203   202   202   188   188   185   184   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.9   1.8   1.8   1.8   1.7   1.7   1.7   1.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ203551-660207  20.5976359 -66.0354385  2009-11-06 . .   368   361   352   348   322   319   315   310   270   267   264   262   248   240   230   226   217   217   219   212     0     0     0     0   6.3   6.1   5.9   6.0   5.5   5.4   5.4   5.5   4.6   4.6   4.5   4.5   4.4   4.3   4.1   4.0   4.0   3.9   4.0   4.0   0.0   0.0   0.0   0.0   0.040  -0.522   7.929   0.656   1.071
   AT20GJ203958-720655  20.6661275 -72.1152802  2010-04-01 s .   177   180   178   182   182   184   185   185     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   3.0   2.9   1.4   3.7   3.7   3.2   3.6   2.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ203958-720655  20.6661275 -72.1152802  2010-04-23 . .   182   181   182   181   190   190   193   193   195   195   193   192   183   183   179   179   168   170   169   166   133   134   131   136   3.3   3.2   3.2   3.3   3.3   3.3   3.4   3.4   3.5   3.5   3.5   3.5   3.4   3.3   3.3   3.3   3.1   3.1   3.1   3.1   2.8   2.8   2.7   3.0   0.203  -1.932  40.000   0.273   2.027
   AT20GJ203958-720655  20.6661275 -72.1152802  2009-10-14 s .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   150   149   149   148   139   137   137   138   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.5   1.4   1.4   1.4   1.4   1.4   1.3   1.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ204008-250746  20.6691040 -25.1296291  2010-04-23 s .   615   594   579   564   528   516   508   496   369   363   358   353   308   303   294   287     0     0     0     0     0     0     0     0  10.3  10.0   9.7   9.5   9.0   8.7   8.5   8.5   6.4   6.1   6.2   6.1   5.3   5.2   5.1   5.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ204008-250746  20.6691040 -25.1296291  2010-05-03 s .   591   592   576   531   469   460   451   443   365   361   354   350   305   301   298   300   267   266   262   263   264   253   262   250   7.5   7.5   7.3   6.7   6.3   6.0   5.7   5.9   4.7   4.6   4.6   4.5   4.0   3.9   3.9   4.0   3.7   3.7   3.6   3.7   3.9   3.7   3.8   3.8  -0.414  -0.414   8.604   0.941   1.979
   AT20GJ204008-250746  20.6691040 -25.1296291  2009-10-07 s .   617   619   625   618   580   571   564   572   454   447   441   434   378   374   369   364   293   288   281   277   259   255   251   246   2.4   2.4   2.5   2.4   2.3   2.2   2.2   2.6   1.8   1.8   1.7   1.7   1.8   1.8   1.8   1.8   1.4   1.3   1.3   1.3   1.3   1.2   1.2   1.3   0.135  -1.288  19.117   0.855   2.847
   AT20GJ204008-250746  20.6691040 -25.1296291  2009-10-29 s .   603   587   581   581   588   582   559   550   415   404   397   393   336   329   308   299     0     0     0     0     0     0     0     0   9.6   9.4   9.3   9.3   9.6   9.4   8.9   8.8   6.7   6.5   6.4   6.4   5.6   5.4   5.1   5.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ205616-471447  20.9378784 -47.2465630  2010-04-01 . .  2939  3020  3099  3152  3297  3315  3337  3359     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  18.6  19.1  19.6  19.9  20.8  21.0  21.1  21.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ205616-471447  20.9378784 -47.2465630  2010-04-23 s .     0     0     0     0  3507  3471  3489  3526  3251  3240  3233  3214  3050  3017  3007  2998  2994  2964  2966  2960  2457  2426  2409  2338   0.0   0.0   0.0   0.0  58.9  58.3  58.6  59.2  54.6  54.4  54.3  53.9  51.2  50.6  50.5  50.3  52.8  52.5  52.7  52.8  45.3  44.9  44.8  43.6   0.161  -1.234  40.000   4.969   2.736
   AT20GJ205616-471447  20.9378784 -47.2465630  2010-06-14 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  2968  2947  2929  2911  2762  2753  2736  2709   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  28.3  28.2  28.2  28.1  27.6  27.6  27.5  27.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ205616-471447  20.9378784 -47.2465630  2009-10-07 s .     0     0     0     0     0     0     0     0  2479  2459  2446  2430  2298  2287  2274  2277  2102  2089  2045  2026  2017  2000  1983  1978   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   9.7   9.7   9.6   9.6   9.0   9.0   8.9   9.0   7.9   7.8   7.6   7.5   7.2   7.1   7.0   7.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ205616-471447  20.9378784 -47.2465630  2009-10-29 s .  2368  2347  2351  2376  2624  2640  2557  2558  2376  2368  2361  2352  2263  2257  2252  2232  2005  1992  1992  1987  1902  1905  1904  1886  37.7  37.4  37.5  37.9  41.8  42.1  40.7  40.8  37.9  37.7  37.6  37.5  36.1  36.0  35.9  35.6  30.4  30.1  30.0  29.8  27.6  27.5  27.4  27.1   0.837  -0.482   6.414   4.939   1.132
   AT20GJ205616-471447  20.9378784 -47.2465630  2009-11-06 . .  2430  2436  2436  2432  2410  2415  2422  2425  2358  2352  2349  2343  2372  2325  2215  2179  2207  2204  2209  2236  2276  2216  2106  2064  40.8  40.9  40.9  40.8  40.4  40.5  40.6  40.7  39.6  39.5  39.4  39.3  39.8  39.0  37.2  36.6  35.3  35.1  35.0  35.3  34.8  33.8  32.0  32.2   0.146  -0.421  40.000   4.304   1.421
   AT20GJ205625-320845  20.9402812 -32.1460571  2010-04-01 . .   947   970   993  1008  1044  1044  1048  1050     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.0   6.2   6.3   6.4   6.7   6.6   6.7   6.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ205625-320845  20.9402812 -32.1460571  2010-04-23 s .     0     0     0     0  1008  1001  1010  1020   942   938   934   927   864   852   847   839   795   792   793   780   628   619   619   601   0.0   0.0   0.0   0.0  16.9  16.8  17.0  17.1  15.8  15.7  15.7  15.6  14.8  14.3  14.2  14.3  14.0  14.0  14.1  13.9  11.6  11.5  11.5  11.6   0.119  -1.882  40.000   1.256   2.557
   AT20GJ205625-320845  20.9402812 -32.1460571  2009-10-07 s .     0     0     0     0     0     0     0     0   989   982   976   969   906   898   889   890   840   834   827   823   791   787   781   778   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.9   3.9   3.8   3.8   3.6   3.5   3.5   4.1   3.2   3.1   3.1   3.1   2.8   2.8   2.8   3.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ205625-320845  20.9402812 -32.1460571  2009-10-29 s .   799   826   862   905  1080  1095  1074  1084  1015  1012  1006  1001   955   949   946   934   766   751   748   739   690   686   683   672  12.7  13.2  13.7  14.4  17.2  17.4  17.1  17.3  16.2  16.1  16.0  16.0  15.4  15.1  15.1  15.1  11.8  11.5  11.4  11.3  10.2  10.1  10.0   9.9   1.029  -0.846  10.775   2.204   1.524
   AT20GJ205625-320845  20.9402812 -32.1460571  2009-11-06 . .   919   946   966   980  1015  1021  1029  1033   995   992   987   981   959   935   890   875   848   844   845   857   853   830   785   774  15.4  15.9  16.2  16.4  17.0  17.1  17.3  17.3  16.7  16.6  16.6  16.5  16.3  15.7  14.9  14.9  14.0  13.8  13.8  14.0  13.7  13.3  12.6  12.6   0.840  -0.426   6.041   1.952   1.365
   AT20GJ205741-373402  20.9615702 -37.5672760  2010-04-01 . .   505   527   546   561   627   641   652   661   736   737   736   736   713   706   702   688     0     0     0     0     0     0     0     0   3.3   3.4   3.5   3.7   4.1   4.1   4.2   4.4   4.7   4.7   4.7   4.7   4.8   4.6   4.6   4.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ205741-373402  20.9615702 -37.5672760  2010-04-23 s .   522   526   538   551   619   624   643   644   688   687   688   684   655   647   643   638   614   607   603   602   486   474   469   451   8.8   8.8   9.0   9.3  10.4  10.5  10.9  11.0  11.6  11.5  11.6  11.5  11.2  11.0  10.9  10.9  11.0  10.8  10.7  10.7   9.2   9.0   9.0   8.8   0.276  -2.705  40.000   0.939   2.165
   AT20GJ210544-782535  21.0958232 -78.4262619  2010-04-01 s .   900   904   911   906   876   864   851   840     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.7   5.8   5.8   5.8   5.6   5.5   5.5   5.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ210544-782535  21.0958232 -78.4262619  2009-10-14 s .     0     0     0     0     0     0     0     0   907   895   883   873   757   744   735   727   628   623   617   614   561   552   544   536   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.1   8.0   7.9   7.8   6.8   6.7   6.6   6.8   5.4   5.3   5.2   5.2   4.8   4.7   4.6   4.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ210933-411020  21.1592183 -41.1723900  2010-03-06 . .  1551  1560  1533  1487  1334  1300  1267  1278   906   894   883   872   835   820   812   777   612   607   600   590   535   527   519   504  27.0  27.2  26.7  25.9  23.3  22.7  22.1  22.3  15.8  15.6  15.4  15.2  14.8  14.5  14.4  14.1  11.4  11.3  11.2  11.1  10.4  10.3  10.2  10.0  -0.232  -1.608  40.000   1.025   1.775
   AT20GJ210933-411020  21.1592183 -41.1723900  2009-10-07 s .     0     0     0     0     0     0     0     0   997   977   959   942   805   795   782   777   654   643   635   629   580   575   572   567   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.9   3.8   3.8   3.7   3.2   3.1   3.1   3.6   2.5   2.4   2.4   2.3   2.5   2.4   2.0   2.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ210933-411020  21.1592183 -41.1723900  2009-10-29 s .  1565  1524  1497  1490  1503  1483  1405  1378   953   937   919   904   776   764   752   740   613   608   603   596   546   544   541   534  24.9  24.3  23.9  23.7  23.9  23.6  22.4  22.0  15.2  14.9  14.6  14.4  12.6  12.3  12.2  12.0   9.4   9.3   9.2   9.1   8.1   8.0   7.9   7.9   1.400  -0.791   4.500   2.967   1.431
   AT20GJ210933-411020  21.1592183 -41.1723900  2009-11-06 . .  1647  1619  1584  1553  1391  1371  1345  1303   974   956   940   924   825   799   753   736   658   654   655   668   641   618   571   557  27.6  27.2  26.6  26.1  23.3  23.0  22.6  21.9  16.3  16.0  15.8  15.5  13.9  13.5  12.7  12.5  10.9  10.8  10.7  11.0  10.5  10.1   9.3   9.4   0.245  -0.763   4.500   3.395   1.866
   AT20GJ211630-805355  21.2752177 -80.8987198  2010-04-10 s .   401   403   408   414   495   511     0   549   677   681   685   689   683   684   685   683   674   676   680   669   657   648   643   642   6.0   5.9   6.0   6.2   7.4   7.6   0.0   8.3   9.9  10.0  10.1  10.1  10.5  10.4  10.4  10.5   9.6   9.5   9.6   9.4   9.0   8.8   8.7   8.7   0.566  -1.326  39.704   1.282   1.609
   AT20GJ212113-370308  21.3536641 -37.0524445  2010-04-10 . .   474   470   469   463   476   470   476   458   327   324   321   317   284   282   277   271   224   226   225   220   210   206   203   204   7.0   6.9   6.9   6.9   7.1   7.0   7.2   6.9   5.0   4.9   4.9   4.9   4.5   4.4   4.3   4.3   3.3   3.2   3.2   3.2   3.0   2.9   2.8   2.9   1.493  -0.686   4.500   0.899   1.664
   AT20GJ212630-460548  21.4418579 -46.0967216  2010-04-10 . .   918   942   973   987  1123  1128  1144  1135   881   872   861   852   760   754   742   731   610   611   610   600   571   564   558   559  13.5  13.8  14.3  14.5  16.5  16.5  16.8  16.7  12.9  12.8  12.6  12.5  11.2  11.1  10.9  11.1   8.7   8.5   8.5   8.3   7.8   7.6   7.5   7.6   1.835  -0.645   5.563   1.968   1.656
   AT20GJ213135-120705  21.5264608 -12.1179991  2010-04-23 . .  3195  3135  3099  3048  2920  2860  2825  2759  2075  2047  2018  1992  1781  1762  1725  1698     0     0     0     0     0     0     0     0  53.6  52.6  52.0  51.2  49.0  48.0  47.4  46.3  34.8  34.4  33.9  33.4  29.9  29.6  29.0  28.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ213135-120705  21.5264608 -12.1179991  2010-05-03 s .  3158  3150  3100  3052  2853  2809  2759  2711  2058  2031  2000  1968  1740  1716  1711  1694  1616  1597  1588  1583  1479  1469  1475  1474  39.8  39.7  39.1  38.5  36.0  35.4  34.8  34.2  25.9  25.6  25.2  24.8  21.9  21.6  21.6  21.3  21.4  21.2  21.2  21.2  20.5  20.4  20.6  20.6  -0.035  -0.589   4.500   6.728   2.691
   AT20GJ213135-120705  21.5264608 -12.1179991  2010-05-18 s .  3176  3134  3089  3073  2824  2765  2723  2706  2069  2040  2003  1972  1716  1683  1676  1661  1546  1528  1511  1469  1372  1356  1336  1322  36.8  36.3  35.8  35.6  32.7  32.0  31.5  31.3  24.0  23.6  23.2  22.8  19.9  19.5  19.4  19.2  18.8  18.7  18.5  18.1  17.5  17.3  17.1  17.4   0.291  -0.681   4.500   6.543   2.075
   AT20GJ213135-120705  21.5264608 -12.1179991  2010-06-14 . .  3134  3125  3082  3014  2786  2758  2704  2654  2063  2034  1995  1967  1739  1698  1695  1684  1593  1582  1572  1559  1462  1453  1445  1430  28.5  28.4  28.0  27.4  25.3  25.1  24.6  24.1  18.7  18.5  18.1  17.9  15.8  15.4  15.4  15.3  15.2  15.2  15.1  15.0  14.6  14.6  14.5  14.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ213135-120705  21.5264608 -12.1179991  2009-10-29 s .  3084  3021  2998  3003  3047  3008  2879  2820     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  49.1  48.1  47.8  47.8  48.5  47.9  45.9  44.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ213135-120705  21.5264608 -12.1179991  2009-11-06 s .  3260  3251  3227  3197  2953  2915  2860  2792  2181  2144  2107  2070  1898  1837  1737  1706  1600  1589  1573  1588  1556  1508  1421  1395  54.7  54.5  54.1  53.6  49.5  48.9  48.0  46.8  36.6  36.0  35.4  34.7  31.9  30.8  29.1  28.9  25.6  25.3  25.0  25.1  24.6  23.7  22.2  22.0   0.260  -0.658   4.500   6.793   1.912
   AT20GJ213135-120705  21.5264608 -12.1179991  2009-12-07 . .  3322  3228  3195  3230  2931  2891  2838  2795  2136  2111  2081  2046  1741  1717     0     0  1633  1618  1604  1584  1438  1427  1411  1401  30.9  30.0  29.7  30.0  27.3  26.9  26.4  26.0  19.9  19.6  19.4  19.0  16.2  16.0   0.0   0.0  16.0  15.9  15.8  15.7  14.7  14.6  14.5  14.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ213750-204231  21.6305562 -20.7088203  2010-04-23 . .  1518  1392  1292  1201   959   912   878   834   460   446   433   422   335   327   317   308     0     0     0     0     0     0     0     0  25.5  23.4  21.7  20.2  16.1  15.3  14.8  14.0   7.7   7.5   7.3   7.3   5.8   5.6   5.4   5.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ213750-204231  21.6305562 -20.7088203  2010-05-03 s .  1492  1393  1286  1198   939   899   852   819   455   444   430   417   324   317   312   307   250   245   246   240   203   205   206   203  18.8  17.6  16.2  15.1  11.8  11.3  10.7  10.3   5.7   5.6   5.4   5.4   4.3   4.1   4.1   4.0   3.5   3.4   3.4   3.4   3.0   3.0   3.1   3.2  -0.696  -1.130   4.500   3.234   2.223
   AT20GJ213750-204231  21.6305562 -20.7088203  2010-05-18 s .  1510  1390  1282  1214   933   889   848   823   466   452   437   427   326   318   314   306   242   236   230   221   201   192   187   187  17.5  16.1  14.8  14.1  10.8  10.3   9.8   9.5   5.4   5.2   5.1   5.1   4.0   3.8   3.8   3.7   3.1   3.0   3.0   2.9   2.8   2.7   2.6   2.7  -0.358  -1.234   4.500   3.156   1.548
   AT20GJ213750-204231  21.6305562 -20.7088203  2010-06-14 . .  1490  1391  1285  1191   927   892   850   812   468   454   440   428   339   323   319   313   252   246   240   240   207   206   201   202  13.5  12.6  11.7  10.8   8.4   8.1   7.7   7.4   4.3   4.1   4.0   4.1   3.4   3.2   3.1   3.2   2.7   2.6   2.6   2.7   2.4   2.4   2.4   2.6  -0.523  -1.170   4.500   3.167   1.921
   AT20GJ213750-204231  21.6305562 -20.7088203  2009-10-29 s .  1428  1309  1218  1154   966   928   850   813   434   420   404   393   301   289   271   262     0     0     0     0     0     0     0     0  22.8  20.9  19.4  18.4  15.4  14.8  13.5  13.0   7.0   6.8   6.5   6.4   5.1   4.8   4.5   4.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ213750-204231  21.6305562 -20.7088203  2009-11-06 s .  1493  1391  1295  1228   938   897   853   825   466   452   438   426   348   332   309   299   237   234   230   225   193   174     0   185  25.1  23.3  21.7  20.6  15.7  15.1  14.3  13.9   7.9   7.6   7.4   7.2   6.0   5.7   5.3   5.2   4.2   4.1   4.1   4.1   4.2   3.9   0.0   4.5  -0.306  -1.295   5.646   2.623   1.450
   AT20GJ213750-204231  21.6305562 -20.7088203  2009-12-07 . .  1525  1386  1282  1233   938   894   850   812   463   451   439   427   334   323     0     0   254   245   247   241   205   203   196   192  14.2  12.9  11.9  11.5   8.7   8.3   7.9   7.6   4.3   4.2   4.1   4.0   3.3   3.2   0.0   0.0   2.7   2.6   2.6   2.6   2.3   2.3   2.2   2.3  -0.521  -1.180   4.500   3.202   2.152
   AT20GJ214236-043743  21.7102498  -4.6287541  2010-05-03 s .     0     0     0     0     0     0     0     0   267   261   258   253   224   219   217   212   202   197   198   205   186   184   187   189   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.5   3.4   3.3   3.3   3.0   2.9   2.9   2.9   2.9   2.8   2.8   3.0   2.8   2.8   2.9   3.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ214236-043743  21.7102498  -4.6287541  2009-11-06 s .     0     0     0     0     0     0     0     0   287   282   278   272   250   239   226   222   204   204   201   201   187     0   188   178   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.9   4.8   4.7   4.7   4.4   4.2   4.0   3.9   3.8   3.7   3.7   3.8   4.2   0.0   4.0   4.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ214236-043743  21.7102498  -4.6287541  2009-12-07 . .     0     0     0     0     0     0     0     0   279   275   271   267   215   217     0     0   198   196   194   192   171   163   167   164   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.7   2.7   2.6   2.6   2.2   2.2   0.0   0.0   2.3   2.2   2.2   2.3   2.2   2.1   2.2   2.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ214623-152544  21.7730489 -15.4288568  2010-04-23 . .   530   537   556   571   657   667   693   698   779   780   780   781   771   766   756   748     0     0     0     0     0     0     0     0   8.9   9.0   9.3   9.6  11.0  11.2  11.7  11.7  13.1  13.1  13.1  13.1  13.1  12.9  12.7  12.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ214623-152544  21.7730489 -15.4288568  2010-05-03 s .   519   539   555   575   645   662   679   695   750   745   745   742   708   701   706   699   713   706   704   706   668   673   653   646   6.5   6.8   7.0   7.2   8.1   8.3   8.6   8.8   9.5   9.4   9.4   9.4   8.9   8.8   8.9   9.0   9.5   9.4   9.4   9.5   9.5   9.5   9.3   9.3   0.932  -0.400   9.415   1.354   1.646
   AT20GJ214623-152544  21.7730489 -15.4288568  2010-05-18 s .   535   549   566   589   645   652   669   687   719   716   711   705   647   638   635   633   602   605   596   587   542   547   538   533   6.2   6.4   6.6   6.8   7.5   7.6   7.8   8.0   8.3   8.3   8.2   8.2   7.7   7.4   7.4   7.6   7.3   7.4   7.3   7.5   7.1   7.2   7.1   7.2   0.683  -0.813  16.198   1.408   1.742
   AT20GJ214623-152544  21.7730489 -15.4288568  2010-06-14 . .   547   568   583   591   651   666   674   685   682   678   670   666   609   598   599   597   579   577   566   565   542   533   532   528   5.0   5.2   5.3   5.4   5.9   6.1   6.1   6.6   6.2   6.2   6.1   6.1   5.9   5.7   5.7   5.8   5.8   5.8   5.7   5.8   5.8   5.6   5.7   5.8   1.057  -0.461   7.021   1.263   2.217
   AT20GJ214623-152544  21.7730489 -15.4288568  2009-10-29 s .   437   434   442   455   541   552   552   563     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   7.1   6.9   7.0   7.4   8.8   8.9   8.8   9.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ214623-152544  21.7730489 -15.4288568  2009-11-06 s .   459   463   473   478   519   532   547   548   716   718   723   722   762   748   713   708   739   740   734   742   753   733   697   688   7.8   7.8   7.9   8.0   8.8   8.9   9.2   9.5  12.0  12.0  12.1  12.1  13.0  12.7  12.1  12.1  12.2  12.1  12.0  12.2  12.2  11.8  11.2  11.3   0.550  -0.875  40.000   1.436   2.340
   AT20GJ214623-152544  21.7730489 -15.4288568  2009-12-07 . .   486   481   491   510   554   565   575   591   711   716   718   719   671   672     0     0   727   718   718   718   676   676   670   668   4.5   4.5   4.6   4.7   5.2   5.3   5.4   5.7   6.6   6.7   6.7   6.7   6.2   6.3   0.0   0.0   7.1   7.1   7.1   7.1   6.9   7.2   6.9   7.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ214629-775554  21.7749247 -77.9318848  2010-04-10 s .   653   668   689   697     0     0     0     0   619   612   604   597   528   525   518   514   461   464   465   454   445   437   434   439   9.6   9.8  10.1  10.2   0.0   0.0   0.0   0.0   9.1   9.0   8.9   8.8   8.2   8.1   7.9   7.9   6.6   6.6   6.6   6.4   6.1   6.0   5.9   6.0   1.358  -0.490   4.500   1.269   1.319
   AT20GJ215155-302753  21.8654236 -30.4649143  2010-04-23 . .  1666  1607  1567  1527  1519  1512  1522  1502  1440  1434  1424  1416  1327  1314  1288  1264     0     0     0     0     0     0     0     0  28.0  27.0  26.3  25.6  25.5  25.4  25.6  25.2  24.2  24.1  23.9  23.8  22.3  22.1  21.6  21.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ215155-302753  21.8654236 -30.4649143  2010-05-18 s .  1638  1594  1568  1559  1509  1503  1513  1527  1404  1387  1369  1351  1184  1159  1154  1143   998   988   970   949   864   855   843   836  19.0  18.5  18.2  18.1  17.5  17.4  17.5  17.7  16.3  16.1  15.9  15.6  13.7  13.4  13.4  13.5  12.2  12.1  11.9  11.7  11.0  10.9  10.8  11.1   0.011  -1.843  40.000   1.657   1.750
   AT20GJ215155-302753  21.8654236 -30.4649143  2010-06-14 . .  1647  1625  1600  1575  1537  1543  1540  1539  1304  1285  1260  1243  1065  1038  1031  1021   917   911   898   894   819   819   816   811  15.0  14.8  14.5  14.3  14.0  14.0  14.0  14.0  11.8  11.7  11.4  11.3   9.7   9.4   9.4   9.7   8.8   8.7   8.6   8.6   8.2   8.2   8.2   8.7   0.476  -0.778   8.114   3.142   2.539
   AT20GJ215155-302753  21.8654236 -30.4649143  2009-10-29 s .  1664  1612  1571  1557  1552  1540  1453  1417   968   948   927   911   761   754   740   726     0     0     0     0     0     0     0     0  26.5  25.7  25.0  24.8  24.7  24.5  23.2  22.6  15.4  15.1  14.8  14.5  12.4  12.2  12.0  11.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ215155-302753  21.8654236 -30.4649143  2009-11-06 s .  1731  1692  1653  1613  1438  1420  1392  1350   970   948   929   909   796   770   722   704   576   570   556   560   536   508   482   474  29.0  28.4  27.7  27.1  24.1  23.8  23.4  22.7  16.3  15.9  15.6  15.3  13.6  13.1  12.3  12.0   9.6   9.4   9.2   9.3   8.9   8.5   8.0   8.2   0.243  -1.053   7.984   2.957   1.358
   AT20GJ215706-694123  21.9516947 -69.6898041  2010-04-10 s e  >435  >594  >742     0     0 >1065 >1171 >1189 >1024 >1026 >1021 >1027  >960  >954  >959  >958  >882  >888  >894  >883  >864  >852  >849  >854     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ215806-150109  21.9684123 -15.0192575  2010-04-23 . .  2358  2298  2282  2264  2275  2254  2267  2279  2170  2164  2161  2155  2107  2097  2060  2040     0     0     0     0     0     0     0     0  39.6  38.6  38.3  38.0  38.2  37.8  38.1  38.3  36.4  36.3  36.3  36.2  35.4  35.2  34.6  34.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ215806-150109  21.9684123 -15.0192575  2010-05-03 s .  2397  2373  2344  2317  2298  2296  2301  2302  2226  2219  2208  2198  2102  2076  2088  2081  2114  2094  2087  2072  2004  2005  1957  1928  30.2  29.9  29.5  29.2  29.0  28.9  29.0  29.0  28.1  28.0  27.8  27.7  26.5  26.2  26.3  26.2  28.0  27.8  27.8  27.7  27.7  27.9  27.3  27.0   0.102  -0.387  40.000   3.981   1.320
   AT20GJ215806-150109  21.9684123 -15.0192575  2010-05-18 s .  2435  2384  2352  2354  2299  2289  2305  2337  2301  2290  2275  2260  2093  2062  2065  2057  2038  2026  2010  1948  1880  1864  1840  1839  28.2  27.6  27.2  27.3  26.6  26.5  26.7  27.1  26.6  26.5  26.3  26.2  24.2  23.9  23.9  23.8  24.8  24.7  24.6  24.0  23.9  23.8  23.6  23.7   0.151  -0.745  40.000   3.727   2.017
   AT20GJ215806-150109  21.9684123 -15.0192575  2010-06-14 . .  2369  2365  2352  2332  2338  2363  2374  2388  2429  2418  2401  2387  2237  2202  2207  2206  2241  2217  2217  2204  2128  2108  2095  2081  21.5  21.5  21.4  21.2  21.2  21.5  21.6  21.7  22.1  22.0  21.8  21.7  20.3  20.0  20.0  20.0  21.4  21.2  21.3  21.3  21.2  21.1  21.1  21.0   0.196  -0.577  40.000   4.214   2.404
   AT20GJ215806-150109  21.9684123 -15.0192575  2009-10-29 s .  2276  2219  2201  2200  2273  2253  2163  2142     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  36.3  35.4  35.1  35.1  36.2  35.9  34.5  34.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ215806-150109  21.9684123 -15.0192575  2009-11-06 s .  2466  2439  2414  2391  2232  2210  2187  2182  1894  1876  1857  1835  1766  1714  1625  1598  1589  1577  1575  1592  1598  1548  1456  1439  41.4  40.9  40.5  40.1  37.5  37.1  36.7  36.6  31.8  31.5  31.2  30.8  29.6  28.8  27.3  27.1  25.4  25.1  25.0  25.2  25.2  24.3  22.8  22.7   0.029  -0.412   4.500   5.055   1.674
   AT20GJ215806-150109  21.9684123 -15.0192575  2009-12-07 . .  2508  2413  2376  2397  2228  2207  2182  2166  1907  1896  1881  1866  1744  1726     0     0  1654  1640  1635  1620  1529  1513  1508  1498  23.3  22.4  22.1  22.3  20.7  20.5  20.3  20.1  17.7  17.6  17.5  17.4  16.2  16.1   0.0   0.0  16.2  16.1  16.1  16.0  15.6  15.5  15.5  15.5  -0.043  -0.544  40.000   3.040   1.378
   AT20GJ215852-301332  21.9811300 -30.2255878  2010-03-06 . .   378   384   384   378   367   365   365   368   313   311   310   310   321   319   313   302   304   308   310   305   305   294   295   287   6.7   6.7   6.7   6.7   6.5   6.4   6.5   6.5   5.5   5.5   5.5   5.5   5.9   5.8   5.7   5.8   5.7   5.7   5.8   5.7   5.9   5.7   5.8   5.7  -0.132  -0.132   8.747   0.716   1.682
   AT20GJ215852-301332  21.9811300 -30.2255878  2010-04-23 . .   430   422   420   417   413   407   415   410   362   360   358   356   340   337   330   327     0     0     0     0     0     0     0     0   7.2   7.1   7.1   7.2   7.1   6.9   7.4   7.0   6.3   6.0   6.2   6.2   5.9   5.8   5.7   5.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ215852-301332  21.9811300 -30.2255878  2010-05-18 s .   422   418   413   413   396   392   392   396   363   360   358   355   331   326   326   324   322   319   322   305   302   303   298   307   5.0   4.8   4.8   4.9   4.8   4.7   4.7   4.8   4.3   4.3   4.3   4.3   4.0   3.9   3.9   3.9   4.1   4.0   4.1   4.0   4.0   4.0   4.0   4.2   0.188  -0.352   4.500   0.848   1.474
   AT20GJ215852-301332  21.9811300 -30.2255878  2010-06-14 . .   407   405   401   396   381   380   378   377   347   346   342   339   318   318   314   317   322   319   322   324   311   305   308   308   3.9   3.7   3.6   3.8   3.7   3.6   3.6   3.7   3.3   3.3   3.3   3.3   3.2   3.1   3.1   3.2   3.4   3.3   3.4   3.5   3.4   3.3   3.4   3.6  -0.137  -0.137   8.194   0.761   2.108
   AT20GJ215852-301332  21.9811300 -30.2255878  2009-10-29 s .   390   385   385   389   417   419   404   402   355   352   351   349   330   325   325   322   274   273   271   269   261   259   258   257   6.3   6.1   6.1   6.3   6.8   6.8   6.4   6.4   5.7   5.7   5.7   5.6   5.4   5.3   5.3   5.3   4.3   4.2   4.2   4.2   4.0   3.9   3.9   3.9   0.793  -0.606   6.755   0.806   1.252
   AT20GJ215852-301332  21.9811300 -30.2255878  2009-11-06 s .   394   392   392   391   376   376   373   373   337   335   332   329   325   317   298   294   275   275   270   275   271   261   250   246   6.7   6.6   6.6   6.7   6.4   6.4   6.4   6.5   5.7   5.7   5.6   5.6   5.6   5.5   5.2   5.1   4.8   4.7   4.7   4.8   5.1   5.0   4.8   5.2   0.068  -0.954  40.000   0.507   1.176
   AT20GJ220054-552007  22.0151774 -55.3355293  2010-03-06 . .   209   225   240   249   288   296   305   313   342   343   346   347   376   375   375   362   363   360   358   363   354   346   346   338   3.7   4.0   4.2   4.4   5.1   5.2   5.4   5.6   6.1   6.1   6.1   6.2   6.8   6.7   6.7   6.8   6.8   6.7   6.7   6.9   7.0   6.8   6.9   6.8   0.993  -0.322  10.555   0.631   1.295
   AT20GJ220054-552007  22.0151774 -55.3355293  2010-05-03 s .     0     0     0     0     0     0     0     0     0   315   313   316     0   309   308   302   322   319   315   324     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.1   4.0   4.1   0.0   4.0   4.0   4.0   4.5   4.4   4.4   4.6   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ220054-552007  22.0151774 -55.3355293  2010-05-18 . .   206   220   228   228   261   263   269   270   303   304   302   303   299   298   291   290   303   302   301   293   277   278   278   278   2.5   2.7   2.8   2.8   3.2   3.2   3.3   3.4   3.7   3.6   3.6   3.7   3.7   3.6   3.6   3.6   3.9   3.9   3.9   3.8   3.8   3.7   3.8   3.9   0.664  -0.547  17.861   0.601   1.697
   AT20GJ220054-552007  22.0151774 -55.3355293  2010-05-30 . .   206   214   225   225   252   257   272     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   2.6   2.7   2.8   2.8   3.3   3.3   3.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ220054-552007  22.0151774 -55.3355293  2010-06-11 . .     0     0     0     0     0     0     0     0   292   294   292   293   289   287   286   284   295   291   296   291   294   292   283   284   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.3   2.3   2.3   2.4   2.4   2.3   2.3   2.4   2.6   2.5   2.6   2.7   2.8   2.7   2.7   2.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ220054-552007  22.0151774 -55.3355293  2009-11-06 . .     0     0     0     0     0     0     0     0   295   296   296   296   306   300   291   287   293   295   289   291   299   299     0   272   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.0   5.0   5.0   5.1   5.3   5.2   5.0   5.0   5.1   5.1   5.0   5.1   5.7   5.6   0.0   5.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ220743-534633  22.1288269 -53.7760277  2010-04-10 . .  1266  1231  1214  1183  1227  1224  1234  1220  1043  1039  1034  1030   973   973   967   958   892   899   903   889   887   876   872   868  18.6  18.1  17.8  17.4  18.0  18.0  18.1  17.9  15.3  15.2  15.2  15.1  14.3  14.3  14.2  14.4  12.5  12.5  12.5  12.3  11.9  11.7  11.6  11.7   0.342  -0.412   4.500   2.510   1.569
   AT20GJ220743-534633  22.1288269 -53.7760277  2010-05-03 s .  1178  1176  1153  1136  1104  1020  1024  1032  1095  1090  1088  1086  1047  1040  1032  1023  1043  1032  1030  1023   979   982   958   946  14.8  14.8  14.5  14.3  13.9  12.9  12.9  13.0  13.8  13.7  13.7  13.7  13.2  13.1  13.0  13.1  13.8  13.7  13.8  13.7  13.6  13.7  13.4  13.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ220743-534633  22.1288269 -53.7760277  2010-05-18 s .  1156  1162  1147  1109  1106  1112  1113  1104  1134  1129  1127  1125  1088  1080  1055  1043  1040  1037  1018   996   945   925   918   918  13.4  13.5  13.3  12.8  12.8  12.9  12.9  12.8  13.1  13.1  13.1  13.0  12.6  12.5  12.2  12.4  12.7  12.7  12.5  12.3  12.0  11.8  11.8  12.2   0.195  -0.796  40.000   1.887   2.451
   AT20GJ220743-534633  22.1288269 -53.7760277  2010-05-30 . .  1141  1129  1113  1095  1065  1061  1080  1116     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  14.2  14.0  13.8  13.6  13.3  13.2  13.4  13.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ220743-534633  22.1288269 -53.7760277  2010-06-11 . .  1247  1230  1223  1216  1192  1219  1215  1214  1178  1177  1175  1173  1116  1113  1103  1094  1072  1062  1053  1053   998   993   987   975   9.1   9.0   8.9   8.9   8.7   8.9   8.9   8.9   8.6   8.6   8.6   8.6   8.2   8.1   8.1   8.5   8.2   8.2   8.2   8.2   8.0   8.0   8.0   8.6   0.161  -0.700  40.000   1.989   1.909
   AT20GJ221302-252930  22.2173604 -25.4916897  2009-10-29 s .   660   631   616   610   623   623   601   601     0     0     0     0     0     0     0     0   554   549   544   538   518   512   512   509  10.5  10.1   9.8   9.7  10.1  10.1   9.6   9.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.6   8.4   8.3   8.2   7.7   7.6   7.5   7.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ221302-252930  22.2173604 -25.4916897  2009-11-06 s .   694   675   659   645   602   602   602   605   637   637   637   637   652   636   605   597   600   592   584   586   594   579   536   536  11.6  11.3  11.1  10.8  10.1  10.1  10.1  10.4  10.7  10.7  10.7  10.7  11.1  10.8  10.3  10.2  10.0   9.8   9.6   9.7   9.8   9.5   8.8   9.1   0.130  -0.375  40.000   1.145   2.808
   AT20GJ221302-252930  22.2173604 -25.4916897  2009-12-07 . .   710   673   655   656   620   618   617   620   693   698   703   705   710   706     0     0   719   718   715   709   670   660   643   630   6.6   6.3   6.1   6.1   5.8   5.8   5.7   6.0   6.4   6.5   6.5   6.6   6.6   6.6   0.0   0.0   7.0   7.0   7.0   7.0   6.9   6.8   6.6   6.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ221852-033536  22.3144552  -3.5935781  2009-07-16 . .  2777  2703  2639  2569  2305  2246  2197  2157     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  34.5  33.6  32.8  31.9  28.6  27.9  27.3  26.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ221852-033536  22.3144552  -3.5935781  2009-11-06 s .     0     0     0     0     0     0     0     0  1630  1607  1586  1564  1450  1404  1328  1312     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  27.4  27.0  26.6  26.2  24.3  23.6  22.3  22.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ221852-033536  22.3144552  -3.5935781  2009-12-07 . .     0     0     0     0     0     0     0     0  1629  1614  1595  1577  1423  1402     0     0     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  15.2  15.0  14.8  14.7  13.2  13.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ222321-313702  22.3893575 -31.6174717  2010-04-10 . .   352   368   389   402   515   531   556   570   648   652   656   660   670   673   670   668   625   630   632   624   617   607   605   607   5.3   5.4   5.7   6.0   7.7   7.9   8.2   8.6   9.5   9.6   9.6   9.7  10.2  10.2   9.8  10.2   8.7   8.8   8.8   8.6   8.4   8.2   8.1   8.2   1.151  -0.481  12.207   1.221   1.349
   AT20GJ222321-313702  22.3893575 -31.6174717  2010-05-03 s .   340   354   376   408   482   459   477   498   652   655   660   663   662   667   661   654   656   653   643   644   615   611   599   592   4.4   4.5   4.7   5.3   6.3   5.9   6.0   6.4   8.2   8.3   8.3   8.4   9.5   8.4   8.4   9.4   8.7   8.7   8.6   8.6   8.8   8.7   8.4   8.6   0.611  -1.557  38.185   1.222   1.618
   AT20GJ222321-313702  22.3893575 -31.6174717  2010-05-18 s .   335   360   379   387   476   496   515   528   675   677   679   681   691   690   679   677   681   677   667   652   627   627   627   621   4.0   4.2   4.4   4.6   5.7   5.7   6.0   6.4   7.8   7.8   7.9   7.9   8.0   8.0   7.9   8.1   8.3   8.3   8.2   8.0   8.0   8.2   8.0   8.3   0.779  -1.045  27.970   1.372   1.210
   AT20GJ222321-313702  22.3893575 -31.6174717  2010-05-30 s .   338   355   374   387   460   473   500   531     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.5   4.4   4.7   5.2   7.0   6.8   6.6   7.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ222321-313702  22.3893575 -31.6174717  2010-06-11 . .   361   378   398   418   531   548   558     0   651   655   660   661   657   661   655   652   677   680   676   675   652   654   654   646   2.9   2.8   2.9   3.3   3.9   4.0   4.1   0.0   4.8   4.8   4.8   4.8   4.8   4.8   4.8   5.2   5.2   5.2   5.2   5.3   5.7   5.7   5.7   5.8   1.579  -0.141   6.384   0.886   2.828
   AT20GJ222547-045701  22.4297933  -4.9503870  2010-01-27 . .     0     0     0     0     0     0     0     0  7678  7635  7581  7525  7427  7306  7163  7017     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  78.9  78.5  77.9  77.4  76.4  75.1  73.6  72.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ222547-045701  22.4297933  -4.9503870  2010-06-19 . .  8584  8589  8686  8829  8495  8438  8330  8289     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  92.5  92.5  93.6  95.1  91.5  90.9  89.7  89.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ222547-045701  22.4297933  -4.9503870  2009-07-16 . .  8510  8606  8746  8855  9141  9116  9259  9567     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0 105.8 107.0 108.7 110.1 113.6 113.3 115.1 118.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ222547-045701  22.4297933  -4.9503870  2009-07-25 . .  7704  7840  8000  8142  8731  8811  8953  9067  9089  9012  8921  8854  7658  7572  7518  7480     0     0     0     0     0     0     0     0 106.6 108.5 110.7 112.7 120.8 121.9 123.9 125.5 125.8 124.7 123.4 122.5 106.0 104.8 104.0 103.5   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ222547-045701  22.4297933  -4.9503870  2009-07-26 . .  7721  7855  8020  8177  8732  8811  8954  9069  8712  8678  8611  8559  7935  7887  7811  7748  7342  7293  7192  7152  6554  6507  6430  6365  85.2  86.7  88.5  90.3  96.4  97.3  98.8 100.1  96.2  95.8  95.0  94.5  87.6  87.1  86.2  85.5  85.1  84.9  84.0  83.9  79.5  79.2  78.6  78.1   0.604  -0.751  13.629  17.871   1.396
   AT20GJ222547-045701  22.4297933  -4.9503870  2009-09-15 . .     0     0     0     0     0     0     0     0  9100  9052  8994  8951  8473  8386  8264  8169  7303  7305  7285  7289  6983  6949  6925  6937   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 129.1 128.4 127.6 126.9 120.2 118.9 117.2 115.9  98.6  98.3  97.6  97.3  90.2  89.4  88.8  88.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ222547-045701  22.4297933  -4.9503870  2009-11-06 s .     0     0     0     0     0     0     0     0  8711  8608  8516  8421  7822  7581  7177  7092  6488  6429  6274  6272  6102  5883  5543  5530   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 146.2 144.4 142.9 141.3 131.2 127.2 120.4 119.0 103.6 102.3  99.5  99.1  93.3  89.6  84.1  83.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ222547-045701  22.4297933  -4.9503870  2009-11-19 s .     0     0     0     0     0     0     0     0  8078  8026  7976  7917  7297  7207  7087  7002  5870  5823  5787  5753  5391  5335  5305  5269   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0 159.4 158.3 157.3 156.2 143.9 142.2 139.8 138.1 110.3 109.0 107.9 106.9  96.9  95.5  94.6  93.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ222547-045701  22.4297933  -4.9503870  2009-12-07 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  6413  6351  6307  6249  5732  5633  5523  5464   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  62.7  62.3  62.1  61.7  58.5  57.8  56.9  56.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ222547-045701  22.4297933  -4.9503870  2010-07-12 . .     0     0     0     0     0     0     0     0  7253  7180  7100  7039  6582  6561  6343  6206  5139  5177  5170  5140  4845  4868  4828  4868   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  80.4  79.6  78.7  78.0  73.0  72.7  70.3  68.8  54.2  54.4  54.2  53.7  48.9  49.0  48.4  48.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ222547-045701  22.4297933  -4.9503870  2010-07-31 . .     0     0     0     0     0     0     0     0     0     0     0     0  4227  4174  4022  3910     0     0     0     0     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  52.5  51.9  50.0  48.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ222547-045701  22.4297933  -4.9503870  2010-08-10 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  5425  5369  5320  5268  4873  4833  4792  4746   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  70.8  70.4  70.0  69.5  66.5  66.2  65.9  65.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ222547-045701  22.4297933  -4.9503870  2010-08-20 . .     0     0     0     0     0     0     0     0  6716  6648  6566  6504  5845  5818  5659  5571  4926  4900  4869  4839  4583  4587  4543  4543   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  93.6  92.6  91.5  90.6  81.5  81.1  78.9  77.6  65.4  64.8  64.1  63.5  58.2  58.0  57.2  57.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ222547-045701  22.4297933  -4.9503870  2010-08-21 . .     0     0     0     0     0     0     0     0  6716  6649  6561  6504  5928  5874  5804  5716  5037  5007  4992  4967  4768  4760  4752  4732   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  68.8  68.1  67.2  66.6  60.7  60.2  59.4  58.5  49.1  48.6  48.3  47.9  44.5  44.2  44.0  43.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ222900-691029  22.4833944 -69.1749115  2010-04-10 s .   512   514   522   524   588   593   605   606   538   534   531   529   487   487   485   480   444   445   448   441   434   429   428   428   7.5   7.5   7.7   7.7   8.8   8.7   8.9   9.1   7.9   7.8   7.8   7.8   7.6   7.5   7.4   7.4   6.3   6.3   6.3   6.2   6.0   5.9   5.8   5.8   1.549  -0.368   4.500   0.954   1.619
   AT20GJ222900-691029  22.4833944 -69.1749115  2010-05-03 s .   498   497   516     0     0   504   534   515   549   542   543   536   507   499   500   498   501   500   498   485   468   472   462   459   6.3   6.3   6.5   0.0   0.0   6.4   6.7   6.7   6.9   6.8   6.8   6.8   6.6   6.5   6.5   6.5   6.9   6.8   6.9   6.8   6.8   6.8   6.7   6.8   0.247  -0.754  40.000   0.933   1.941
   AT20GJ222900-691029  22.4833944 -69.1749115  2010-05-18 . .   477   492   500   497   538   545   552   553   552   547   544   541   510   505   498   494   496   497   495   480   455   457   439   434   5.5   5.7   5.8   5.8   6.5   6.3   6.4   6.7   6.4   6.3   6.3   6.3   6.2   6.0   6.0   6.0   6.3   6.3   6.3   6.2   6.1   6.1   5.9   5.9   0.687  -0.504   9.466   1.095   1.944
   AT20GJ222900-691029  22.4833944 -69.1749115  2010-05-30 . .   460   467   474   481   518   524   539   560     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.7   5.8   5.9   6.0   7.7   6.5   6.7   7.6   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ222900-691029  22.4833944 -69.1749115  2010-06-11 . .   545   532   546   556     0     0     0     0   563   560   559   552   517   516   506   507   504   502   503   503   479   475   469   474   4.0   3.9   4.0   4.1   0.0   0.0   0.0   0.0   4.1   4.1   4.1   4.0   4.2   4.1   4.0   4.1   4.3   4.2   4.3   4.4   4.3   4.2   4.3   4.5   0.747  -0.327   4.580   1.058   2.669
   AT20GJ222918-405132  22.4885030 -40.8587761  2010-03-06 . e  >947  >881  >829  >772  >574  >549  >523     0  >231  >225  >218  >218     0  >168  >159  >163  >157  >152  >151  >159  >133  >123   >94  >121     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ222918-405132  22.4885030 -40.8587761  2010-05-03 s e  >919  >839  >760  >697  >480  >446  >415  >402  >209  >201  >193  >184  >135  >131  >129  >124  >115  >112  >104   >98   >95   >82     0   >89     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ222918-405132  22.4885030 -40.8587761  2009-11-06 s e  >977  >894  >825  >770  >540  >516  >491     0  >227  >219  >213  >207     0  >146  >134  >137   >78   >81   >81   >75  >103     0   >85  >161     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   0.000   0.000   0.000   0.000   0.000
   AT20GJ222940-083254  22.4944682  -8.5484543  2009-07-16 . .  3147  3184  3225  3245  3292  3268  3269  3272     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  39.1  39.6  40.1  40.3  40.9  40.6  40.6  40.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ222940-083254  22.4944682  -8.5484543  2009-11-06 s .     0     0     0     0     0     0     0     0  1789  1775  1764  1751  1743  1701  1624  1612  1680  1673  1661  1680  1757  1701  1603  1607   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  30.0  29.8  29.6  29.4  29.3  28.5  27.3  27.3  26.9  26.6  26.4  26.6  27.7  26.7  25.0  25.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ222940-083254  22.4944682  -8.5484543  2009-12-07 . .     0     0     0     0     0     0     0     0  1732  1730  1731  1730  1765  1762     0     0  1932  1936  1947  1946  1973  1973  1931  1929   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  16.1  16.1  16.1  16.1  16.4  16.4   0.0   0.0  18.9  19.0  19.2  19.2  20.2  20.2  19.9  19.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ223040-394252  22.5111877 -39.7144623  2010-03-06 . .   463   499   525   542   601   610   619   628   613   613   614   614   651   649   646   625   631   632   626   630   621   618   615   619   8.1   8.7   9.2   9.5  10.5  10.6  10.8  11.0  10.7  10.7  10.7  10.8  11.6  11.5  11.5  11.4  11.7  11.8  11.7  11.9  12.1  12.1  12.1  12.3   1.243  -0.169   4.500   0.926   1.516
   AT20GJ223040-394252  22.5111877 -39.7144623  2010-05-03 s .     0     0     0     0     0     0     0     0   624   621   620   615   584   577   574   568   581   576   573   570   560   556   543   537   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.9   7.8   7.8   7.8   7.6   7.4   7.4   7.4   7.9   7.7   7.9   7.9   8.0   8.0   7.8   7.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ223040-394252  22.5111877 -39.7144623  2009-11-06 s .   483   504   529   547   599   607   615   621   623   619   618   613   606   591   563   553   551   547   542   549   554   531   514   505   8.1   8.5   8.9   9.2  10.1  10.2  10.3  10.7  10.5  10.4  10.4  10.3  10.4  10.1   9.6   9.5   9.2   9.0   8.9   9.1   9.2   8.8   8.5   8.6   1.372  -0.314   5.261   1.015   1.294
   AT20GJ223513-483558  22.5870097 -48.5996628  2010-03-06 . .  1528  1620  1660  1681  1701  1705  1706  1707  1459  1448  1438  1429  1410  1399  1383  1338  1229  1214  1202  1191  1136  1114  1100  1093  26.6  28.3  28.9  29.3  29.7  29.7  29.8  29.8  25.4  25.3  25.1  24.9  24.6  24.4  24.1  24.0  22.5  22.3  22.2  22.1  21.8  21.4  21.2  21.5   1.202  -0.452   4.500   3.058   1.119
   AT20GJ223513-483558  22.5870097 -48.5996628  2010-05-03 s .  1585  1616  1643  1665  1602  1546  1531  1547  1426  1413  1398  1383  1254  1242  1221  1198  1155  1139  1132  1115  1060  1062  1026  1008  20.0  20.4  20.7  21.0  20.2  19.5  19.3  19.5  18.0  17.8  17.6  17.4  15.8  15.7  15.4  15.4  15.3  15.1  15.1  14.9  14.7  14.8  14.3  14.5   0.367  -0.625   9.635   3.126   1.691
   AT20GJ223513-483558  22.5870097 -48.5996628  2010-05-18 s .  1573  1636  1657  1629  1660  1652  1640  1624  1382  1368  1350  1336  1216  1202  1175  1159  1102  1083  1068  1038   972   956   931   938  18.2  18.9  19.2  18.9  19.2  19.1  19.0  18.8  16.0  15.8  15.6  15.5  14.1  13.9  13.6  13.7  13.4  13.2  13.1  12.8  12.4  12.2  11.9  12.5   1.133  -0.532   4.500   3.118   1.526
   AT20GJ223513-483558  22.5870097 -48.5996628  2010-05-30 . .  1535  1573  1595  1601  1593  1577  1589  1644     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  19.1  19.6  19.8  19.9  19.8  19.6  19.8  20.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ223513-483558  22.5870097 -48.5996628  2010-06-11 . .  1665  1693  1709  1717  1678  1658  1646  1634  1320  1305  1289  1271  1135  1125  1109  1095  1036  1031  1021  1018   948   942   940   934  12.2  12.4  12.5  12.5  12.3  12.1  12.0  11.9   9.6   9.5   9.4   9.3   8.3   8.2   8.1   8.6   8.0   7.9   7.9   7.9   7.6   7.6   7.6   8.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ223513-483558  22.5870097 -48.5996628  2009-11-06 s .  1555  1647  1734  1782  1948  1972  1996  2007  1936  1917  1904  1889  1811  1763  1673  1641  1513  1504  1487  1493  1459  1405  1341  1338  26.1  27.6  29.1  29.9  32.7  33.1  33.5  33.7  32.5  32.2  31.9  31.7  30.4  29.6  28.1  27.8  24.2  24.0  23.6  23.6  23.1  22.1  21.0  21.2   1.016  -0.655   8.802   3.959   1.173
   AT20GJ223634-143322  22.6094686 -14.5561638  2009-11-06 s .   628   630   632   631   627   630   629   616   625   621   618   616   615   603   576   569   592   592   589   599   629   600   577   575  10.5  10.6  10.6  10.6  10.5  10.6  10.6  10.6  10.5  10.4  10.4  10.3  10.5  10.3   9.8   9.8   9.9   9.8   9.7   9.9  10.3   9.9   9.4   9.7   0.131  -0.155   4.500   1.266   1.496
   AT20GJ223634-143322  22.6094686 -14.5561638  2009-12-07 . .   607   614   619   619   619   621   622   621   614   612   608   606   588   584     0     0   577   571   575   569   577   566   550   549   5.6   5.7   5.8   5.8   5.8   5.8   5.8   6.0   5.7   5.7   5.7   5.6   5.7   5.4   0.0   0.0   5.7   5.6   5.7   5.6   6.1   6.0   5.7   5.9   0.390  -0.271   5.147   1.225   1.067
   AT20GJ223911-570101  22.6533244 -57.0169449  2010-04-10 . .   800   854   920   972  1278  1322  1382  1387  1468  1467  1464  1458  1382  1382  1373  1359  1217  1224  1228  1205  1177  1157  1151  1151  11.7  12.5  13.5  14.3  18.7  19.4  20.3  20.3  21.5  21.5  21.5  21.4  20.3  20.3  20.1  20.5  17.0  17.0  17.0  16.6  15.7  15.4  15.3  15.4   1.647  -0.502   8.483   2.567   1.375
   AT20GJ223911-570101  22.6533244 -57.0169449  2010-05-03 s .     0     0     0     0     0     0     0     0  1491  1489  1488  1486  1417  1405  1394  1386  1354  1339  1332  1318  1230  1224  1196  1171   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  18.8  18.8  18.8  18.7  17.9  17.7  17.6  17.8  17.9  17.8  17.8  17.6  17.0  17.0  16.7  16.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ223911-570101  22.6533244 -57.0169449  2010-05-18 s .   758   837   901   937  1177  1216  1256  1287  1482  1481  1478  1471  1411  1399  1368  1348  1297  1281  1271  1222  1153  1142  1108  1104   8.8   9.7  10.4  10.9  13.6  14.1  14.5  14.9  17.2  17.2  17.1  17.0  16.3  16.2  15.8  15.6  15.8  15.6  15.6  15.0  14.7  14.6  14.2  14.7   1.131  -0.785  14.002   2.901   1.445
   AT20GJ223911-570101  22.6533244 -57.0169449  2010-05-30 . .   786   848   918   973  1187  1224  1285  1373     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   9.8  10.5  11.4  12.1  14.8  15.2  16.0  17.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ223911-570101  22.6533244 -57.0169449  2010-06-11 . .   873   891   982  1028     0     0     0     0  1507  1505  1500  1497  1404  1397  1385  1374  1326  1320  1311  1303  1207  1201  1191  1180   6.4   6.5   7.2   7.5   0.0   0.0   0.0   0.0  11.0  11.0  11.0  10.9  10.3  10.2  10.1  10.0  10.2  10.2  10.1  10.1   9.7   9.7   9.6  10.4   1.028  -0.690  13.538   2.904   2.775
   AT20GJ224616-560746  22.7712769 -56.1294708  2010-03-06 . .   398   416   431   434   462   471   480   493   507   507   508   510   530   525   525   509   511   506   510   503   490   477   473   459   7.0   7.3   7.5   7.7   8.2   8.2   8.4   8.7   8.9   8.9   9.0   9.0   9.5   9.4   9.4   9.4   9.5   9.4   9.6   9.5   9.6   9.3   9.3   9.2   0.374  -0.869  40.000   0.958   1.048
   AT20GJ224616-560746  22.7712769 -56.1294708  2010-05-03 s .     0     0     0     0     0     0     0     0   552   550   550   548   518   514   512   505   500   493   495   493   460   466   447   448   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.0   6.9   6.9   6.9   6.8   6.7   6.7   6.6   6.9   6.7   6.8   6.9   6.6   6.7   6.5   6.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ224616-560746  22.7712769 -56.1294708  2010-05-18 s .   390   408   418   418   477   486   495   505   554   552   550   549   522   522   510   503   483   477   471   461   445   420   412   413   4.7   4.7   4.8   5.0   5.8   5.8   5.7   6.1   6.4   6.4   6.4   6.4   6.3   6.2   6.1   6.1   6.1   6.0   6.0   5.9   6.0   5.6   5.6   5.7   0.494  -1.289  29.201   0.985   1.550
   AT20GJ224616-560746  22.7712769 -56.1294708  2010-05-30 . .   384   398   408   414   464   477   499   527     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.1   5.0   5.1   5.2   7.0   6.0   6.6   7.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ224616-560746  22.7712769 -56.1294708  2010-06-11 . .     0     0     0     0     0     0     0     0   551   548   547   546   509   505   498   493   486   479   483   474   448   442   430   428   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.0   4.0   4.0   4.0   4.1   4.0   3.9   4.0   4.1   4.0   4.1   4.2   4.1   4.0   3.9   4.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ224616-560746  22.7712769 -56.1294708  2009-11-06 s .   391   396   406   412   423   429   435   442   466   464   464   460   463   450   431   424   413   412   412   408   410   396   370   366   6.6   6.6   6.8   6.9   7.2   7.3   7.4   7.7   7.9   7.8   7.9   7.8   8.0   7.7   7.4   7.3   7.0   6.9   6.9   6.9   7.1   6.9   6.5   6.7   0.300  -1.178  40.000   0.762   1.442
   AT20GJ224618-120650  22.7717306 -12.1142445  2010-05-18 s .  2337  2384  2443  2513  2622  2633  2663  2710  2583  2554  2522  2486  2153  2115  2103  2095  2015  2003  1965  1913  1778  1760  1742  1727  27.1  27.6  28.3  29.1  30.4  30.5  30.8  31.4  29.9  29.6  29.2  28.8  24.9  24.5  24.4  24.3  24.5  24.5  24.1  23.5  22.6  22.5  22.3  22.2   0.834  -0.668   8.613   5.330   2.566
   AT20GJ224618-120650  22.7717306 -12.1142445  2010-06-14 s .  2295  2364  2419  2455  2556  2584  2595  2607  2449  2421  2387  2356  2050  1998  1997  1995  1946  1932  1915  1903  1752  1735  1728  1710  20.8  21.5  22.0  22.3  23.2  23.5  23.6  23.7  22.2  22.0  21.7  21.4  18.6  18.2  18.1  18.1  18.6  18.5  18.4  18.4  17.5  17.4  17.4  17.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ224618-120650  22.7717306 -12.1142445  2009-11-06 s .  2338  2388  2437  2463  2575  2598  2611  2575  2575  2549  2524  2500  2376  2309  2187  2152  2005  1989  1964  1983  1949  1880  1767  1749  39.2  40.1  40.9  41.3  43.2  43.6  43.8  43.2  43.2  42.8  42.4  41.9  39.9  38.7  36.7  36.4  32.0  31.7  31.1  31.3  30.6  29.4  26.8  27.4   0.439  -0.953  19.216   4.904   1.539
   AT20GJ224618-120650  22.7717306 -12.1142445  2009-12-07 . .  2304  2386  2444  2496  2608  2639  2661  2681  2621  2605  2583  2560  2370  2341     0     0  2072  2052  2043  2024  1905  1870  1818  1805  21.4  22.2  22.7  23.2  24.3  24.5  24.7  24.9  24.4  24.2  24.0  23.8  22.0  21.8   0.0   0.0  20.2  20.1  20.1  20.0  19.5  19.2  18.7  18.7   0.445  -1.049  20.904   4.962   0.846
   AT20GJ224703-365746  22.7844218 -36.9628639  2010-03-06 . .   853   893   921   930   968   977   986  1002   835   827   821   815   803   790   780   752   713   709   703   695   656   651   642   640  14.9  15.6  16.1  16.2  16.9  17.0  17.2  17.5  14.6  14.4  14.3  14.2  14.3  14.0  13.8  13.6  13.2  13.2  13.1  13.1  12.8  12.7  12.6  12.7   1.381  -0.430   4.500   1.673   1.244
   AT20GJ224703-365746  22.7844218 -36.9628639  2010-05-03 . .   897   909   926   949   933   924   925   946   966   960   954   949   894   883   876   868   852   841   841   822   793   790   770   764  11.3  11.5  11.7  12.0  11.8  11.6  11.7  11.9  12.2  12.1  12.0  12.0  11.3  11.1  11.0  11.2  11.3  11.2  11.2  11.0  11.0  11.0  10.8  11.1   0.223  -0.959  40.000   1.554   1.545
   AT20GJ224703-365746  22.7844218 -36.9628639  2010-05-18 s .   900   934   951   945  1019  1028  1040  1040   997   991   983   977   921   910   890   871   809   800   794   769   717   710   686   698  10.4  10.8  11.0  10.9  11.8  11.9  12.0  12.0  11.5  11.5  11.4  11.3  10.7  10.5  10.3  10.4   9.8   9.8   9.7   9.5   9.1   9.1   8.8   9.4   0.456  -1.007  19.606   1.934   1.155
   AT20GJ224703-365746  22.7844218 -36.9628639  2010-05-30 s .   900   922   944   940  1009  1016  1049     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  11.2  11.5  11.7  11.7  12.6  12.6  13.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ224703-365746  22.7844218 -36.9628639  2010-06-11 . .   966   991  1013  1034  1094  1102  1113  1122  1009   997   990   980   887   877   866   854   808   797   793   789   723   717   714   703   7.1   7.2   7.4   7.6   8.0   8.1   8.1   8.2   7.4   7.3   7.2   7.2   6.5   6.4   6.3   6.7   6.2   6.2   6.1   6.1   6.3   6.2   6.3   6.4   1.135  -0.534   5.900   2.066   2.275
   AT20GJ224703-365746  22.7844218 -36.9628639  2009-11-06 s .   866   876   896   903   915   922   928   947   822   812   804   792   729   709   669   651   585   583   574   581   558   531   513   506  14.5  14.7  15.0  15.2  15.4  15.5  15.6  15.9  13.8  13.6  13.5  13.3  12.4  12.1  11.4  11.1   9.7   9.6   9.4   9.6   9.3   8.8   8.5   8.6   0.658  -0.831   9.860   1.851   1.375
   AT20GJ224838-323552  22.8107463 -32.5978317  2010-03-06 . .   509   510   504   491   475   474   474   470   421   419   419   417   424   424   421   404   420   419   421   418   403   403   401   399   8.9   8.9   8.8   8.6   8.4   8.3   8.3   8.3   7.4   7.4   7.4   7.4   7.6   7.6   7.5   7.5   7.9   7.8   7.9   7.9   7.9   7.9   7.9   8.0  -0.112  -0.112   8.822   0.943   1.399
   AT20GJ224838-323552  22.8107463 -32.5978317  2010-05-03 . .     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   459   460   454   461     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   6.3   6.3   6.3   6.5   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ224838-323552  22.8107463 -32.5978317  2010-05-18 s .   505   504   494   481   496   500   504   506   520   519   517   516   506   506   493   487   487   480   478   466   457   443   441   441   5.9   5.8   5.7   5.6   6.0   5.8   5.8   6.1   6.0   6.0   6.0   6.0   6.1   6.0   5.9   5.9   6.1   6.0   6.1   6.0   6.1   5.9   5.9   6.0   0.239  -0.753  40.000   0.900   1.941
   AT20GJ224838-323552  22.8107463 -32.5978317  2010-05-30 s .   513   506   499   492   496   499   511     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   6.4   6.3   6.2   6.1   7.4   6.2   6.4   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ224838-323552  22.8107463 -32.5978317  2010-06-11 . .     0     0     0     0     0     0     0     0   543   543   540   541   519   520   513   515   528   527   526   525   504   501   500   494   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   4.0   4.0   3.9   4.0   4.1   3.8   3.8   4.2   4.5   4.4   4.4   4.6   4.5   4.5   4.5   4.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ224838-323552  22.8107463 -32.5978317  2009-11-06 s .   543   528   519   508   462   455   446   446   373   370   368   367   367   359   343   338   352   357   351   356   375   353   346   328   9.1   8.9   8.7   8.5   7.9   7.7   7.5   7.7   6.3   6.3   6.3   6.3   6.3   6.2   5.9   5.9   6.0   6.0   5.9   6.1   6.6   6.3   6.0   6.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ225710-362744  22.9529154 -36.4623604  2010-04-10 . .  1051  1020   997   968   931   909   895   868   565   556   546   535   452   449   446   440   353   353   352   344   323   318   316   313  15.4  15.0  14.6  14.2  13.7  13.3  13.1  12.7   8.3   8.2   8.0   7.9   7.1   6.9   6.9   6.8   5.0   5.0   5.0   4.8   4.4   4.3   4.3   4.2   0.845  -0.871   4.500   2.073   1.978
   AT20GJ225710-362744  22.9529154 -36.4623604  2010-05-03 . .     0     0     0     0     0     0     0     0   554   542   533   524   447   439   427   422   377   372   369   366   335   332   328   324   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.0   6.8   6.7   6.6   5.9   5.7   5.6   5.6   5.2   5.1   5.1   5.1   4.9   4.8   4.8   4.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ225710-362744  22.9529154 -36.4623604  2010-05-18 s .  1010  1001   965   917   833   814   797   776   560   551   541   530   456   451   437   428   376   367   364   353   315   307   309   308  11.7  11.6  11.2  10.6   9.6   9.4   9.2   9.0   6.5   6.4   6.3   6.1   5.5   5.4   5.2   5.2   4.8   4.6   4.7   4.6   4.3   4.1   4.2   4.3   0.270  -0.870   5.282   1.971   1.295
   AT20GJ225710-362744  22.9529154 -36.4623604  2010-05-30 s .  1023  1000   967   935   842   824   819     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  12.7  12.4  12.0  11.6  10.5  10.3  10.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ225805-275821  22.9683228 -27.9725704  2010-05-18 s .  2725  2809  2891  2966  3036  3042  3075  3121  3113  3092  3067  3041  2771  2731  2733  2732  2692  2684  2644  2590  2472  2460  2433  2410  31.6  32.5  33.5  34.3  35.2  35.2  35.6  36.1  36.0  35.8  35.5  35.2  32.1  31.6  31.6  31.6  32.7  32.8  32.4  31.9  31.4  31.4  31.2  31.0   0.730  -0.494   8.103   6.127   1.918
   AT20GJ225805-275821  22.9683228 -27.9725704  2010-06-14 s .  2758  2866  2940  2976  3053  3080  3087  3094  2997  2978  2951  2932  2710  2658  2672  2684  2769  2761  2747  2735  2622  2613  2595  2582  25.1  26.0  26.7  27.0  27.7  28.0  28.0  28.1  27.2  27.1  26.8  26.6  24.6  24.1  24.3  24.4  26.4  26.4  26.4  26.4  26.2  26.2  26.1  26.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ225805-275821  22.9683228 -27.9725704  2009-11-06 s .  2613  2741  2859  2931  3170  3200  3236  3291  3320  3299  3284  3263  3223  3138  2983  2924  2789  2779  2772  2807  2801  2713  2569  2552  43.8  46.0  48.0  49.2  53.2  53.7  54.3  55.2  55.7  55.4  55.1  54.8  54.1  52.7  50.1  49.1  44.6  44.2  44.0  44.4  42.8  41.3  39.0  39.1   0.870  -0.547   9.343   6.519   1.390
   AT20GJ225805-275821  22.9683228 -27.9725704  2009-12-07 . .  2595  2740  2852  2934  3093  3124  3145  3174  3166  3152  3135  3116  2962  2932     0     0  2622  2609  2581  2555  2425  2385  2322  2300  24.1  25.5  26.5  27.3  28.8  29.1  29.3  29.5  29.4  29.3  29.2  29.0  27.5  27.3   0.0   0.0  25.6  25.6  25.4  25.2  24.8  24.5  23.9  23.8   0.546  -0.908  18.241   6.281   0.943
   AT20GJ230303-184126  23.0508382 -18.6905556  2010-06-14 s .   569   586   601   605   612   616   614   606   541   535   528   523   468   459   463   460   432   418   413   409   375   380   382   375   5.2   5.3   5.5   5.5   5.6   5.6   5.6   5.9   4.9   4.9   4.8   4.8   4.6   4.4   4.5   4.5   4.4   4.3   4.3   4.3   4.1   4.2   4.2   4.3   1.094  -0.525   5.017   1.158   1.579
   AT20GJ230303-184126  23.0508382 -18.6905556  2010-06-19 s .   563   572   585   603   602   605   601   602   530   521   512   504   443   437   430   425   396   393   391   386   357   356   359   356   6.1   6.2   6.3   6.5   6.5   6.5   6.5   6.5   5.7   5.6   5.5   5.4   5.3   5.1   5.1   5.1   4.3   4.2   4.2   4.2   3.8   3.7   3.7   3.8   1.270  -0.533   4.786   1.118   1.785
   AT20GJ230303-184126  23.0508382 -18.6905556  2009-11-06 . .   626   640   668   693   749   764   776   766   825   819   808   798   741   726   684   680   676   667   651   652   614   604   585   578  10.5  10.7  11.2  11.6  12.6  12.8  13.0  12.9  13.8  13.7  13.6  13.4  13.0  12.7  11.9  11.9  11.2  11.0  10.7  10.8  10.2   9.9   9.6   9.9   0.675  -0.829  15.511   1.604   1.755
   AT20GJ230303-184126  23.0508382 -18.6905556  2009-12-04 s .   654   679   719   747   780   800     0   896   748   746   741   738   744   723   688   664   637   636   627   620   558   573   553   545  10.5  10.9  11.5  12.0  12.5  12.8   0.0  14.4  12.0  12.0  11.9  11.8  12.1  11.6  11.0  10.8  10.7  10.8  10.6  10.6  10.0  10.3  10.0   9.9   1.211  -0.526   6.604   1.517   2.094
   AT20GJ230343-680737  23.0621318 -68.1269760  2010-04-10 . .  1728  1805  1898  1962  2286  2295  2330  2326  1919  1898  1876  1856  1622  1615  1594  1572  1376  1373  1369  1339  1272  1253  1238  1234  25.3  26.5  27.8  28.8  33.5  33.7  34.2  34.1  28.1  27.8  27.5  27.2  23.8  23.7  23.4  23.6  19.2  19.1  19.0  18.5  17.0  16.7  16.4  16.3   1.935  -0.602   5.813   3.929   1.393
   AT20GJ230343-680737  23.0621318 -68.1269760  2010-05-18 s .  1678  1799  1866  1867  2027  2041  2045  2039  1844  1824  1797  1777  1589  1566  1519  1491  1353  1349  1323  1290  1167  1151  1129  1134  19.4  20.8  21.6  21.6  23.5  23.6  23.7  23.6  21.4  21.1  20.8  20.6  18.4  18.1  17.6  17.3  16.5  16.5  16.2  15.9  14.9  14.7  14.5  15.0   0.915  -0.816   9.171   4.086   1.482
   AT20GJ230343-680737  23.0621318 -68.1269760  2010-05-30 . .  1691  1789  1855  1911  2017  2025  2028  2072     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  21.0  22.2  23.1  23.8  25.1  25.2  25.2  25.8   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ230343-680737  23.0621318 -68.1269760  2010-06-11 . .     0     0     0     0     0     0     0     0  1824  1802  1778  1758  1548  1532  1509  1490  1332  1322  1312  1299  1171  1161  1149  1139   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  13.3  13.2  13.0  12.8  11.3  11.2  11.0  10.9  10.2  10.2  10.2  10.1   9.4   9.4   9.3  10.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ230343-680737  23.0621318 -68.1269760  2010-06-19 . .  1733  1774  1856  1957  1996  2006  1996  2002  1803  1785  1760  1735  1511  1491  1483  1465  1265  1255  1246  1233  1123  1115  1121  1114  18.7  19.1  20.0  21.1  21.5  21.6  21.5  21.6  19.4  19.2  19.0  18.7  16.3  16.1  16.0  15.8  13.0  12.8  12.7  12.5  11.0  10.9  10.9  11.6   0.891  -0.810   8.778   4.032   1.263
   AT20GJ231448-313838  23.2468058 -31.6443119  2010-05-18 s .   715   778   823   845   983   999  1015  1026   955   945   935   925   840   830   807   789   707   702   688   666   601   594   589   584   8.3   9.0   9.5   9.8  11.4  11.6  11.8  11.9  11.1  10.9  10.8  10.7   9.7   9.6   9.3   9.4   8.6   8.6   8.4   8.2   7.9   7.8   7.6   7.9   1.149  -0.841   9.816   2.040   1.315
   AT20GJ231448-313838  23.2468058 -31.6443119  2010-05-30 s .   726   776   827   859   986  1000  1037     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   9.0   9.6  10.3  10.7  12.3  12.4  12.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ231448-313838  23.2468058 -31.6443119  2010-06-11 s .   798   848   898   939  1057  1060  1083  1095   970   962   951   939   827   820   806   794   726   716   710   700   630   624   616   612   5.8   6.2   6.6   6.9   7.7   7.7   7.9   8.0   7.1   7.0   7.0   6.9   6.1   6.0   5.9   6.3   6.1   5.5   5.9   6.0   5.6   5.5   5.5   5.7   1.462  -0.664   7.041   2.009   2.266
   AT20GJ231448-313838  23.2468058 -31.6443119  2010-06-19 s .   745   775   830   896   984   993  1015  1025   975   966   955   945   842   832   828   818   700   696   692   686   625   622   625   619   8.0   8.4   8.9   9.7  10.6  10.7  10.9  11.1  10.5  10.4  10.3  10.2   9.1   9.0   8.9   9.5   7.2   7.1   7.1   7.0   6.2   6.1   6.1   6.6   1.122  -0.805   9.638   2.046   0.948
   AT20GJ231448-313838  23.2468058 -31.6443119  2009-11-06 s .   713   768   825   860  1009  1030  1045  1044  1096  1082  1063  1043   929   897   848   839   818   805   793   796   752   735   706   698  12.0  12.9  13.8  14.4  16.9  17.3  17.5  17.5  18.4  18.2  17.8  17.5  16.2  15.6  14.7  14.6  13.5  13.2  12.9  13.0  12.2  11.9  11.4  11.5   1.349  -0.663   8.625   2.053   2.144
   AT20GJ231544-501839  23.2623596 -50.3108864  2010-04-10 . .   505   534   568   593   730   747   772   774   771   771   770   770   734   739   740   739   714   721   723   710   715   706   703   705   7.4   7.8   8.3   8.7  10.7  11.0  11.3  11.4  11.3  11.3  11.3  11.3  11.3  10.9  10.9  11.3  10.0  10.0  10.0   9.8   9.6   9.7   9.3   9.7   2.326  -0.166   4.857   0.996   1.509
   AT20GJ231544-501839  23.2623596 -50.3108864  2010-05-18 s .   437   476   505   522   630   649   667   682   762   763   763   761   756   751   737   727   728   730   723   707   690   683   672   676   5.2   5.5   5.9   6.0   7.3   7.5   7.7   7.9   8.8   8.8   8.8   8.8   8.8   8.7   8.5   8.7   8.9   8.9   8.9   8.7   8.8   9.0   8.6   9.1   1.232  -0.394   9.238   1.325   1.121
   AT20GJ231544-501839  23.2623596 -50.3108864  2010-05-30 s .   465   494   524   545   635   646   663   692     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   5.8   6.1   6.5   6.8   7.9   8.1   8.3   9.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ231544-501839  23.2623596 -50.3108864  2010-06-11 s .     0     0     0     0     0     0     0     0     0   753   754   753     0   722   716   713     0   708   703   704     0     0     0     0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.5   5.5   5.5   0.0   5.3   5.2   5.7   0.0   5.5   5.9   6.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ231544-501839  23.2623596 -50.3108864  2010-06-19 . .   444   459   493   531   607   625   642   656   754   754   754   753   732   729   733   728   702   702   700   699   674   673   680   677   4.8   4.9   5.3   5.7   6.5   6.7   6.9   7.1   8.1   8.1   8.1   8.1   7.9   7.9   7.9   8.4   7.2   7.2   7.1   7.1   6.6   6.6   6.6   7.2   1.046  -0.471  11.504   1.387   1.021
   AT20GJ232331-031705  23.3922099  -3.2847290  2010-06-14 s .     0     0     0     0     0     0     0     0  1104  1098  1093  1086  1025  1007  1021  1017  1051  1042  1046  1038   982   965   969   965   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  10.0  10.0   9.9   9.9   9.3   9.2   9.3   9.7  10.0  10.0  10.1  10.0  10.4  10.1   9.8  10.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ232331-031705  23.3922099  -3.2847290  2010-06-19 s .   946   947   964   996  1012  1020  1031  1044  1076  1068  1057  1044   956   947   936   930   974   972   967   961   911   909   916   917  10.2  10.2  10.4  10.7  10.9  11.0  11.1  11.3  11.6  11.5  11.4  11.3  10.3  10.2  10.1  10.8  10.0   9.9   9.9   9.8   9.0   8.9   8.9   9.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ232331-031705  23.3922099  -3.2847290  2009-11-06 . .     0     0     0     0     0     0     0     0  1054  1047  1035  1023   979   957   908   902   954   938   922   919   903   884   854   851   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  17.7  17.6  17.4  17.2  17.0  16.6  15.7  15.7  15.7  15.3  15.0  15.0  14.6  14.2  13.7  13.9   0.000   0.000   0.000   0.000   0.000
   AT20GJ232331-031705  23.3922099  -3.2847290  2009-12-04 s .     0     0     0     0     0     0     0     0  1104  1104  1103  1103  1152  1131  1081  1050  1073  1066  1068  1058   996  1025   991   972   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  17.7  17.7  17.7  17.7  18.5  18.1  17.3  17.0  18.1  18.0  18.1  18.0  17.5  18.1  17.6  17.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ232917-473019  23.4882507 -47.5053101  2010-05-18 s .  2194  2258  2263  2218  2276  2275  2272  2264  2045  2033  2018  2004  1895  1880  1838  1809  1723  1721  1693  1654  1555  1555  1539  1517  25.4  26.1  26.2  25.7  26.4  26.3  26.3  26.2  23.7  23.5  23.4  23.2  21.9  21.8  21.3  20.9  21.0  21.0  20.8  20.3  19.8  19.9  19.7  19.5   0.501  -0.598   8.827   4.531   1.126
   AT20GJ232917-473019  23.4882507 -47.5053101  2010-05-30 s .  2236  2258  2279  2290  2255  2240  2223  2260     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  27.8  28.1  28.3  28.5  28.0  27.8  27.6  28.1   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ232917-473019  23.4882507 -47.5053101  2010-06-11 s .  2380  2399  2410  2419  2403  2377  2385  2369  2038  2022  2007  1990  1823  1819  1796  1781  1676  1659  1649  1640  1499  1503  1484  1467  17.4  17.5  17.6  17.7  17.6  17.4  17.4  17.3  14.9  14.8  14.7  14.5  13.3  13.3  13.1  13.0  12.9  12.8  12.8  12.7  12.0  12.1  12.0  13.0   0.788  -0.502   4.500   4.728   1.878
   AT20GJ232917-473019  23.4882507 -47.5053101  2010-06-19 . .  2277  2241  2273  2351  2260  2252  2227  2217  2012  2000  1982  1963  1805  1787  1786  1770  1600  1594  1586  1578  1475  1470  1477  1472  24.5  24.1  24.5  25.3  24.3  24.3  24.0  23.9  21.7  21.5  21.3  21.1  19.4  19.3  19.2  19.1  16.4  16.3  16.1  16.0  14.5  14.4  14.4  14.3   0.381  -0.678  10.960   4.396   0.904
   AT20GJ232917-473019  23.4882507 -47.5053101  2009-11-06 s .  2051  2079  2113  2133  2227  2240  2254  2265  2395  2371  2349  2322  2163  2104  2014  1992  1984  1969  1940  1953  1884  1836  1797  1789  34.4  34.9  35.5  35.8  37.4  37.6  37.8  38.0  40.2  39.8  39.4  39.0  36.3  35.3  33.8  33.8  31.7  31.4  30.8  30.9  29.6  28.7  27.3  28.1   0.406  -0.853  22.720   4.348   1.786
   AT20GJ232921-495539  23.4891317 -49.9279518  2009-11-06 s .   463   458   451   446   421   419   416   413   482   485   487   488   522   519   503   504   629   631   631   642   686   676   662   673   7.9   7.7   7.6   7.5   7.2   7.1   7.1   7.2   8.2   8.2   8.3   8.3   9.0   8.9   8.6   8.7  10.5  10.4  10.4  10.6  11.2  11.0  10.7  11.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ233138-155657  23.5274028 -15.9491692  2010-06-14 s .  1154  1135  1115  1090  1020  1020  1014  1006   916   906   896   886   799   783   791   787   738   736   723   719   659   654   650   648  10.5  10.3  10.1   9.9   9.3   9.3   9.2   9.1   8.3   8.2   8.1   8.1   7.3   7.1   7.2   7.6   7.4   7.4   7.3   7.4   7.1   7.0   7.0   7.2   0.007  -0.909  40.000   1.312   2.233
   AT20GJ233138-155657  23.5274028 -15.9491692  2010-06-19 s .  1161  1131  1114  1109  1017  1008   993   991   883   871   856   841   735   723   712   703   673   669   663   657   605   598   602   597  12.5  12.2  12.0  11.9  11.0  10.9  10.7  10.7   9.5   9.4   9.2   9.1   7.9   7.8   7.7   8.2   6.9   6.8   6.8   6.7   6.2   6.1   6.1   6.2  -0.049  -0.938  40.000   1.193   2.529
   AT20GJ233138-155657  23.5274028 -15.9491692  2009-11-06 . .  1134  1102  1078  1058   975   968   959   939   880   868   859   850   785   766   732   722   706   703   686   690   654   643   631   632  19.0  18.5  18.1  17.8  16.4  16.2  16.1  15.8  14.8  14.6  14.4  14.3  13.4  13.1  12.5  12.4  11.7  11.5  11.2  11.4  10.7  10.5  10.3  10.6  -0.020  -0.754  40.000   1.279   1.624
   AT20GJ233138-155657  23.5274028 -15.9491692  2009-12-04 s .  1109  1095  1077  1063  1020  1019     0  1068   861   859   855   852   862   838   798   772   749   750   742   732   672   692   668   657  17.8  17.6  17.3  17.0  16.4  16.3   0.0  17.1  13.8  13.8  13.7  13.7  13.8  13.4  12.8  12.5  12.6  12.7  12.6  12.5  11.9  12.4  11.9  11.9   0.019  -0.800  40.000   1.353   1.760
   AT20GJ233159-381147  23.5331726 -38.1964722  2010-04-10 . .   741   746   751   746   762   753   748   720   454   444   435   425   344   339   333   325   260   261   258   249   228   228   222   221  10.9  10.9  11.0  10.9  11.2  11.0  11.0  10.6   6.9   6.5   6.4   6.5   5.5   5.3   5.2   5.1   3.9   3.8   3.8   3.7   3.3   3.3   3.2   3.3   2.037  -0.917   4.986   1.465   1.771
   AT20GJ233159-381147  23.5331726 -38.1964722  2010-05-18 . .   716   737   735   713   679   666   654   644   448   439   428   419   347   342   329   320   263   263   251   242   209   214   204   212   8.3   8.5   8.5   8.3   7.9   7.7   7.6   7.5   5.2   5.1   5.0   5.0   4.2   4.1   4.0   3.9   3.4   3.4   3.3   3.2   2.9   2.9   2.8   3.1   0.688  -1.084   7.054   1.420   1.463
   AT20GJ233159-381147  23.5331726 -38.1964722  2010-05-30 s .   726   735   733   728   679   666   668     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   9.0   9.1   9.1   9.1   8.5   8.3   8.3   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ233159-381147  23.5331726 -38.1964722  2010-06-11 s .     0     0     0     0     0     0     0     0   442   432   424   412   330   328   317   311   251   248   249   239     0   215   204   205   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   3.5   3.2   3.1   3.3   2.7   2.7   2.6   2.6   2.3   2.2   2.3   2.3   0.0   2.3   2.2   2.5   0.000   0.000   0.000   0.000   0.000
   AT20GJ233159-381147  23.5331726 -38.1964722  2010-06-19 s .   746   732   734   752   675   658   648   633   442   433   421   412   334   328   322   314   244   243   239   236   207   205   205   205   8.0   7.9   7.9   8.1   7.3   7.1   7.0   6.9   4.8   4.7   4.5   4.4   4.0   3.9   3.8   3.9   2.9   2.8   2.8   2.8   2.5   2.4   2.4   2.6   0.643  -1.096   6.895   1.435   1.147
   AT20GJ233355-234340  23.5653442 -23.7279606  2010-06-14 s .   788   797   805   809   859   885   914   930  1154  1156  1160  1162  1141  1120  1138  1143  1194  1186  1190  1177  1139  1143  1132  1134   7.2   7.2   7.3   7.4   7.8   8.0   8.3   8.5  10.5  10.5  10.5  10.6  10.4  10.2  10.3  10.9  11.4  11.4  11.5  11.4  11.4  11.5  11.4  12.1   0.000   0.000   0.000   0.000   0.000
   AT20GJ233355-234340  23.5653442 -23.7279606  2010-06-19 s .   798   797   807   829   858   874   895   913  1122  1121  1120  1116  1074  1067  1061  1055  1110  1108  1105  1104  1067  1069  1076  1077   8.6   8.6   8.7   8.9   9.2   9.4   9.7   9.9  12.1  12.1  12.1  12.0  11.6  11.5  11.4  12.1  11.4  11.3  11.3  11.2  10.5  10.5  10.5  11.3   0.000   0.000   0.000   0.000   0.000
   AT20GJ233355-234340  23.5653442 -23.7279606  2009-11-06 . .   803   808   817   819   861   872   883   886  1051  1049  1050  1049  1064  1043  1001   998  1059  1053  1038  1048  1037  1018  1002   999  13.5  13.6  13.7  13.7  14.4  14.6  14.8  14.9  17.6  17.6  17.6  17.6  18.1  17.5  17.0  17.0  16.9  16.8  16.8  17.1  16.6  16.2  15.9  16.0   0.408  -0.590  40.000   2.045   1.789
   AT20GJ233355-234340  23.5653442 -23.7279606  2009-12-04 s .   790   806   818   828   893   912     0   989  1009  1015  1020  1025  1124  1102  1054  1024  1072  1075  1068  1062  1011  1042  1015   997  12.7  12.9  13.1  13.3  14.3  14.6   0.0  15.9  16.2  16.3  16.4  16.4  18.0  17.7  16.9  16.6  18.1  18.2  18.1  18.1  17.8  18.4  18.0  18.0   0.412  -0.658  40.000   2.060   1.730
   AT20GJ233445-525119  23.5791931 -52.8554726  2010-04-10 . .  1001  1010  1024  1010  1069  1061  1077  1045   778   772   765   758   683   679   673   663   580   578   579   567   540   530   523   523  14.7  14.8  15.0  14.8  15.7  15.6  18.6  15.3  11.4  11.3  11.2  11.1  10.5  10.3  10.2  10.1   8.4   8.1   8.0   7.8   7.5   7.3   7.2   7.2   1.596  -0.595   4.500   1.896   1.761
   AT20GJ233445-525119  23.5791931 -52.8554726  2010-05-18 s .   877   914   920   900   908   900   894   886   777   768   760   752   691   681   665   651   589   582   569   555   507   498   498   493  10.2  10.6  10.7  10.4  10.5  10.4  10.4  10.3   9.0   8.9   8.8   8.7   8.0   7.9   7.7   7.8   7.2   7.1   7.0   7.1   6.7   6.6   6.6   6.7   0.264  -1.066  19.179   1.495   1.149
   AT20GJ233445-525119  23.5791931 -52.8554726  2010-05-30 s .   874   894   907   917   900   893   884   900     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  10.9  11.1  11.3  11.4  11.2  11.1  11.0  11.2   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ233445-525119  23.5791931 -52.8554726  2010-06-11 s .     0     0     0     0     0     0     0     0   771   763   758   749   663   659   650   641   571   566   562   558   491   492   485   479   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   5.6   5.6   5.5   5.5   4.9   4.8   4.8   5.1   4.8   4.7   4.8   4.9   4.5   4.4   4.4   4.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ233445-525119  23.5791931 -52.8554726  2010-06-19 . .   896   900   923   948   902   896   881   875   761   755   747   738   660   649   647   639   549   542   541   536   484   481   483   478   9.7   9.7   9.9  10.2   9.7   9.7   9.5   9.5   8.2   8.1   8.1   8.0   7.1   7.0   7.0   7.5   5.6   5.6   5.5   5.5   5.2   5.1   5.2   5.3   0.305  -1.000  15.552   1.577   1.036
   AT20GJ233612-523622  23.6034098 -52.6061668  2010-04-10 . .  1670  1628  1602  1566  1558  1535  1526  1487  1036  1022  1005   989   849   845   829   815   707   708   706   692   655   648   641   641  24.5  23.9  23.5  23.0  22.9  22.5  22.4  21.8  15.2  15.0  14.7  14.5  12.5  12.4  12.2  12.4   9.9   9.9   9.8   9.6   9.1   8.9   8.5   8.8   0.796  -0.754   4.500   3.301   2.367
   AT20GJ233612-523622  23.6034098 -52.6061668  2010-05-18 s .  1603  1601  1552  1480  1392  1369  1344  1321  1027  1013   995   983   860   848   824   810   719   714   708   686   630   625   603   608  18.6  18.5  18.0  17.1  16.1  15.9  15.6  15.3  11.9  11.7  11.5  11.4  10.0   9.8   9.5   9.7   8.8   8.7   8.7   8.4   8.3   8.2   7.7   8.2   0.143  -0.883   9.651   2.641   1.246
   AT20GJ233612-523622  23.6034098 -52.6061668  2010-05-30 s .  1626  1596  1554  1514  1387  1362  1346     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  20.2  19.8  19.3  18.8  17.3  16.9  16.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ233612-523622  23.6034098 -52.6061668  2010-06-11 s .     0     0     0     0     0     0     0     0  1034  1017  1003   986   846   837   819   812   735   723   715   708   636   625   621   614   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   7.6   7.4   7.3   7.2   6.2   6.1   6.0   6.4   6.1   5.6   6.0   6.1   5.7   5.5   5.6   5.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ233612-523622  23.6034098 -52.6061668  2010-06-19 . .  1654  1581  1551  1566  1387  1367  1337  1315  1031  1017   999   983   846   834   829   816   691   689   683   676   614   612   613   613  17.8  17.0  16.7  16.9  14.9  14.7  14.4  14.2  11.1  11.0  10.8  10.6   9.1   9.0   8.9   9.4   7.1   7.1   7.0   6.9   6.5   6.4   6.0   6.6   0.089  -0.920  10.892   2.525   1.154
   AT20GJ233726-590113  23.6241496 -59.0205002  2010-05-18 s .    96    98    98    96   102   103   103   105   108   108   107   105   106   100   100    99    95    97    91    93    99    86    91    89   1.3   1.3   1.2   1.3   1.4   1.3   1.4   1.6   1.4   1.4   1.4   1.4   1.5   1.4   1.4   1.4   1.4   1.4   1.4   1.5   1.7   1.5   1.6   1.7   0.267  -0.992  40.000   0.179   1.911
   AT20GJ233726-590113  23.6241496 -59.0205002  2010-05-30 s .    90    94    98    97   106   109   110     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   1.4   1.4   1.4   1.6   2.5   2.3   1.9   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ233726-590113  23.6241496 -59.0205002  2010-06-11 s .     0     0     0     0     0     0     0     0   124   124   126   125   119   118   115   117   115   120   117   115   107   114   102   101   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   1.1   1.1   1.1   1.2   1.2   1.1   1.1   1.2   1.4   1.3   1.4   1.5   1.6   1.8   1.7   2.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ233726-590113  23.6241496 -59.0205002  2010-06-19 . .   112   112   114   121   120   120   121   127   126   127   127   126   120   118   121   116   108   109   110   109   101   102   105   103   1.5   1.4   1.5   1.6   1.7   1.6   2.1   2.6   1.6   1.6   1.6   1.7   1.8   1.7   1.7   1.8   1.6   1.5   1.5   1.7   1.6   1.6   1.7   2.0   0.268  -1.156  39.014   0.205   1.283
   AT20GJ233726-590113  23.6241496 -59.0205002  2009-11-06 s .   155   162   167   169   183   185   187   188   220   218   219   217   209   208   203   197   199   195   191   200   211   208     0   186   2.7   2.8   2.9   3.0   3.2   3.2   3.2   3.4   3.8   3.7   3.8   3.8   3.9   3.8   3.7   3.6   3.7   3.5   3.5   3.7   4.4   4.4   0.0   4.9   0.523  -0.685  24.996   0.417   2.017
   AT20GJ233757-023057  23.6325948  -2.5160079  2010-06-14 s .     0     0     0     0     0     0     0     0   935   932   927   922   860   843   859   859   849   845   835   833   769   772   768   778   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   8.5   8.5   8.4   8.4   8.3   7.7   7.8   8.3   8.6   8.5   8.5   8.6   8.2   8.2   8.3   8.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ233757-023057  23.6325948  -2.5160079  2010-06-19 s .   716   719   739   769   803   812   822   835   881   873   863   852   770   759   747   741   751   746   740   735   686   680   686   685   7.7   7.7   8.0   8.3   8.7   8.7   8.9   9.0   9.5   9.4   9.3   9.2   8.3   8.2   8.1   8.7   7.7   7.6   7.6   7.5   7.3   7.2   6.7   7.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ233757-023057  23.6325948  -2.5160079  2009-11-06 . .     0     0     0     0     0     0     0     0   805   798   792   784   742   723   695   692   697   687   671   676   650   630   606   613   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  13.5  13.4  13.3  13.2  12.7  12.4  11.9  11.9  11.6  11.3  11.0  11.2  10.7  10.4  10.0  10.4   0.000   0.000   0.000   0.000   0.000
   AT20GJ233757-023057  23.6325948  -2.5160079  2009-12-04 s .     0     0     0     0     0     0     0     0   793   795   795   797   839   821   785   762   789   786   778   778   733   751   724   705   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0  12.7  12.7  12.7  12.8  13.5  13.2  12.6  12.4  13.3  13.3  13.2  13.3  12.9  13.4  12.9  12.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ234512-155507  23.7534648 -15.9188719  2010-06-14 s .   440   463   484   499   566   587   608   624   811   816   821   822   824   813   829   835   892   887   889   883   855   851   854   841   4.2   4.2   4.4   4.8   5.1   5.3   5.5   6.0   7.4   7.4   7.5   7.5   7.5   7.4   7.5   8.0   8.5   8.5   8.6   8.5   9.1   9.0   9.1   9.2   0.628  -0.861  40.000   1.715   2.496
   AT20GJ234512-155507  23.7534648 -15.9188719  2010-06-19 s .   465   481   503   533   584   597   615   631   782   781   780   778   758   752   747   744   830   831   831   829   809   810   816   818   5.0   5.2   5.4   5.8   6.3   6.4   6.7   6.8   8.4   8.4   8.4   8.4   8.2   8.1   8.1   8.7   8.5   8.5   8.5   8.4   8.0   7.9   8.0   8.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ234512-155507  23.7534648 -15.9188719  2009-11-06 . .   411   422   433   439   477   484   493   500   625   627   630   633   671   658   637   637   712   710   705   708   720   707   700   701   7.0   7.1   7.3   7.4   8.1   8.2   8.3   8.7  10.5  10.5  10.6  10.6  11.5  11.2  10.9  10.9  11.8  11.7  11.5  11.6  11.7  11.5  11.3  11.6   0.514  -0.230  40.000   1.437   1.480
   AT20GJ234512-155507  23.7534648 -15.9188719  2009-12-04 s .   424   447   467   482   556   573     0   629   690   695   699   703   776   762   729     0   751   746   744   741   699   719   696   692   6.9   7.2   7.5   7.8   9.0   9.2   0.0  10.1  11.1  11.1  11.2  11.3  12.6  12.2  11.7   0.0  12.7  12.6  12.6  12.6  12.3  12.7  12.4  12.5   0.546  -1.069  40.000   1.412   1.593
   AT20GJ234802-163111  23.8007243 -16.5200062  2010-06-14 s .  2493  2472  2432  2382  2212  2210  2210  2189  2001  1983  1963  1949  1785  1746  1772  1774  1804  1786  1789  1779  1690  1668  1666  1648  22.6  22.5  22.1  21.6  20.1  20.1  20.1  19.9  18.2  18.0  17.8  17.7  16.2  15.9  16.1  16.1  17.2  17.1  17.2  17.2  16.9  16.7  16.8  17.5  -0.189  -0.189  10.124   4.330   2.741
   AT20GJ234802-163111  23.8007243 -16.5200062  2010-06-19 s .  2517  2454  2420  2421  2195  2173  2149  2139  1906  1885  1857  1834  1632  1612  1592  1581  1643  1641  1634  1625  1551  1550  1561  1563  27.1  26.4  26.1  26.1  23.6  23.4  23.2  23.1  20.5  20.3  20.0  19.8  17.6  17.4  17.2  17.0  16.9  16.8  16.6  16.5  15.2  15.2  15.2  15.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ234802-163111  23.8007243 -16.5200062  2009-11-06 . .  2681  2665  2652  2626  2507  2487  2464  2443  2223  2197  2176  2153  2042  1993  1910  1893  1899  1884  1851  1866  1826  1802  1764  1765  45.0  44.7  44.5  44.1  42.1  41.7  41.3  41.0  37.3  36.9  36.5  36.1  34.3  33.4  32.1  32.1  30.3  30.0  29.4  29.5  28.7  28.2  26.8  27.7   0.167  -0.399   4.500   5.451   1.222
   AT20GJ234802-163111  23.8007243 -16.5200062  2009-12-04 s .  2674  2682  2668  2645  2590  2597  2621  2696  2203  2197  2187  2179  2257  2205  2099  2025  2081  2077  2061  2051  1939  1993  1939  1903  42.9  43.0  42.8  42.4  41.5  41.6  42.3  43.2  35.3  35.2  35.1  34.9  36.2  35.3  33.6  32.5  35.0  35.1  35.0  34.9  34.1  35.2  34.4  33.9   0.128  -0.336   4.500   5.511   2.037
   AT20GJ235430-151311  23.9083883 -15.2197809  2010-06-14 s .   930   930   928   916   859   856   852   842   693   683   671   659   568   546   556   549   494   491   484   480   440   419   423   423   8.5   8.4   8.4   8.3   7.8   7.8   7.7   7.7   6.3   6.2   6.1   6.0   5.6   5.3   5.4   5.4   5.1   5.0   5.0   5.1   4.9   4.6   4.7   4.9   0.508  -0.743   6.350   1.828   2.276
   AT20GJ235430-151311  23.9083883 -15.2197809  2010-06-19 s .   951   937   933   944   862   850   836   827   676   665   649   636   528   517   511   502   475   471   466   458   415   411   410   412  10.2  10.1  10.1  10.2   9.3   9.2   9.0   8.9   7.3   7.2   7.0   6.9   6.3   6.1   6.0   6.1   5.3   5.2   5.2   5.2   4.6   4.5   4.5   4.7   0.000   0.000   0.000   0.000   0.000
   AT20GJ235430-151311  23.9083883 -15.2197809  2009-11-06 . .   895   880   866   848   776   764   749   732   564   553   542   533   467   452   429   422   380   377   368   370   336   330   320   321  15.0  14.8  14.5  14.2  13.0  12.8  12.6  12.3   9.5   9.3   9.1   9.1   8.1   7.8   7.4   7.3   6.5   6.4   6.2   6.3   6.1   6.0   5.8   6.3   0.559  -0.761   4.500   1.797   1.172
   AT20GJ235430-151311  23.9083883 -15.2197809  2009-12-04 s .   872   873   869   860   815   806   887   833   578   572   563   557   530   514   485   464   416   416   408   400   360   361   351   338  14.0  14.0  13.9  13.8  13.1  12.9  19.4  13.4   9.3   9.2   9.0   8.9   8.7   8.4   7.9   7.6   7.1   7.1   7.0   6.9   6.5   6.5   6.4   6.2   1.064  -0.717   4.500   1.717   2.088
   AT20GJ235600-682003  23.9335225 -68.3342972  2010-05-18 s .   918   983  1024  1035  1159  1173  1184  1194  1127  1116  1100  1088   958   943   913   896   795   788   774   755   666   652   646   630  10.6  11.4  11.9  12.0  13.4  13.6  13.7  13.8  13.1  12.9  12.7  12.6  11.1  10.9  10.6  10.7   9.7   9.6   9.5   9.3   8.8   8.6   8.3   8.5   0.768  -1.098  13.689   2.371   1.657
   AT20GJ235600-682003  23.9335225 -68.3342972  2010-05-30 s .   919   968  1016  1050  1156  1165  1204     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  11.4  12.0  12.6  13.1  14.4  14.5  15.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ235600-682003  23.9335225 -68.3342972  2010-06-11 . .   981  1030  1080  1122  1228  1229  1247  1255  1142  1130  1114  1101   960   950   933   920   815   805   798   788   696   686   672   661   7.2   7.5   7.9   8.2   9.0   9.0   9.1   9.2   8.3   8.3   8.1   8.0   7.0   6.9   6.8   7.2   6.3   6.2   6.2   6.1   6.2   6.1   6.1   6.2   0.954  -0.896  10.101   2.506   2.307
   AT20GJ235600-682003  23.9335225 -68.3342972  2010-06-19 . .   944   969  1026  1095  1159  1171  1178  1188  1138  1127  1114  1100   953   940   935   925   786   780   771   764   680   672   671   669  10.2  10.4  11.1  11.8  12.5  12.6  12.7  12.8  12.3  12.1  12.0  11.9  10.3  10.1  10.1  10.6   8.1   8.0   7.9   7.8   6.7   7.1   6.6   7.2   0.766  -1.053  13.345   2.384   1.377
   AT20GJ235600-682003  23.9335225 -68.3342972  2009-11-06 s .   876   923   971  1000  1131  1149  1163  1169  1207  1191  1173  1156  1028   999   951   938   875   860   838   839   778   744   719   715  14.7  15.5  16.3  16.8  19.0  19.3  19.5  19.6  20.3  20.0  19.7  19.4  17.5  17.0  16.2  16.0  14.4  14.1  13.7  13.7  12.7  12.1  11.6  11.9   0.845  -0.998  13.618   2.419   1.740
   AT20GJ235753-531112  23.9647970 -53.1871376  2010-05-18 s .  2442  2569  2612  2583  2714  2716  2731  2753  2496  2477  2454  2435  2255  2233  2184  2157  2042  2047  2010  1968  1834  1831  1811  1787  28.3  29.7  30.2  29.9  31.4  31.5  31.6  31.9  28.9  28.7  28.4  28.2  26.1  25.9  25.3  25.0  24.9  25.0  24.6  24.2  23.3  23.4  23.2  23.0   0.877  -0.552   6.522   5.311   1.290
   AT20GJ235753-531112  23.9647970 -53.1871376  2010-05-30 s .  2477  2556  2614  2647  2710  2707  2739     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  30.8  31.8  32.5  32.9  33.7  33.6  34.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ235753-531112  23.9647970 -53.1871376  2010-06-11 s .  2574  2647  2712  2760  2820  2825  2836  2839  2536  2514  2494  2473  2252  2231  2204  2181  2118  2102  2087  2081  1905  1897  1869  1854  18.8  19.3  19.8  20.2  20.6  20.6  20.7  20.7  18.5  18.4  18.2  18.1  16.5  16.3  16.1  15.9  16.3  16.2  16.1  16.2  15.3  15.3  15.1  15.1   1.208  -0.438   4.500   5.043   2.658
   AT20GJ235753-531112  23.9647970 -53.1871376  2010-06-19 s .  2515  2525  2600  2716  2701  2684  2685  2688  2526  2507  2487  2463  2243  2220  2219  2202  2019  2010  1998  1987  1863  1854  1862  1854  27.1  27.2  28.0  29.3  29.1  28.9  28.9  29.0  27.2  27.0  26.8  26.5  24.2  23.9  23.9  23.7  20.7  20.5  20.3  20.2  18.3  18.1  18.1  18.0   0.700  -0.585   7.710   5.399   1.164
   AT20GJ235753-531112  23.9647970 -53.1871376  2009-11-06 s .  2388  2478  2551  2585  2678  2680  2680  2680  2626  2593  2565  2534  2356  2296  2192  2161  2134  2111  2079  2093  2042  1982  1911  1891  40.1  41.6  42.8  43.4  44.9  45.0  45.0  45.0  44.1  43.5  43.0  42.5  39.5  38.5  36.8  36.6  34.1  33.6  33.0  33.1  31.2  30.2  29.0  29.6   0.890  -0.502   6.482   5.205   1.586
   AT20GJ235802-455518  23.9672587 -45.9218903  2010-04-10 . .   344   344   350   351   390   394   407   398   383   383   382   381   363   363   359   355   340   343   343   336   331   328   327   327   5.2   5.2   5.1   5.3   5.9   5.9   6.6   6.1   5.8   5.8   5.8   5.8   5.7   5.6   5.6   5.5   5.0   5.0   5.0   4.9   4.7   4.6   4.6   4.7   1.217  -0.300   4.500   0.650   1.163
   AT20GJ235802-455518  23.9672587 -45.9218903  2010-05-18 . .   322   335   338   337   355   362   365   367   362   359   359   356   343   341   333   331   330   332   326   317   314   310   306   307   3.9   4.0   4.0   4.1   4.3   4.3   4.4   4.5   4.3   4.3   4.3   4.3   4.2   4.1   4.0   4.1   4.2   4.2   4.2   4.1   4.2   4.2   4.2   4.3   0.846  -0.333   5.270   0.662   1.218
   AT20GJ235802-455518  23.9672587 -45.9218903  2010-05-30 s .   326   330   332   333   343   341   351     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0   4.4   4.1   4.1   4.5   5.4   5.0   4.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ235802-455518  23.9672587 -45.9218903  2010-06-11 s .     0     0     0     0     0     0     0     0   291   288   287   287   276   275   270   274   298   297   298   303   293   292   295   294   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   2.4   2.3   2.3   2.4   2.3   2.3   2.3   2.4   2.7   2.6   2.7   2.9   2.9   2.8   2.9   3.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ235802-455518  23.9672587 -45.9218903  2010-06-19 s .   318   311   313   320   302   299   300   298   284   284   282   283   282   281   285   284   300   301   303   304   309   310   314   315   3.8   3.4   3.4   3.8   3.7   3.5   3.3   3.3   3.3   3.3   3.3   3.4   3.5   3.4   3.4   3.5   3.5   3.4   3.4   3.5   3.5   3.4   3.5   3.6   0.000   0.000   0.000   0.000   0.000
   AT20GJ235811-102008  23.9696899 -10.3357258  2010-06-14 s .  1016  1024  1026  1019   996   999  1007  1003   914   904   891   876   770   751   755   763   733   720   731   719   656   665   646   642   9.2   9.3   9.3   9.3   9.1   9.1   9.2   9.1   8.3   8.2   8.1   8.0   7.2   7.0   7.0   7.2   7.4   7.3   7.4   7.5   7.1   7.1   7.0   7.2   0.000   0.000   0.000   0.000   0.000
   AT20GJ235811-102008  23.9696899 -10.3357258  2010-06-19 s .  1052  1043  1046  1068  1011  1005  1001  1001   906   892   875   859   732   720   711   704   703   700   696   688   640   637   640   641  11.3  11.2  11.3  11.5  10.9  10.8  10.8  10.8   9.8   9.6   9.4   9.3   8.6   7.8   7.7   8.3   7.2   7.2   7.1   7.0   6.9   6.7   6.8   7.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ235811-102008  23.9696899 -10.3357258  2009-11-06 . .  1120  1112  1107  1100  1051  1038  1026  1013   867   851   839   826   750   728   692   683   638   628   616   614   575   573   552   546  18.8  18.7  18.6  18.5  17.6  17.4  17.2  17.0  14.5  14.3  14.1  13.9  12.8  12.4  11.8  11.7  10.6  10.3  10.1  10.2   9.5   9.5   9.1   9.3   0.388  -0.739   7.932   2.126   1.183
   AT20GJ235811-102008  23.9696899 -10.3357258  2009-12-04 s .  1095  1100  1093  1083  1047  1043  1044  1068   792   785   776   769   755   733   694   667   634   625   622   614   559   571   551   546  17.6  17.6  17.5  17.4  16.8  16.7  16.9  17.1  12.7  12.6  12.4  12.3  12.3  11.8  11.3  10.8  10.7  10.6  10.6  10.5  10.0  10.2   9.9   9.9   0.626  -0.607   4.500   2.215   1.909
   AT20GJ235935-313344  23.9931925 -31.5621719  2010-05-18 . .   955   967   948   912   858   844   826   811   608   600   588   579   506   499   482   473   429   426   422   407   377   383   367   368  11.1  11.2  11.0  10.6   9.9   9.8   9.6   9.4   7.0   6.9   6.8   6.7   6.1   6.0   5.8   5.7   5.4   5.4   5.4   5.3   5.1   5.1   4.9   5.1   0.485  -0.739   4.500   1.962   1.679
   AT20GJ235935-313344  23.9931925 -31.5621719  2010-05-30 . .   974   969   954   935   866   854   859     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0     0  12.1  12.0  11.9  11.6  10.8  10.6  10.7   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.0   0.000   0.000   0.000   0.000   0.000
   AT20GJ235935-313344  23.9931925 -31.5621719  2010-06-11 s .  1029  1023  1007   991   924   892   878   857   613   602   590   579   484   480   473   462   410   404   403   401   355   352   345   342   7.5   7.5   7.4   7.2   6.8   6.5   6.4   6.3   4.5   4.4   4.3   4.2   3.9   3.8   3.8   3.8   3.6   3.5   3.6   3.7   3.6   3.5   3.5   3.8   0.000   0.000   0.000   0.000   0.000
   AT20GJ235935-313344  23.9931925 -31.5621719  2010-06-19 s .   990   961   952   968   861   847   828   809   609   599   587   580   489   484   480   473   403   403   398   395   364   363   364   363  10.7  10.4  10.3  10.4   9.3   9.1   8.9   8.7   6.6   6.5   6.3   6.3   5.8   5.2   5.6   5.6   4.5   4.5   4.4   4.5   4.0   4.0   4.0   4.1   0.509  -0.769   4.500   2.002   1.568
   AT20GJ235935-313344  23.9931925 -31.5621719  2009-11-06 . .   988   979   967   948   862   845   826   809   630   617   604   591   518   501   475   465   444   439   435   436   414   405   399   396  16.6  16.4  16.2  15.9  14.5  14.2  13.9  13.6  10.6  10.4  10.1  10.0   8.9   8.6   8.2   8.0   7.5   7.3   7.3   7.3   7.1   7.0   6.8   7.1   0.150  -0.698   4.500   2.067   2.043


==> PACO_pccs_catalogue.dat <==
**********************************************************************
* PACO FULL CATALOGUE OF INTEGRATED FLUX DENSITIES AND PLANCK MATCHES
**********************************************************************
*
* PACO FREQUENCIES [MHz]: 5500 9000 18000 24000 33000 39000
* Planck FREQUENCIES [GHz]: 30 (central frequency 28.1) 44 (central frequency 44.1) 70 (central frequency 70.4) 100 143 217 353 545 857
*
* CATALOGUE CONTAINS 39 COLUMNS
*
* COLUMN 0: Sequential number
* COLUMN 1: AT20G name
* COLUMN 2: RA[h]
* COLUMN 3: DEC[deg]
* COLUMNS 4-9: integrated flux densities at PACO frequencies [mJy]
* COLUMNS 10-15: errors on integrated flux densities at PACO frequencies [mJy]
* COLUMNS 16-24: flux densities at Planck frequencies [mJy]
* COLUMNS 25-33: flux densities errors at Planck frequencies [mJy]
* COLUMNS 34-38: best fit parameters including PACO integrated flux densities and Planck flux densities, a,b, v0, S0, chi^2
*
********************************************************************
*
* # AT20Gname RA[h] DEC[deg] S_5500 S_9000 S_18000 S_24000 S_33000 S_39000 errS_5500 errS_9000 errS_18000 errS_24000  errS_33000 errS_39000 S_p_30 S_p_44 S_p_70 S_p_100 S_p_143 S_p_217 S_p_353 S_p_545 S_p_857 errS_p_30 errS_p_44 errS_p_70 errS_p_100 errS_p_143 errS_p_217 errS_p_353 errS_p_545 errS_p_857  a b v0 S0 chi^2
*
*********************************************************
   AT20GJ000435-473619   0.0765710 -47.6054459    403    407    423    439    441    479    84.3   133.7   152.8   158.5   116.8   124.3    456      0    550    553    441    386    309      0      0   156.6     0.0   191.5   160.9   123.4   106.6    97.1     0.0     0.0    0.100   -2.758  278.560    0.581    0.227
   AT20GJ000613-062334   0.1038591  -6.3931489      0      0   2134   1949   1888   1781     0.0     0.0   192.9   143.7    74.4    74.2   1793   1732   1826   1553   1211   1000    704    791      0   134.5   234.0   167.6    88.3    62.5    49.9    81.2   111.3     0.0   -0.074   -1.656  270.798    1.655    0.892
   AT20GJ001259-395426   0.2166416 -39.9072380    926    838    690    600    532    501   129.3   111.6    95.2    73.9    69.8    90.1    655      0    545    361    256    204      0      0      0   128.5     0.0   151.2    75.7    43.9    38.9     0.0     0.0     0.0   -0.257   -1.554  247.281    0.355    0.480
   AT20GJ001611-001511   0.2697468  -0.2534570      0      0    398    339    314    290     0.0     0.0    22.4    25.7    29.3    17.3    456      0      0      0    266      0      0      0      0   113.9     0.0     0.0     0.0    55.2     0.0     0.0     0.0     0.0   -0.319   -0.319    7.997    0.997    1.344
   AT20GJ002616-351249   0.4378856 -35.2134590    192    434    863    815    659    554     3.8    15.7    41.1    44.7    55.1    35.7    824      0      0      0    166      0      0      0      0   128.9     0.0     0.0     0.0    35.0     0.0     0.0     0.0     0.0    1.921   -1.134   16.516    1.641    0.668
   AT20GJ003814-245901   0.6374222 -24.9838619    706    796    760    755    770    732    23.4    93.3   257.5   239.8   189.8   155.5    643      0    642    681    617    433    439      0      0   195.7     0.0   218.0   178.7   158.4   112.6   122.4     0.0     0.0    0.056   -1.528  224.909    0.875    0.398
   AT20GJ004959-573827   0.8331889 -57.6410027   1922   1738   1509   1372      0      0   112.5   195.6    43.4    85.2     0.0    70.8   1262   1254    867    651    525    324    439      0      0   128.9   203.5   137.9    73.2    52.7    32.1    59.2     0.0     0.0   -0.157   -1.516  116.255    1.209    0.434
   AT20GJ005108-065004   0.8522805  -6.8339520      0      0   1228   1150   1116   1014     0.0     0.0   251.7   273.6   229.0   152.4   1226   1196   1124    935    658    485    416      0      0   276.5   328.4   299.6   207.7   143.4   105.5   102.7     0.0     0.0   -0.077   -2.232  208.251    0.996    0.407
   AT20GJ005109-422632   0.8526394 -42.4425812    950    898    666    577    453    417    77.2   104.7    27.9    37.6    26.4    46.0    702      0      0      0    208    135      0      0      0   110.1     0.0     0.0     0.0    44.5    28.8     0.0     0.0     0.0    1.410   -0.644    4.252    1.782    0.849
   AT20GJ005846-565911   0.9796058 -56.9865189    812    983   1025    992    899    898    39.7    76.7    73.7    90.6    49.9    60.9    983   1064    737    782    662    510    430    449      0   110.1   193.2   134.6    71.0    50.6    37.2    56.8    85.5     0.0    0.831   -0.381    8.613    1.879    0.751
   AT20GJ010218-754652   1.0385444 -75.7813644    469    522    620    616    591    543    14.7    20.7    25.2    22.7    10.7    21.6    524      0    605    442    393    279    262      0      0    99.7     0.0   106.8    49.4    30.9    25.4    37.8     0.0     0.0    0.499   -0.629   26.980    1.201    0.975
   AT20GJ010645-403419   1.1125300 -40.5722122   1658   1775   1544   1386   1215   1100   204.1   182.1   178.0   136.5   136.8   156.5   1324   1545    905    755    518    374      0      0      0   179.7   248.1   178.9   110.7    67.4    53.3     0.0     0.0     0.0   -0.007   -1.190   70.558    1.790    0.717
   AT20GJ011612-113614   1.2701450 -11.6042871    985   1028   1255   1357   1386   1339    72.8    55.0    22.1    43.8   168.6    80.5   1298   1341   1546   1272   1008    844    674      0      0   190.8   260.8   248.2   167.4   130.1   109.3    98.9     0.0     0.0    0.292   -1.130  118.403    2.327    0.618
   AT20GJ012031-270124   1.3421288 -27.0235138    860    829    696    647    559    510    46.7    52.4    20.4    15.3    55.0    34.6    707      0      0    574    434    430    404      0      0   125.3     0.0     0.0    83.2    54.9    53.2    65.8     0.0     0.0   -0.216   -0.216    9.788    1.563    1.147
   AT20GJ012457-511316   1.4159389 -51.2211113    215    220    230    229    200    194    26.4    29.2    23.6    21.1    15.1    22.9      0      0      0    348    249    173      0      0      0     0.0     0.0     0.0    65.8    40.5    31.7     0.0     0.0     0.0    0.073   -0.100    9.627    0.436    1.330
   AT20GJ012528-000556   1.4246788  -0.0988700   1402   1420   1088    945    810    726   114.0    98.0    33.8    14.1    30.3    50.8    994   1096      0    528    440    326      0    582      0   125.2   225.5     0.0    68.1    46.5    47.0     0.0   120.5     0.0    3.857   -0.456    4.230    2.089    0.834
   AT20GJ013243-165448   1.5454132 -16.9134789   1656   1991   1752   1738   1759   1684    63.7   293.7   164.7   161.7    94.4   166.7   1646   1774   1610   1237   1065    846    564    598      0   136.6   228.3   187.1    92.8    68.2    58.7    74.2   121.9     0.0    0.155   -0.955   89.811    2.675    0.589
   AT20GJ013305-520003   1.5516008 -52.0010948   1057    970    736    632    520    471    75.6    31.6    28.9    18.0    39.7    34.8    537      0      0    302    218    211      0      0      0    97.9     0.0     0.0    60.8    37.9    31.0     0.0     0.0     0.0    1.673   -0.548    3.468    1.842    0.484
   AT20GJ013432-384333   1.5755662 -38.7259750    897   1236   1237   1147   1022    942    43.3    27.0    82.2    94.2   104.6    69.9    963    932    663    557    469    288      0      0      0   141.8   228.9   153.0    92.1    61.9    40.3     0.0     0.0     0.0    1.429   -0.633    8.852    2.449    0.578
   AT20GJ013738-243053   1.6273184 -24.5149689   1033   1229   2027   2232   2150   2066    94.8    86.2   184.3   381.2   780.6   373.3   2204   2486   2408   1828   1443   1124    712    577      0   808.4   921.8   886.7   668.2   525.7   409.4   268.2   237.3     0.0    0.657   -0.989   56.054    4.560    0.579
   AT20GJ014125-092843   1.6905089  -9.4787979    925    966    922    892    808    764    68.2    70.3   110.3   128.7   146.7   109.7    895    835      0    683    624    450    385      0      0   192.2   242.0     0.0   146.8   119.0    90.3    89.2     0.0     0.0    0.486   -0.387    7.371    1.903    0.356
   AT20GJ014310-320055   1.7194805 -32.0154724    468    512    512    517      0      0    34.6    61.9    72.5    59.5     0.0    37.8      0      0      0    441    372    273      0      0      0     0.0     0.0     0.0    83.8    58.7    47.5     0.0     0.0     0.0    0.094   -1.522  172.902    0.656    0.211
   AT20GJ020457-170120   2.0826874 -17.0221786   1623   1683   1496   1330   1217   1111    24.1    27.1    50.5    60.9   138.1    72.9   1077    949    796    571    495    300      0      0      0   161.8   233.9   184.2    96.8    71.2    53.7     0.0     0.0     0.0    0.501   -0.782   11.961    3.281    0.587
   AT20GJ021046-510101   2.1795001 -51.0171928   2164   2288   2285   2221   2130   2021   255.7   173.4    49.4    80.1    51.4   118.2   1979   2201   1985   1834   1548   1174    794    681      0   110.1   181.9   150.2    68.8    48.3    37.7    49.5    75.4     0.0   -0.054   -2.111  262.899    1.943    0.891
   AT20GJ021416-614933   2.2378334 -61.8259697    580    680    665    607    538    491    10.5    15.0    14.5    19.0    13.8    14.7    508      0      0    314    310    195      0      0      0    88.0     0.0     0.0    51.7    33.3    30.4     0.0     0.0     0.0    1.206   -0.522    7.013    1.287    0.759
   AT20GJ022256-344127   2.3823339 -34.6913147   1287   1202    912    764    652    587    18.4    61.2    17.6    31.6    27.5    25.6    703      0      0      0    304    244      0      0      0   108.1     0.0     0.0     0.0    41.6    35.2     0.0     0.0     0.0    2.098   -0.551    3.788    2.170    0.431
   AT20GJ022934-784744   2.4929194 -78.7955551    788    743    586    483    422    369    29.1    65.3    39.7    42.2     7.0    32.5    531      0      0    266    176    145      0      0      0    94.3     0.0     0.0    43.9    27.8    16.9     0.0     0.0     0.0    1.306   -0.574    3.896    1.464    0.568
   AT20GJ023653-613615   2.6147723 -61.6043472    304    395    532    559    578    575    10.2     6.3     8.4    44.3    14.4    19.7    521    851    639    654    714    553    432    444      0    94.7   165.9   115.6    57.6    36.4    33.2    50.1    82.0     0.0    1.091   -0.075    8.794    0.790    1.456
   AT20GJ023945-023440   2.6626312  -2.5780320    697    913   1123   1068    957    870    55.7    37.9   104.2   115.3    90.4    79.2   1014      0   1132    810    634    528    454      0      0   154.3     0.0   195.3   107.7    76.6    62.3    88.4     0.0     0.0    1.262   -0.360    8.442    1.787    0.871
   AT20GJ024104-081520   2.6846662  -8.2557640   1038   1193   1179   1079    965    899    57.6   119.6    81.8    89.3    61.0    75.2   1030    942    968    770    542    406      0      0      0   136.4   219.0   184.3    72.1    51.6    46.3     0.0     0.0     0.0    0.374   -0.669   22.053    2.186    0.865
   AT20GJ024554-445939   2.7650195 -44.9943047    582    549    451    471      0      0   233.2   164.0    29.5     9.0     0.0    71.9    403      0    549    387    270    230      0      0      0   122.4     0.0   161.5    91.9    63.2    52.5     0.0     0.0     0.0    0.037   -1.739  177.347    0.521    0.682
   AT20GJ030138-715634   3.0273277 -71.9428864    273    270    270    250    244    239    29.0    45.7    22.5    25.7    20.9    28.2      0      0      0    225    206    215      0      0      0     0.0     0.0     0.0    50.3    36.6    32.3     0.0     0.0     0.0    3.321   -0.095    2.526    0.315    0.271
   AT20GJ030321-791456   3.0558584 -79.2490768    458    502    463    420    428    396    47.7    57.2    67.2    52.7    37.7    48.7      0      0      0    248    221    210      0      0      0     0.0     0.0     0.0    49.8    32.2    25.7     0.0     0.0     0.0    0.923   -0.426    5.875    0.934    0.502
   AT20GJ030350-621125   3.0640645 -62.1904297   2379   2194   1951   1708   1544   1428   147.8   179.8   196.0   163.8   224.5   185.0   1459   1557   1143    929    730    606    451    458      0   231.2   288.1   210.6   143.5   111.4    91.5    84.9   104.8     0.0    0.052   -0.734   26.267    3.336    0.395
   AT20GJ031155-765151   3.1986944 -76.8641663   1237   1333   1261   1108   1017    949    62.4    88.6   122.5   150.6    92.4    99.8   1085   1247    763    653    526    404      0      0      0   133.3   201.7   117.7    73.7    56.7    44.7     0.0     0.0     0.0    0.536   -0.611   11.139    2.623    0.608
   AT20GJ031422-654824   3.2395195 -65.8068390    326    392    401    381    385    358    22.0    48.7    51.4    67.7    10.0    34.9      0      0      0      0    191    141      0      0      0     0.0     0.0     0.0     0.0    33.7    25.4     0.0     0.0     0.0    0.483   -0.793   26.893    0.799    0.291
   AT20GJ032954-235708   3.4983543 -23.9524364    914    905    882    795    802    727    98.1   130.5   116.2   107.5   125.3   118.8    741   1093      0    504    400    278      0      0      0   165.9   257.0     0.0    95.9    72.9    53.4     0.0     0.0     0.0   -0.021   -1.489  130.583    0.865    0.581
   AT20GJ033051-401416   3.5141970 -40.2378349    652    577    382    324    321    292    20.3    37.1    55.4    79.5    22.8    37.8      0      0      0      0    238    177      0      0      0     0.0     0.0     0.0     0.0    38.9    36.3     0.0     0.0     0.0   -0.376   -0.376    9.790    1.052    0.978
   AT20GJ033413-400825   3.5704595 -40.1403885   2377   2995   3036   2850   2699   2532    67.7   339.6   331.5   304.1   220.7   243.2   2381   2432   2107   1717   1368   1023    788    705      0   221.3   280.6   236.2   152.6   118.3    87.7    80.3   110.2     0.0    0.441   -0.750   26.288    5.499    0.709
   AT20GJ033415-372543   3.5709724 -37.4286385    519    610    568    543    554    546    59.8   108.5    61.6    61.2    35.0    62.3      0      0    599    481    411    359    282    415      0     0.0     0.0   150.6    72.3    47.6    38.3    54.4    90.6     0.0    0.103   -0.918  177.060    0.779    0.388
   AT20GJ033654-361606   3.6150332 -36.2683334    628    615    512    476    431    405    21.6    31.8    80.0    93.3   101.0    67.2    546      0      0    541    244      0      0      0      0   170.9     0.0     0.0   142.3    67.3     0.0     0.0     0.0     0.0    2.531   -0.293    3.007    0.886    0.795
   AT20GJ034035-211930   3.6765577 -21.3253250    975    907    808    719    683    644    50.4    52.1    21.6    13.1    61.9    34.6    750      0      0    506    382    362    293      0      0   130.9     0.0     0.0    72.9    50.3    43.5    61.1     0.0     0.0    1.039   -0.340    2.202    1.704    0.646
   AT20GJ034838-274913   3.8105957 -27.8204346   1039   1134   1023    904    783    767   120.7   179.3   163.4   132.0   198.5   155.4    684      0      0    404    383    285      0      0      0   208.9     0.0     0.0   119.1   105.0    79.2     0.0     0.0     0.0    1.299   -0.544    5.637    2.097    0.363
   AT20GJ040221-314725   4.0392405 -31.7905388    732    805    762    697    675    629    84.7    54.3    73.9    56.2    75.5    66.6    630      0    730    527    339    277      0      0      0   125.9     0.0   158.7    79.7    50.1    41.5     0.0     0.0     0.0   -0.015   -1.364  140.963    0.758    0.742
   AT20GJ040353-360500   4.0649305 -36.0838623    785   1170   2321   2686   3030   3005    64.2   262.9   874.2  1006.9  1169.1   785.3   3471   4222   4295   4496   4092   3133   2543   1917   1224  1344.2  1640.7  1663.7  1735.7  1579.1  1208.9   982.9   744.4   484.9    0.861   -0.881   88.288    8.644    0.316
   AT20GJ040534-130813   4.0927788 -13.1371365   2465   1910   1065    861   1041    878    31.5    90.4   138.5   194.2   130.4   115.2   1207    951    847    539    411    294    291      0      0   188.8   244.6   189.8    93.9    64.4    48.1    64.4     0.0     0.0   -0.461   -0.711  300.000    0.533    1.048
   AT20GJ040658-382627   4.1163986 -38.4411240   1656   1683   1518   1340   1271   1183    35.6   112.1    36.2    99.0    41.3    58.4   1402   1039   1129    925    745    552    374    483      0   113.9   187.7   139.5    63.5    39.3    32.2    56.6    87.7     0.0    0.172   -0.662   25.851    2.767    0.887
   AT20GJ041604-205629   4.2678777 -20.9409771   1057    820    671    545    542    448   240.5   203.2    31.3    34.5    68.6   104.3    602      0      0    346    238      0      0      0      0   134.7     0.0     0.0    79.4    49.2     0.0     0.0     0.0     0.0   -0.221   -0.593    9.845    1.685    0.668
   AT20GJ041636-185108   4.2768178 -18.8523159   1027   1020    882    779    710    640    81.4    69.3    57.3    41.8    87.9    66.0    797      0      0    597    503    357    307      0      0   151.5     0.0     0.0    93.1    71.1    53.7    71.8     0.0     0.0    2.718   -0.313    3.353    1.466    0.666
   AT20GJ042315-012033   4.3877223  -1.3425180      0      0   8301   7844   8317   7991     0.0     0.0   801.8   157.2   459.4   306.9   7189   7578   6612   5418   4494   3581   2712   1981      0   409.4   457.7   391.3   302.7   249.0   198.1   170.0   186.7     0.0    0.727   -0.720   28.879   15.865    1.014
   AT20GJ042442-375620   4.4117345 -37.9391060    755    726    735    715    747    724    80.8   139.9   100.9   101.3    85.6   100.4      0   1293   1153    758    615    474    277      0      0     0.0   240.2   218.7    99.0    79.7    60.1    61.4     0.0     0.0    0.046   -2.570  232.041    0.858    1.118
   AT20GJ042840-375619   4.4778956 -37.9387741   2541   2869   3213   3088   2970   2855   242.0   508.1   509.7   630.0   345.1   437.6   2802   2776   2474   2135   1813   1420   1066    968      0   336.6   367.0   318.2   253.2   212.9   167.4   133.9   146.2     0.0    0.332   -0.740   42.616    5.610    0.248
   AT20GJ042842-500534   4.4785304 -50.0928040    404      0    311    250    204    205    78.6     0.0   121.6    88.3    74.1    69.7      0      0      0    229    155      0      0      0      0     0.0     0.0     0.0    96.5    63.7     0.0     0.0     0.0     0.0   -0.293   -0.293    9.676    0.671    0.484
   AT20GJ043900-452222   4.6502375 -45.3729324    644    654    575    496    451    414    37.5    25.4    48.8    47.6    43.4    40.7    586      0    529    446    290    222      0      0      0   112.8     0.0   140.8    77.3    44.6    34.2     0.0     0.0     0.0    1.946   -0.340    3.384    1.010    0.931
   AT20GJ044047-695217   4.6799774 -69.8715286    534    691    979    969   1001    925    63.4   130.1    82.5    48.5    76.9    80.0    798    764    712    480    420    412      0      0      0   133.4   185.1   138.2    66.5    46.0    41.3     0.0     0.0     0.0    1.168   -0.597   14.148    1.865    0.952
   AT20GJ045005-810102   4.8348445 -81.0172882   1497   1531   1569   1455   1405   1357   302.6   431.6   330.5   317.3   100.2   260.3   1487   1336   1491   1179    874    797    710      0      0   137.4   164.8   158.6   100.7    65.9    61.3    80.0     0.0     0.0    0.086   -0.996  131.014    1.995    0.788
   AT20GJ045314-280737   4.8874018 -28.1270351   1946   1991   1859      0   1831   1760    61.2   140.6    42.8     0.0    53.1    62.4   1893   2242   2063   1666   1430   1056    733    529      0   130.2   198.4   162.3    71.4    52.6    44.3    57.0    97.7     0.0   -0.026   -2.682  252.019    1.751    1.215
   AT20GJ045550-461558   4.9307704 -46.2663002   4114   4037   3098   2737   2536   2315   200.8   481.1   284.2   250.7   237.8   272.9   2596   2155   1779   1407   1066    840    516      0      0   261.3   255.6   213.3   141.4   104.2    83.2    66.7     0.0     0.0   -0.010   -0.849   32.928    4.963    0.325
   AT20GJ045703-232451   4.9508830 -23.4144497   1926   2096   2140      0   2030   1891    23.5   112.1    33.0     0.0   108.7    53.9   2039   1657   1547   1316   1116    797    634    708    819   153.7   229.0   187.2    91.7    71.5    55.6    74.1   107.0   141.3    0.309   -0.795   36.262    3.882    0.474
   AT20GJ050644-610941   5.1122192 -61.1613846   1514   1598   1468   1315   1135   1016    92.5   110.1    67.6   102.3   100.7    89.6   1398   1406    748    493    434    235    198      0      0   145.2   198.7   108.0    60.8    49.9    29.6    43.6     0.0     0.0    0.211   -1.147   31.770    2.415    0.979
   AT20GJ051637-723707   5.2772110 -72.6188354    330    339    348    340    330    306    18.5    26.8    43.7    50.3    43.1    39.2      0      0      0    244    268    192      0      0      0     0.0     0.0     0.0    52.8    48.2    35.2     0.0     0.0     0.0    0.215   -0.547   44.786    0.623    0.409
   AT20GJ052234-610757   5.3762293 -61.1325378    480    499    526    509    473    447    14.1    20.7    23.6    22.5    24.0    19.6      0      0      0    288    226    201      0      0      0     0.0     0.0     0.0    45.9    29.7    18.2     0.0     0.0     0.0    0.365   -0.730   25.913    0.993    0.552
   AT20GJ052440-565851   5.4111750 -56.9810562    557    461    343    300    267    240    15.4    25.1    21.0    14.4    12.8    15.2      0      0      0      0    140     96      0      0      0     0.0     0.0     0.0     0.0    22.9    16.3     0.0     0.0     0.0   -0.330   -0.826  300.000    0.170    0.383
   AT20GJ052930-724528   5.4916723 -72.7578354    742    835    877    805    699    633    41.9    92.1    88.4   105.6   104.8    91.3      0      0    659    544    487    344      0      0      0     0.0     0.0   134.0    93.7    81.1    54.0     0.0     0.0     0.0    1.028   -0.406    6.417    1.568    0.590
   AT20GJ053435-610606   5.5765971 -61.1019135    606    624    517    484    442    405    13.3    23.3    17.7    36.2    37.8    23.8    505    632    446    315    242    181      0      0      0    90.3   147.5    91.5    51.0    34.5    24.2     0.0     0.0     0.0    0.989   -0.437    4.007    1.143    0.932
   AT20GJ053628-340110   5.6078979 -34.0198517    483    571    553      0    456      0    48.5   105.2   179.3     0.0   256.5    98.0      0      0    620    458    377    281      0      0      0     0.0     0.0   371.7   263.2   215.4   160.7     0.0     0.0     0.0    1.181   -0.295    5.355    0.958    0.335
   AT20GJ053850-440508   5.6473226 -44.0858154   7385   7665   8268   8251   8207   8283  1655.0  1738.4  1906.3  1740.9  1985.8  1845.4   8457   8516   8282   7457   5955   5201   4252   3521   2864  2047.0  2065.3  2004.6  1803.5  1440.0  1257.1  1028.9   855.8   706.1    0.131   -1.203  171.994   11.597    0.143
   AT20GJ053954-283956   5.6650782 -28.6655407   1623   1502   1185      0    912      0   136.7    52.4    21.3     0.0    23.7    35.9    760      0    913    558    369    308      0      0      0    94.9     0.0   144.0    55.2    41.8    34.6     0.0     0.0     0.0    0.063   -0.720   12.423    2.698    1.528
   AT20GJ054045-541821   5.6794027 -54.3060570    690    860    949    954    936    900    24.2    34.1    26.7    54.5    72.6    45.2   1143    840    920    686    525    367    237      0      0   125.6   137.0   127.2    70.8    48.2    35.3    39.5     0.0     0.0    0.460   -0.856   38.755    1.856    0.871
   AT20GJ054150-733215   5.6974197 -73.5377502    486    396    350    313    281    248    54.1    49.0    10.3     7.2    30.6    29.6      0      0      0    228    177    130      0      0      0     0.0     0.0     0.0    47.5    38.5    27.8     0.0     0.0     0.0    0.622   -0.385    1.205    1.043    0.607
   AT20GJ054641-641522   5.7782801 -64.2561417    240    166    107    116    136    148    10.1    10.2    34.7    61.6    73.7    41.7      0      0      0      0    123    124      0      0      0     0.0     0.0     0.0     0.0    71.2    69.6     0.0     0.0     0.0   -0.533   -0.533   10.059    0.337    1.448
   AT20GJ054943-524625   5.8288635 -52.7738342    196    248    298    308    304    294     4.1     8.7    19.8    33.2    38.2    21.4    469      0      0    264    166    127      0      0      0   112.2     0.0     0.0    56.8    30.7    29.7     0.0     0.0     0.0    0.638   -0.731   28.451    0.622    0.720
   AT20GJ055009-573224   5.8359919 -57.5401649   1060   1287   1265   1229   1137   1084    19.7    38.6    40.1    92.3    51.0    45.8   1171   1132    897    818    719    599    505    511      0   100.0   153.2    84.4    58.5    39.2    32.5    41.8    74.9     0.0    1.364   -0.351    5.821    2.187    0.375
   AT20GJ060031-393701   6.0086970 -39.6171112    548    570    414    370      0      0    29.8    62.6    21.3     7.3     0.0    19.2    539      0      0      0    180    172      0      0      0    98.8     0.0     0.0     0.0    36.7    28.1     0.0     0.0     0.0    5.000   -0.380    4.025    0.734    1.196
   AT20GJ060111-703609   6.0198196 -70.6025238    372    422    543    558    523    580    46.5    77.6    76.0   149.6   179.7   115.5      0      0    646    476    417    353    292      0      0     0.0     0.0   241.3   169.2   145.0   123.4   110.0     0.0     0.0    0.409   -0.833   71.076    1.097    0.245
   AT20GJ060425-422530   6.0736471 -42.4250298    425    502    441    462      0      0   128.0   135.8    41.1    39.8     0.0    57.2    433    702      0    317    232    213      0      0      0   128.3   207.1     0.0    86.9    56.6    50.0     0.0     0.0     0.0    0.151   -1.065   91.211    0.667    0.724
   AT20GJ060759-083449   6.1332499  -8.5805492   1465   2026   2479   2420   2210   2227    19.8    25.2   173.5    47.3    93.7    71.7   2115   2605   2152   1580   1325    976      0      0      0   176.4   258.7   187.1   110.7    75.5    78.7     0.0     0.0     0.0    1.132   -0.496   11.955    4.537    1.249
   AT20GJ060849-545642   6.1469803 -54.9452515    428    396    312    281    257    239    10.6    24.1     5.6    21.3    20.2    16.3      0      0      0    202    157    121      0      0      0     0.0     0.0     0.0    38.7    26.4    19.1     0.0     0.0     0.0    5.000   -0.347    3.603    0.547    0.435
   AT20GJ060941-154241   6.1613749 -15.7112980   6317   6174   4504   3392   3203   2930   273.5   455.7   491.4    62.2   398.7   354.2   3585   3280   2497   1968   1500   1092    881      0      0   461.2   457.7   341.5   254.3   189.6   140.0   145.1     0.0     0.0   -0.335   -0.752  300.000    1.999    1.237
   AT20GJ061830-784302   6.3084778 -78.7174454    376    516    690    641    559    487    28.3    51.5    44.4    66.0    96.9    63.0    565      0      0    315    226    146      0      0      0   137.4     0.0     0.0    69.7    46.1    31.7     0.0     0.0     0.0    1.176   -0.781   14.181    1.309    0.483
   AT20GJ062307-643620   6.3854665 -64.6058044    481    500    650    872    779    848    95.8   145.3   182.8   264.5   383.8   251.1    835    998    728    546    553    393    390      0      0   417.4   515.1   366.9   271.7   273.9   194.3   203.1     0.0     0.0    0.440   -1.146   75.916    1.473    0.323
   AT20GJ062552-543850   6.4311915 -54.6474457    480    463    342    305    241    216    12.0    17.9    50.7    42.9    29.6    27.2    338      0      0    225      0      0      0      0      0    92.8     0.0     0.0    50.4     0.0     0.0     0.0     0.0     0.0    5.000   -0.466    4.195    0.669    0.923
   AT20GJ062923-195919   6.4899338 -19.9888115    903   1091      0      0    953    909    61.3    80.3     0.0     0.0    40.8    43.3   1121   1402    858    794    596    487    574      0      0   114.1   210.1   171.7    75.6    46.5    40.4    93.2     0.0     0.0    0.969   -0.406    7.405    2.028    1.293
   AT20GJ063111-415427   6.5199997 -41.9074860    520    547    520    505    427    410    34.1    25.3    15.5    13.3    18.3    20.1    580    667      0    283    185    148      0      0      0    90.5   159.2     0.0    58.7    31.6    24.5     0.0     0.0     0.0    0.406   -0.783   18.609    1.048    0.988
   AT20GJ063546-751616   6.5962524 -75.2713394   5149   4955   4577   4366   4080   3836   182.1   266.3   117.5   212.9   291.6   216.3   4295   3960   4060   3406   2477   1831   1179    774      0   312.4   303.0   299.7   243.9   177.0   132.1    93.2    97.7     0.0   -0.110   -2.312  224.658    3.448    0.817
   AT20GJ064428-671257   6.7411112 -67.2160492    566    557    483    456    397    368    37.0    19.0    22.0    33.5    52.8    33.8    467      0      0    413    303    333      0      0      0   101.3     0.0     0.0    65.0    49.8    51.5     0.0     0.0     0.0   -0.187   -0.187   10.061    1.066    0.914
   AT20GJ064814-304419   6.8039159 -30.7387943    491    420    281    253    208    202    45.9    51.2    36.7    44.0    20.3    36.7      0      0      0    276    188      0      0      0      0     0.0     0.0     0.0    62.8    37.7     0.0     0.0     0.0     0.0   -0.394   -0.394    9.559    0.756    1.486
   AT20GJ065024-163739   6.8401616 -16.6277008   3194   2995   2388      0   1678   1539   158.7   151.3    98.4     0.0   144.8   127.2   1815   1784   1207    825    556    303      0      0      0   195.8   253.5   173.4   100.9    68.8    61.1     0.0     0.0     0.0   -0.159   -1.418   64.336    2.304    0.803
   AT20GJ070031-661045   7.0086583 -66.1792068    258    268    248    239    233    232    14.9    21.9    18.9    28.1    30.9    23.4      0      0      0    304    178    165      0      0      0     0.0     0.0     0.0    64.9    38.8    35.7     0.0     0.0     0.0    0.029   -0.656  300.000    0.312    0.756
   AT20GJ070134-463436   7.0262639 -46.5769157    560    620    699    758    801    869    40.6    75.9    84.8    92.0   142.9   112.8    796    991    856    758    589    520    435      0      0   173.7   225.6   183.2   147.0   109.1    94.9    88.9     0.0     0.0    0.262   -1.348  141.954    1.307    0.406
   AT20GJ071509-682957   7.2526530 -68.4996796    264    284    279    269    282    278    52.3    59.4    45.3    43.1    17.5    39.5      0      0      0    256    216      0      0      0      0     0.0     0.0     0.0    51.9    34.2     0.0     0.0     0.0     0.0    0.028   -2.629  209.511    0.298    0.176
   AT20GJ072626-472852   7.4406209 -47.4815178    412    483    493    461    482    486    49.8    29.9    34.5    11.4   164.7    74.6      0      0      0      0    212    227      0      0      0     0.0     0.0     0.0     0.0    80.7    84.9     0.0     0.0     0.0    0.960   -0.433    7.402    0.922    0.632
   AT20GJ072905-363945   7.4848378 -36.6625710    572    587    529    503    478    465    73.0    60.7    73.3    48.6    56.0    64.4    733      0      0    294    182      0      0      0      0   175.0     0.0     0.0    62.6    39.4     0.0     0.0     0.0     0.0   -0.080   -2.447  121.429    0.461    0.636
   AT20GJ073443-771114   7.5788498 -77.1869431    465    545    495    455    418    380   126.4   145.4   246.7   226.4   179.9   181.5    362      0      0    347    271    198      0      0      0   179.3     0.0     0.0   157.9   120.3    87.5     0.0     0.0     0.0    2.772   -0.316    4.463    0.758    0.255
   AT20GJ074145-470926   7.6958918 -47.1574173    325    376    420    470      0      0    11.6     7.0    30.6    26.9     0.0    12.1      0      0    605    494    407    338      0      0      0     0.0     0.0   121.9    61.3    43.8    42.2     0.0     0.0     0.0    0.276   -1.289  151.711    0.825    0.607
   AT20GJ074320-561933   7.7223775 -56.3260269    754    736    576    512      0      0    97.7    74.8    40.9    46.1     0.0    42.9    513      0      0      0      0    186      0      0      0   108.2     0.0     0.0     0.0     0.0    38.1     0.0     0.0     0.0    1.810   -0.464    3.526    1.267    0.232
   AT20GJ074332-443405   7.7257726 -44.5681381    275    300    284    278      0      0    58.1    60.5    30.5    32.0     0.0    30.0      0      0      0    276    230    202      0      0      0     0.0     0.0     0.0    65.6    50.1    52.8     0.0     0.0     0.0    0.006   -2.224  300.000    0.289    0.284
   AT20GJ074344-380356   7.7291255 -38.0657501    282    348    368    339    295    283     3.6     8.1    11.4     7.7    42.4    19.4      0      0      0    290    230      0      0      0      0     0.0     0.0     0.0    72.8    50.6     0.0     0.0     0.0     0.0    1.523   -0.339    5.873    0.589    0.901
   AT20GJ074554-004418   7.7650228  -0.7382050      0      0   1300   1069    837    767     0.0     0.0    55.7    31.7    54.0    35.9   1012      0    846    383    309    206      0      0      0   117.5     0.0   184.8    80.8    50.7    39.5     0.0     0.0     0.0   -0.554   -1.092  300.000    0.332    0.883
   AT20GJ080024-395917   8.0067388 -39.9881668    219    212    180    163      0      0     4.8     3.1    38.6    37.5     0.0    13.5      0      0      0      0    184    255      0      0      0     0.0     0.0     0.0     0.0    41.9    57.7     0.0     0.0     0.0   -0.051   -0.051   10.123    0.423    1.265
   AT20GJ080815-075110   8.1376490  -7.8527460      0      0   2391   2453   2436   2519     0.0     0.0    61.8    81.8   274.4   140.2   2120   2272   1817   1621   1359   1229    838      0      0   260.0   314.4   251.3   190.1   156.9   142.7   123.2     0.0     0.0    1.106   -0.529   16.149    4.638    0.819
   AT20GJ081108-492943   8.1857915 -49.4954185    587    685    696    647    634    638    40.9    38.6    45.4    16.3    91.6    60.5      0      0    683    400    354    300      0      0      0     0.0     0.0   169.0    88.4    66.8    59.6     0.0     0.0     0.0    0.804   -0.441    8.284    1.325    0.694
   AT20GJ082601-223027   8.4337702 -22.5075569    934    933    832    780    692    688    56.4    43.7    63.6    55.1    73.0    64.6    596      0    809    509    493    383      0      0      0   126.2     0.0   164.4    75.9    60.8    49.0     0.0     0.0     0.0    1.168   -0.308    2.705    1.574    0.761
   AT20GJ083529-595311   8.5913890 -59.8865013    185    310    466    489    491    489     9.5    16.6    19.1    21.1    44.3    29.4    550      0      0    313    306    245      0      0      0   111.6     0.0     0.0    59.5    46.6    34.1     0.0     0.0     0.0    1.365   -0.484   15.574    0.885    0.380
   AT20GJ083639-201658   8.6108927 -20.2831955   2999   2724   1860   1639   1343   1297   154.0   174.2    53.1    62.2    69.7   100.6   1272   1163    921    630    470    372      0      0      0   116.8   196.6   147.7    72.6    46.2    35.7     0.0     0.0     0.0    0.202   -0.761    5.703    6.006    0.852
   AT20GJ084226-605349   8.7073741 -60.8971138    469    457    422    394      0      0    20.2     9.1    23.6    12.8     0.0    10.3      0      0      0    278    244    161      0      0      0     0.0     0.0     0.0    60.1    34.5    33.8     0.0     0.0     0.0   -0.115   -1.889  234.085    0.313    0.557
   AT20GJ084502-545808   8.7506938 -54.9690399    962   1038    988    927    873    858   142.9   136.3    48.4    59.9   108.6   106.4    918      0    881    671    559    290      0      0      0   188.2     0.0   184.1   104.5    78.5    51.5     0.0     0.0     0.0   -0.073   -2.854  178.638    0.814    0.446
   AT20GJ084549-555528   8.7638295 -55.9244728    494    521    435    407      0      0    52.3    54.0    26.8    14.0     0.0    24.2      0      0      0    354    297    182      0      0      0     0.0     0.0     0.0    66.3    41.9    37.0     0.0     0.0     0.0   -0.146   -5.000  239.134    0.295    0.609
   AT20GJ084945-354101   8.8293498 -35.6838074    742    866    833    788    758    767    21.9    22.7    69.9    61.9    80.7    69.6      0      0    932    580    500    442      0      0      0     0.0     0.0   175.1    91.0    68.1    61.3     0.0     0.0     0.0    1.436   -0.289    4.787    1.384    0.784
   AT20GJ090216-141530   9.0380086 -14.2585764   1728   1439    894    729    558    512    49.0    88.4    26.1    13.6    36.6    41.4    831    915      0      0    226      0      0      0      0   118.1   214.0     0.0     0.0    42.4     0.0     0.0     0.0     0.0    5.000   -0.696    4.064    2.515    1.200
   AT20GJ090453-573504   9.0814891 -57.5846367   1109      0    462    427    371    362   162.2     0.0   100.3   100.6   116.8   101.5    856   1189    700    565    398    280      0      0      0   295.4   425.6   261.5   189.3   131.7    97.1     0.0     0.0     0.0   -0.351   -0.351    9.913    1.429    1.450
   AT20GJ092129-261844   9.3581543 -26.3120518   2080   1875   1341   1230   1041   1025    56.4    82.6    49.2    42.3   102.2    80.6   1089   1398    919    717    555    387      0      0      0   147.3   249.2   195.9    90.8    63.3    52.0     0.0     0.0     0.0   -0.295   -1.053  300.000    0.673    0.960
   AT20GJ092246-395935   9.3795603 -39.9930725   1646   1532   1212   1100    960    916   110.2    95.2    62.5    71.6   139.1   110.5   1096    879      0    573    404    455      0      0      0   197.8   240.4     0.0   102.3    69.3    77.5     0.0     0.0     0.0    0.769   -0.506    3.244    3.250    0.554
   AT20GJ092751-203450   9.4643951 -20.5808983   1189   1472   1409   1368   1346   1438    81.7    75.1   118.7   133.4   158.7   148.1   1346   1276   1374   1204   1051    841    541      0      0   186.4   245.9   220.5   154.1   126.9   106.4    87.1     0.0     0.0    1.722   -0.212    4.560    2.119    0.661
   AT20GJ100731-333306  10.1253774 -33.5518341    273    291    300    283    321    330    42.8    43.7    24.0    33.3    48.2    43.1      0      0      0    293    222    197      0      0      0     0.0     0.0     0.0    73.9    48.4    47.6     0.0     0.0     0.0    0.099   -1.509  206.300    0.390    0.453
   AT20GJ101450-450841  10.2473145 -45.1447525    989    971    807    698    653    622   101.9   128.2    48.8    48.5    85.8    88.1    715      0    622      0    243    176      0      0      0   137.4     0.0   161.6     0.0    51.7    41.6     0.0     0.0     0.0   -0.163   -1.570  119.309    0.620    0.575
   AT20GJ101828-312353  10.3079885 -31.3981113    742    770    753    690    747    761    74.5    64.1    24.6    69.6   120.3    86.3    833   1208    844    601    529    366      0      0      0   173.7   292.5   188.9   115.5    93.7    67.5     0.0     0.0     0.0    0.014   -2.294  202.728    0.783    0.740
   AT20GJ102343-664647  10.3954030 -66.7799225    527    524    441    390    346    327    35.0    42.6    33.4    32.0    59.6    45.5      0      0      0    248    142      0      0      0      0     0.0     0.0     0.0    61.5    38.6     0.0     0.0     0.0     0.0    0.628   -0.586    6.002    1.061    0.508
   AT20GJ103653-374415  10.6148417 -37.7375259    710    879    899    829    738    696    59.6    63.8    77.6    90.5   127.4    94.3    790      0      0    565    399    327      0      0      0   171.1     0.0     0.0   113.8    78.1    63.4     0.0     0.0     0.0    1.313   -0.457    7.093    1.625    0.335
   AT20GJ103716-293402  10.6211334 -29.5674477   1661   1641   1426   1388   1350   1340    83.1   114.1    24.8    16.0   187.6   103.9   1313   1404   1174   1188    888    844    653    497      0   209.9   292.7   233.4   178.6   127.4   120.4   107.9   118.9     0.0   -0.040   -0.626  300.000    1.537    0.562
   AT20GJ104144-473959  10.6957357 -47.6666985   1551   1569   1289   1136    881    781    92.2   116.6    51.7    89.5    48.4    75.8    941      0      0    453    274    235      0      0      0   114.4     0.0     0.0    69.5    44.3    47.1     0.0     0.0     0.0    0.945   -0.778    6.923    3.211    0.542
   AT20GJ104742-621714  10.7952606 -62.2872505   1542   1905   1824   1654   1398   1271   185.3   138.7   246.3   211.8   342.6   242.0      0      0      0   1016    937      0      0      0      0     0.0     0.0     0.0   268.7   242.3     0.0     0.0     0.0     0.0    2.369   -0.344    4.999    2.818    0.315
   AT20GJ104806-190935  10.8018392 -19.1599236    876    942   1017   1113   1109   1099    57.4    40.9   106.1   148.7   179.3   117.0    967    918    996    812    619    459      0      0      0   194.1   265.0   234.8   146.1   110.5    85.0     0.0     0.0     0.0    0.186   -1.400  111.244    1.535    0.346
   AT20GJ105843-800353  10.9786977 -80.0650482   1819   2004   2114   2119   2368   2301   110.1   226.3   398.8   426.6   438.9   333.6   2381   2505   2166   1929   1513   1232    860      0      0   451.9   494.2   420.6   360.7   282.4   230.7   183.3     0.0     0.0    0.208   -1.239  121.664    3.502    0.260
   AT20GJ110204-440422  11.0346863 -44.0729141    389    472    630    625    590    578    22.1     6.3    55.5    69.8    36.2    36.5    735    909      0    453    445    350      0      0      0   121.8   228.0     0.0    67.6    43.1    39.3     0.0     0.0     0.0    0.658   -0.527   24.840    1.202    0.860
   AT20GJ110708-444907  11.1190816 -44.8187828   2256   2125   2256   2171   2124   2085    27.7    43.2    50.0    86.7    46.7    47.5   2151   2233   2190   1681   1445   1104    759      0      0   124.7   219.8   156.5    80.7    52.7    41.0    81.6     0.0     0.0   -0.003   -1.643  214.157    2.216    1.204
   AT20GJ110712-682051  11.1201853 -68.3477554   1443   1312    988    833    693    636    34.2    17.4    27.6    34.2    19.3    23.8    947    833    684    281    242    182      0      0      0   118.5   170.2   142.2    56.4    35.4    37.8     0.0     0.0     0.0    0.438   -0.778    6.505    2.824    1.056
   AT20GJ111827-463415  11.3075226 -46.5708885    964    835    877    879    889    879   207.8   135.6    55.7    55.6    39.1    87.7   1034   1030    822    769    646    404      0      0      0   123.4   201.8   148.5    81.5    54.5    39.1     0.0     0.0     0.0    0.024   -2.521  193.983    0.942    0.539
   AT20GJ112704-185719  11.4512197 -18.9548454   1500   1821   1808      0   1645   1607   181.0   151.4   121.1     0.0    48.9    89.5   1599   1350   1126   1159    919    776    608      0      0   114.2   230.5   176.4    75.6    38.5    35.9    77.1     0.0     0.0    0.776   -0.493    9.983    3.590    0.682
   AT20GJ113007-144927  11.5019592 -14.8242741   3535   3461   3756   3862   3761   3669    85.7    92.7   113.1   158.8   385.2   228.8   3479   3545   2822   2428   1763   1235    894    839      0   364.7   414.2   324.2   254.2   182.7   128.7   106.6   127.7     0.0    0.101   -1.564  106.601    4.699    0.801
   AT20GJ113130-050019  11.5251434  -5.0054598      0      0    759    719    681    669     0.0     0.0    10.9    19.3    16.8    17.2    728      0    779    663    473    378      0      0      0   105.2     0.0   167.2    73.6    48.8    34.9     0.0     0.0     0.0   -0.073   -1.135  300.000    0.646    1.017
   AT20GJ113601-682705  11.6005839 -68.4516144    922    914    777    680    585    557   123.5    96.5   110.8   102.4    88.7   102.2    851    860    943    582    451    361      0      0      0   203.3   225.4   216.2   102.8    75.2    65.8     0.0     0.0     0.0   -0.103   -0.660  300.000    0.691    0.985
   AT20GJ113910-135042  11.6529734 -13.8454552      0      0    349    405    425    419     0.0     0.0    57.3    42.0    21.9    23.8    620      0      0    419    323      0      0      0      0   113.1     0.0     0.0    62.3    45.0     0.0     0.0     0.0     0.0    4.029   -0.173   14.562    0.510    1.149
   AT20GJ114553-695404  11.7648885 -69.9011917    629    804   1090   1148   1207   1197    63.3   145.2   127.9   247.3   303.2   205.1   1112   1248   1224    986    691    574      0      0      0   303.9   367.8   335.8   252.6   177.4   148.7     0.0     0.0     0.0    0.560   -0.980   55.443    2.361    0.235
   AT20GJ114626-285919  11.7739410 -28.9884739    415    480    524    536    498    488    20.4    24.3    39.2    31.6    51.6    34.7    448      0      0    360    342    280      0      0      0   116.2     0.0     0.0    76.0    57.5    44.1     0.0     0.0     0.0    0.679   -0.452   13.284    1.034    0.321
   AT20GJ114701-381210  11.7837138 -38.2030602   1069   1246   1531   1604   1443   1426   169.4   291.9   677.5   721.0   665.9   533.0   1874   2102   2090   1540   1387   1053    913      0      0   872.1   995.5   975.7   713.0   641.0   487.0   425.7     0.0     0.0    0.265   -1.490  158.866    2.637    0.308
   AT20GJ114733-675341  11.7926392 -67.8948364    885    969   1158   1239   1285   1309   130.2    83.9    67.2    61.3    72.3    81.1   1365   1722   1448   1252   1064    855    579      0      0   201.3   230.8   184.0    88.5    69.5    59.8    89.4     0.0     0.0    0.296   -1.239  137.559    2.223    0.671
   AT20GJ114751-072438  11.7976542  -7.4114280      0      0    699    648    628    615     0.0     0.0    30.2    29.6    12.9    17.9    546      0      0    353    245    201      0      0      0   116.2     0.0     0.0    62.1    41.5    34.9     0.0     0.0     0.0    0.129   -1.285   69.993    0.935    0.836
   AT20GJ120902-240619  12.1506795 -24.1057663    413    458    544    568    554    542    17.8    11.2    30.6    41.2    29.9    25.5      0      0      0    423    294    209      0      0      0     0.0     0.0     0.0    75.1    44.8    33.7     0.0     0.0     0.0    0.291   -1.265   78.866    0.900    0.423
   AT20GJ121546-173145  12.2629862 -17.5292778   2008   2074   1715   1539   1362   1305    40.2    87.9    39.0    51.1    93.6    73.4   1408   1255   1178    959    677    443      0      0      0   146.7   224.2   187.2    86.6    61.8    47.0     0.0     0.0     0.0    0.132   -0.801   26.079    3.065    1.038
   AT20GJ122454-831310  12.4151062 -83.2194748    694    606    560    478    382    343     8.3     8.2    93.6    82.5    69.5    52.9    529      0    644    279      0      0      0      0      0   141.3     0.0   172.2    78.1     0.0     0.0     0.0     0.0     0.0    1.040   -0.316    0.556    1.498    1.047
   AT20GJ123942-102326  12.6619619 -10.3913040   1468   1245    876    764    640    592    25.7    24.6    30.1    24.0    23.8    21.8    803      0      0    319    243      0      0      0      0   120.3     0.0     0.0    59.8    44.2     0.0     0.0     0.0     0.0    0.410   -0.655    2.979    3.342    0.575
   AT20GJ124604-073045  12.7678426  -7.5129380      0      0   1283   1258   1198   1170     0.0     0.0    42.0    16.2    36.9    29.4   1411   1514    990    767    611    508    412      0      0   114.3   203.2   172.5    74.4    41.7    42.0    77.0     0.0     0.0    0.515   -0.755   27.224    2.498    1.080
   AT20GJ124646-254749  12.7796672 -25.7970238    849    981   1004   1024   1080   1103    81.6   131.8   147.0   178.0   173.8   145.0   1071   1446   1416   1586   1358   1097    906      0      0   206.1   314.1   286.8   267.3   220.9   178.8   161.2     0.0     0.0    0.172   -5.000  253.129    1.631    0.533
   AT20GJ124828-455947  12.8079254 -45.9965820   1318   1288    988    854      0      0    49.3    55.2    37.9    21.7     0.0    25.8    962    983      0    447    304    242      0      0      0   115.2   206.2     0.0    73.9    45.0    39.7     0.0     0.0     0.0    1.323   -0.572    4.083    2.457    1.103
   AT20GJ125459-713818  12.9166107 -71.6384430   1182   1089    869    812      0      0    68.5    60.5    36.0    82.6     0.0    40.4    695      0      0    386    290    202      0      0      0   112.7     0.0     0.0    72.5    45.5    38.5     0.0     0.0     0.0   -0.101   -1.012   55.896    1.059    0.339
   AT20GJ125611-054721  12.9364349  -5.7893119  10786  12401  12463  13356  13431  13230  1860.7  2495.7   997.9  2056.4  2705.1  2208.6  15143  16619  14379  13351  10590   8195   5987   4588   3600  3047.6  3350.4  2895.6  2688.1  2131.1  1648.8  1206.0   929.8   742.4    0.161   -1.844  182.640   18.779    0.407
   AT20GJ125759-315515  12.9664063 -31.9213467   1648   1634   1222   1003    813    747    29.8    45.1    33.7    21.6    53.1    44.2    755      0      0    576    333    267      0      0      0   123.4     0.0     0.0    86.1    54.7    40.0     0.0     0.0     0.0    2.288   -0.607    4.355    2.864    1.003
   AT20GJ125854-221930  12.9817993 -22.3253136   1069   1087    934    878    782    754    26.4    29.7    24.4    48.4    42.8    37.9   1013      0      0    602    456    348      0      0      0   130.0     0.0     0.0    77.4    54.7    44.4     0.0     0.0     0.0    0.828   -0.426    4.135    2.059    0.839
   AT20GJ130349-554031  13.0636749 -55.6754189    528    666    776    874      0      0    46.8    21.4    41.9   126.8     0.0    39.0    961   1231   1150    995    848    700      0      0      0   175.8   242.8   186.3   103.9    78.6    69.5     0.0     0.0     0.0    0.340   -1.329  150.581    1.720    0.701
   AT20GJ130532-103318  13.0925039 -10.5553970    368    321    379    445    584    611    47.2    50.9    96.3   148.0   272.0   153.6    634      0    878    484    416    350      0      0      0   317.0     0.0   448.7   235.4   200.1   168.2     0.0     0.0     0.0    0.230   -2.256  191.473    0.746    0.692
   AT20GJ131504-533436  13.2511770 -53.5766640    821    752    612    580    496    474    35.1    16.0    16.6    60.4    29.1    29.3      0      0      0    370    306    301      0      0      0     0.0     0.0     0.0    82.6    48.6    49.7     0.0     0.0     0.0    4.110   -0.314    3.111    1.061    0.335
   AT20GJ131608-333858  13.2688853 -33.6497688   1360   1466   1499   1533   1434   1375   163.9   157.3   310.2   193.3    75.8   163.1   1316   1537   1356    949    791    551      0      0      0   141.4   226.5   174.5    83.2    65.1    47.8     0.0     0.0     0.0    0.108   -1.336  107.064    1.919    0.614
   AT20GJ132112-434216  13.3535594 -43.7046394    657    767    686    667      0      0    14.0    21.8    19.7    91.9     0.0    23.5      0      0      0    758    548    479      0      0      0     0.0     0.0     0.0    77.0    53.6    48.6     0.0     0.0     0.0    5.000   -0.125    4.164    0.846    1.618
   AT20GJ132649-525623  13.4470032 -52.9398613   1404   1548   1598   1675   1719   1676   382.2   495.5   608.7   559.5   455.9   494.2   1582      0   1227    859    677    584      0      0      0   442.1     0.0   382.5   238.8   184.6   166.2     0.0     0.0     0.0    0.484   -0.859   27.462    3.329    0.287
   AT20GJ132901-560802  13.4836517 -56.1340752    629    717    668    714    699    724   116.8   197.8    90.4    88.3   113.3   124.0    895   1241   1117    823    929    708      0      0      0   217.9   313.4   239.2   150.9   156.6   130.3     0.0     0.0     0.0    0.139   -5.000  259.876    1.020    0.785
   AT20GJ133739-125724  13.6277171 -12.9568596   4194   4706   4942   4768   4539   4422   464.4   390.5   663.4   699.6   360.5   479.9   4607   4666   4019   3348   2727   2032   1374   1052   1407   383.4   443.4   370.8   275.1   220.2   165.0   127.5   149.4   242.9    0.150   -1.132   97.113    6.837    0.325
   AT20GJ135256-441240  13.8823710 -44.2112198    392    414    376    363    324    313    27.1    19.1    17.7    19.6    24.1    23.4      0      0      0    556    347    258      0      0      0     0.0     0.0     0.0    91.2    57.3    44.8     0.0     0.0     0.0   -0.063   -0.143    9.707    0.787    1.593
   AT20GJ135446-104103  13.9129222 -10.6840715    761    692    579    523    517    519   148.3    73.8    64.5    57.9    30.9    69.8      0      0      0    502    472    341      0      0      0     0.0     0.0     0.0    78.1    51.7    41.2     0.0     0.0     0.0   -0.176   -0.176    9.948    1.303    0.877
   AT20GJ135711-152729  13.9531240 -15.4579964    542    572    551    515    465    439    25.5    12.6    61.0    76.4   100.8    62.4      0      0      0    515    240    255      0      0      0     0.0     0.0     0.0   133.3    66.9    72.5     0.0     0.0     0.0    0.762   -0.412    5.833    1.097    0.710
   AT20GJ140856-075225  14.1490224  -7.8740740    748    911    988    941    875    843    19.9    12.8    66.9    91.9   124.8    73.0   1037      0    749    710    539    484      0      0      0   192.0     0.0   202.0   124.4    89.5    78.8     0.0     0.0     0.0    1.063   -0.387    7.934    1.755    0.350
   AT20GJ141858-350942  14.3163564 -35.1619186    673    641    578      0      0      0    14.4    35.3    23.1     0.0     0.0    11.4    773      0      0    426    400    280      0      0      0   138.8     0.0     0.0    71.0    46.3    37.1     0.0     0.0     0.0   -0.118   -2.953  268.786    0.425    0.960
   AT20GJ141935-515458  14.3264557 -51.9163055    865    768    597      0      0      0    30.4    12.7    16.5     0.0     0.0     8.7    656      0    574    441    313    245      0      0      0   130.8     0.0   141.1    71.7    35.3    47.8     0.0     0.0     0.0   -0.215   -0.402    9.549    1.493    1.227
   AT20GJ142432-491349  14.4089671 -49.2303619   5158   4107   2606   2143   1690   1508   266.9   193.4   144.7    88.3   123.8   156.4   1942   1646   1291    992    721    616      0      0      0   184.8   253.5   191.6    93.3    72.1    61.2     0.0     0.0     0.0   -0.597   -0.597    8.745    7.953    0.749
   AT20GJ142455-680758  14.4154083 -68.1327820    882   1084   1128      0      0      0    29.0    18.4    42.2     0.0     0.0    13.3    976    942   1103    708    444    333      0      0      0   125.5   208.9   149.9    51.2    37.4    44.1     0.0     0.0     0.0    0.535   -0.840   24.966    2.294    1.642
   AT20GJ142741-330531  14.4615417 -33.0922241    414    633    802    828    801    816    31.0    42.9   149.1   193.3   172.1   129.6   1217   1792   1161   1339   1039    979    704      0      0   294.4   445.4   332.9   300.1   227.4   213.4   168.7     0.0     0.0    2.317    0.089    5.226    0.781    0.986
   AT20GJ142756-420618  14.4656382 -42.1054001   1987   1898   1869   1893   1804   1845   123.7   158.5   280.5   323.0   315.0   254.0   1972   2541   2335   1898   1768   1332    868      0      0   360.8   496.8   436.2   338.9   311.2   235.6   167.8     0.0     0.0    0.002   -3.998  260.919    1.965    0.607
   AT20GJ143809-220454  14.6359639 -22.0818748    687    815    837    797    720    702    32.0    33.2    65.5    70.9    36.8    47.4   1084      0    907    453    422    292      0      0      0   149.4     0.0   212.0    82.0    59.8    51.8     0.0     0.0     0.0    0.839   -0.544   10.482    1.670    1.064
   AT20GJ143956-153150  14.6657979 -15.5307102    325    332    325    308    287    280    48.7    27.3    16.5    18.2    14.0    23.7      0      0      0    358    289      0      0      0      0     0.0     0.0     0.0    76.9    55.6     0.0     0.0     0.0     0.0   -0.081   -0.081    8.897    0.661    0.872
   AT20GJ145427-374733  14.9076141 -37.7925415   1189   1275   1271   1226   1229   1194   130.9   125.2   157.9   210.3   303.8   208.7   1402   1354   1132   1129    840    742    698      0      0   366.8   416.4   328.9   287.6   211.7   186.8   187.1     0.0     0.0    0.107   -0.989  149.329    1.762    0.278
   AT20GJ145726-353910  14.9574137 -35.6530113    981    977   1037   1046   1033   1027    95.5   161.2   190.5   171.7   159.8   157.3   1170   1449    901    914    721    592    508      0      0   219.9   318.2   198.4   159.2   117.1    98.0   112.1     0.0     0.0    0.115   -1.224  154.535    1.439    0.530
   AT20GJ150704-165230  15.1179962 -16.8750744   1409   1156    843    724    611    571    88.1    52.7    23.0    34.7    41.4    47.3    970      0    864    461    339    269      0      0      0   124.6     0.0   172.4    82.3    61.8    50.6     0.0     0.0     0.0   -0.441   -0.441    9.561    2.224    1.336
   AT20GJ150838-495301  15.1441508 -49.8840065    689    818    970   1002    973    980    88.6   122.9   123.0   190.1   248.7   171.0    954   1176   1394   1106    885    582      0      0      0   276.6   369.6   392.0   290.2   229.9   153.7     0.0     0.0     0.0    0.223   -2.417  174.102    1.531    0.385
   AT20GJ151053-054307  15.1815531  -5.7187271      0      0    975    795    677    660     0.0     0.0   112.6    91.9    85.4    59.2    983      0   1014    642    422    418      0      0      0   180.6     0.0   249.0   112.7    67.5    68.4     0.0     0.0     0.0   -0.319   -0.319    7.982    2.327    1.221
   AT20GJ151250-090558  15.2140371  -9.0999527      0      0   2923   2837   2792   2697     0.0     0.0   644.7   739.5   739.2   475.0   2514   2657   2533   1944   1376   1134    763      0      0   677.0   746.4   696.9   518.0   367.1   302.9   216.0     0.0     0.0    0.166   -1.202   88.638    4.089    0.295
   AT20GJ151345-101202  15.2291372 -10.2000732   1137   1244   1164   1061    931    878    53.2    86.8    82.2    86.8    64.7    72.8    977      0      0    583    525    422      0      0      0   151.0     0.0     0.0    72.1    56.7    47.1     0.0     0.0     0.0    1.298   -0.441    5.160    2.215    0.192
   AT20GJ151440-474828  15.2444489 -47.8083420   1749   1874   1774   1653   1510   1452    87.8    63.4   113.2   125.9   145.4   114.0   1237   1200   1038    877    748    624      0      0      0   175.2   227.6   185.7   111.9    83.8    71.6     0.0     0.0     0.0    0.833   -0.512    6.808    3.654    0.717
   AT20GJ151741-242220  15.2949483 -24.3720760   2468   2481   2346   2258   2126   2114   112.8   114.0    77.9   111.7    95.9   109.5   2246   2140   2210   1923   1608   1395   1293      0      0   158.5   242.8   201.4   102.3    81.2    72.6    96.6     0.0     0.0   -0.011   -1.003  300.000    2.403    0.705
   AT20GJ152237-273011  15.3771322 -27.5029964   1356   1307   1042    904    745    685    71.1    90.8    33.8    37.5    40.2    52.4    951      0      0    414    199    342      0      0      0   149.6     0.0     0.0    69.8    43.7    44.0     0.0     0.0     0.0    1.151   -0.627    4.750    2.623    1.466
   AT20GJ153454-352623  15.5818532 -35.4399452    729    756    608    565      0      0    13.0    30.0    10.4    39.4     0.0    14.1      0      0      0    473    275      0      0      0      0     0.0     0.0     0.0    89.2    46.0     0.0     0.0     0.0     0.0    5.000   -0.331    4.196    0.987    1.145
   AT20GJ155059-825807  15.8497406 -82.9687195    607    638    718    714      0      0    13.1     9.5     9.2    63.2     0.0    13.8    712    930      0    310    232      0      0      0      0   114.0   172.9     0.0    63.1    42.6     0.0     0.0     0.0     0.0    0.168   -2.416   83.175    0.942    1.093
   AT20GJ155751-000146  15.9642873  -0.0306700      0      0    610    560    507    478     0.0     0.0    47.9    41.4    26.2    24.3      0      0      0      0    277    203      0      0      0     0.0     0.0     0.0     0.0    48.9    35.3     0.0     0.0     0.0   -0.242   -1.448  300.000    0.318    0.124
   AT20GJ160431-444131  16.0752838 -44.6922150   1463   1450   1357   1378   1474   1634   157.3   189.4   202.2   260.6   379.8   265.7   1356   1656   1765   1556   1231    990      0      0      0   398.8   488.8   484.1   407.5   321.0   262.6     0.0     0.0     0.0    0.031   -3.041  250.855    1.599    0.428
   AT20GJ161021-395857  16.1727437 -39.9828682   1327   1637   1730   1699   1519   1535   229.0   226.3   255.3   272.2   123.9   203.2   1192      0   1126    965    828    692      0      0      0   186.5     0.0   212.9   112.9    79.7    83.4     0.0     0.0     0.0    1.049   -0.450    7.888    3.108    0.779
   AT20GJ161717-584806  16.2882945 -58.8020821      0      0   2776   2494   2152   1993     0.0     0.0   139.6   129.4    80.3    69.0   2178   2169   1904   1302    943    628      0      0      0   176.1   219.8   180.1    87.2    48.7    45.6     0.0     0.0     0.0   -0.346   -2.382  231.962    1.129    1.035
   AT20GJ161749-771718  16.2970215 -77.2884598   2470   2094   1715   1589   1344   1276    81.5    46.1    68.3   103.8    59.3    66.2   1434   1540   1190   1020    852    706    671      0      0   140.6   198.2   168.3    72.6    53.9    42.6    79.4     0.0     0.0   -0.238   -0.488  300.000    1.294    0.783
   AT20GJ162418-680911  16.4051107 -68.1532516   1674   1488    919    671    510    429    42.0   108.7    17.3    24.3    28.3    38.9    570      0      0      0    218      0      0      0      0   126.3     0.0     0.0     0.0    37.4     0.0     0.0     0.0     0.0    2.502   -0.913    4.763    3.076    1.392
   AT20GJ162546-252739  16.4296926 -25.4606457   2478   2986   2683   2356      0   1895   266.4   340.1   522.8   313.4     0.0   265.3   2461   2414   1846   1477   1129   1046      0   4776      0   473.1   512.9   394.4   221.4   165.0   176.0     0.0   901.4     0.0    1.982   -0.405    5.100    4.698    0.541
   AT20GJ162606-295126  16.4350057 -29.8574924   1637   1574   1541   1441   1785   1616    42.9    72.4   511.3   595.8  1011.2   530.1   2342   2318   2486   2131   1689   1416   1360      0      0  1337.4  1338.4  1418.8  1209.7   958.5   804.2   782.4     0.0     0.0   -0.018   -0.018   10.004    3.219    0.474
   AT20GJ164842-330147  16.8117594 -33.0299149    834   1008   1015    956    894    845    57.7   125.8    16.1    30.6    23.3    43.3    772      0    756    727    557    490      0      0      0   164.1     0.0   153.8    73.7    48.4    54.1     0.0     0.0     0.0    1.565   -0.320    5.365    1.646    0.601
   AT20GJ165039-294347  16.8443176 -29.7297096    613    568    467    416    372    349    85.6    69.1    45.5    29.5    12.5    43.4      0      0      0      0    337    241      0      0      0     0.0     0.0     0.0     0.0    45.5    41.9     0.0     0.0     0.0   -0.246   -0.246    9.290    1.040    0.988
   AT20GJ170053-261052  17.0147654 -26.1810341    965    994   1060   1076      0   1026   113.8   208.2   244.8   187.3     0.0   129.3   1004   1236    997    671    625    561      0      0      0   225.9   300.4   244.8   139.4   117.2   113.0     0.0     0.0     0.0    0.317   -0.702   39.740    2.025    0.487
   AT20GJ170144-562155  17.0291270 -56.3655281   1771   1610   1245   1102    860    797    67.5    46.0    61.8   102.8    33.3    58.7   1074      0    728    615    447    283      0      0      0   131.3     0.0   158.0    67.1    42.5    35.5     0.0     0.0     0.0    1.581   -0.534    3.221    3.113    1.102
   AT20GJ170336-621238  17.0601501 -62.2111130   1040   1420   1858   1956   1817   1786   136.1   199.7   122.0   191.2   191.2   176.8   1951   2229   1706   1389   1159    944    689      0      0   238.6   302.5   238.9   155.1   129.3   105.4   104.0     0.0     0.0    0.831   -0.602   22.512    3.833    0.557
   AT20GJ171331-265853  17.2253540 -26.9812565   1458   1328    963    815    618    566   120.1    53.8    33.2    50.3    43.9    58.9    797      0      0      0    260      0      0      0      0   203.6     0.0     0.0     0.0    53.2     0.0     0.0     0.0     0.0    1.277   -0.701    4.255    2.776    0.522
   AT20GJ172341-650036  17.3947306 -65.0101700   5143   4151   2617   2106   1499   1302    54.3    44.9    68.3   143.8    43.6    60.2   1756   1348   1137    878    575    372      0      0      0   122.1   201.8   154.8    73.9    45.5    36.0     0.0     0.0     0.0    4.864   -0.750    4.058    7.632    1.589
   AT20GJ173340-793555  17.5612162 -79.5988083    380    405    472    486    474    468    14.7    13.8    23.0    38.6    56.5    33.0    490    864      0    462    300    225      0      0      0   119.5   206.0     0.0    86.1    53.3    44.6     0.0     0.0     0.0    0.189   -1.572  130.591    0.690    0.859
   AT20GJ180242-394007  18.0451864 -39.6688805   3615   4593   4348   4060   3411   3199   446.4   498.0   438.4   397.4   606.0   491.1   3022   2600   2457   1958   1469   1205    999      0      0   555.5   516.4   466.4   353.3   264.0   217.7   200.1     0.0     0.0    1.672   -0.552    6.709    8.263    0.507
   AT20GJ180323-650736  18.0565267 -65.1268768    989   1061   1057   1034    953    902    20.9    24.4    91.7    97.7   173.9    96.3   1088   1191    814    645    476    344      0      0      0   228.7   305.9   199.5   135.2    97.8    71.8     0.0     0.0     0.0    0.257   -0.926   42.740    1.829    0.430
   AT20GJ180642-804233  18.1117778 -80.7093430    324    370    383    354    306    279    40.7    32.8    18.3    23.1    36.9    31.5    511      0      0    282    205    181      0      0      0   120.7     0.0     0.0    69.9    42.4    40.2     0.0     0.0     0.0    1.685   -0.332    5.203    0.613    0.832
   AT20GJ180957-455241  18.1660522 -45.8781090    831    975   1221   1340   1471   1519    23.5    30.3    45.9    64.9   126.9    64.4   1292   1417   1415   1353   1227   1048    866      0      0   167.2   261.8   205.1   132.7   110.6    95.9   115.1     0.0     0.0    0.394   -0.984  111.609    2.742    0.494
   AT20GJ182057-252812  18.3494019 -25.4701614   1228   1220   1021    875    722    653   138.0    90.2    20.0    36.6    24.5    55.1      0      0      0    597    411    243      0      0      0     0.0     0.0     0.0    77.1    43.8    49.1     0.0     0.0     0.0    2.448   -0.501    4.468    2.056    1.419
   AT20GJ182912-581355  18.4867778 -58.2319908    573    625    566    535    576    573    80.5   117.4   113.8   134.7   161.7   127.5      0      0    745    412    350    308      0      0      0     0.0     0.0   264.9   129.7   106.9    95.2     0.0     0.0     0.0    0.045   -1.237  170.727    0.685    0.466
   AT20GJ183339-210341  18.5610881 -21.0611248   9378   7269   4526   4109      0   2557   545.1  1214.8  1313.3   222.5     0.0   650.8   4382   3865   2967   2254   1548   1083    844      0      0   756.4   683.9   515.0   378.4   261.3   185.1   170.8     0.0     0.0   -0.448   -0.762  300.000    1.988    0.955
   AT20GJ183427-585636  18.5742696 -58.9435577    618    611    542    499    429    361    15.5    37.9    69.4   109.1    17.9    46.6    519      0      0    333    251    288      0      0      0   106.9     0.0     0.0    61.2    41.4    40.2     0.0     0.0     0.0    4.869   -0.282    3.815    0.789    0.744
   AT20GJ183728-710843  18.6246440 -71.1454315   1874   1883   1592   1395   1176    933    55.6    44.3   103.5   167.7   102.3   118.2   1243   1146    949    586    415    272      0      0      0   149.1   215.3   169.4    78.1    52.2    39.1     0.0     0.0     0.0    0.456   -0.845   11.333    3.632    0.749
   AT20GJ190300-674936  19.0503337 -67.8265686    362    385    443    431    428    396    40.0    51.3    87.1    82.0    68.5    68.6    499      0      0    461    381    369      0      0      0   136.8     0.0     0.0    99.2    75.5    66.7     0.0     0.0     0.0    0.346   -0.297   28.359    0.861    0.385
   AT20GJ191109-200655  19.1860148 -20.1153088   2652   2825   2920   2816   2463   2257   400.9   507.3   534.6   480.6   806.8   549.9   2617   3199   2520   2125   1935   1544   1026   1239      0   866.4  1078.5   843.2   698.2   635.2   507.2   343.5   439.7     0.0    0.497   -0.381    9.654    5.668    0.350
   AT20GJ191240-801003  19.2111165 -80.1683197   1077    995    800    668    607    501    12.6    16.4    37.3    33.2     8.8    25.2      0      0      0    333    297    266      0      0      0     0.0     0.0     0.0    66.8    40.4    39.1     0.0     0.0     0.0    1.250   -0.485    3.002    1.951    1.134
   AT20GJ192332-210433  19.3922750 -21.0759258   2007   1893   2108   2193   2249   2230   110.1    79.9    56.4    45.1   106.1    86.8   2274   2753   2460   2284   1799   1519   1117    869      0   176.9   264.5   195.6   131.7    94.7    79.5    80.8   111.8     0.0    0.122   -1.770  221.501    2.917    1.118
   AT20GJ192451-291430  19.4141825 -29.2417011  17605  19704  18623  16930  15576  14468   447.7   253.2   511.7   949.7   959.0   701.5  14982  13913  12160  10193   8652   6266   4413   3300   2352   911.8   863.4   750.2   623.0   528.2   382.1   276.2   226.4   270.0    1.018   -0.482    6.397   37.057    0.909
   AT20GJ193244-453638  19.5458191 -45.6106110    813    763    621    545    546    478    16.2    20.9    22.9    33.9    37.6    37.1    510      0      0    365    242    265      0      0      0   120.1     0.0     0.0    74.0    45.6    37.6     0.0     0.0     0.0    1.434   -0.378    2.476    1.360    0.736
   AT20GJ193716-395801  19.6211711 -39.9670982   1586   1482   1218   1064   1004    911    77.3    91.3   171.5   176.8   136.5   139.9    963      0    742    576    515    413      0      0      0   175.0     0.0   197.9   107.3    82.4    68.5     0.0     0.0     0.0    0.746   -0.470    3.060    3.116    0.227
   AT20GJ194131-760548  19.6919861 -76.0966949    169    199    191    173    193    171    32.0    20.5    44.3    49.7    66.7    49.1      0      0    655    372    205    179      0      0      0     0.0     0.0   266.8   148.4    80.2    70.0     0.0     0.0     0.0    0.198   -0.098    9.915    0.379    0.941
   AT20GJ195659-322545  19.9498535 -32.4293060    597    631    620    584    618    556    28.6    32.6    32.5    58.5    80.1    61.4    739      0      0    506    301    233      0      0      0   147.8     0.0     0.0    99.6    61.6    53.7     0.0     0.0     0.0    0.068   -1.385  118.580    0.753    0.655
   AT20GJ195759-384506  19.9666158 -38.7517662   2099   2207   2072   1880   1784   1637   142.5   130.1   120.4   139.6    34.2   115.1   1958   2012   1536   1387   1147    940    673      0      0   115.6   219.6   174.3    72.5    50.1    39.4    66.1     0.0     0.0   -0.016   -0.927  164.723    2.166    0.872
   AT20GJ200057-174857  20.0158590 -17.8160210   2175   2182   2133   1953   1799   1722   189.5   401.4   417.5   348.5   191.2   283.4   1532   1556   1362   1298   1007    809    629      0      0   204.2   268.8   230.4   155.7   116.2    92.6   102.8     0.0     0.0   -0.092   -1.293  223.527    1.579    0.553
   AT20GJ200925-484953  20.1570536 -48.8315887   1111   1032    835    741    675    612    61.3    53.5    16.9    11.5    32.9    33.2    744      0    987    627    505    397    324      0      0   114.3     0.0   179.2    65.2    43.9    41.0    61.7     0.0     0.0   -0.275   -0.275    9.828    1.925    1.494
   AT20GJ201115-154640  20.1876973 -15.7778482   1757   2136   2066   1812   1541   1381    33.2    32.3    54.6    55.8    67.7    50.8   1476   1063   1079    838    567    424      0      0      0   139.2   205.9   161.1    87.6    46.3    46.8     0.0     0.0     0.0    1.137   -0.717    8.900    4.275    0.841
   AT20GJ202435-325335  20.4098918 -32.8931122    671    700    590    537      0      0     8.0     8.5    11.6    17.5     0.0     4.7    730      0      0    429    348    277      0      0      0   119.5     0.0     0.0    63.1    40.6    37.0     0.0     0.0     0.0    5.000   -0.270    4.091    0.880    1.071
   AT20GJ203548-684633  20.5969096 -68.7760696    400    691    871    802    727    643     8.8    20.1    27.2    27.5    36.5    25.0    819   1150    649    442    327    240      0      0      0   110.1   210.5   148.3    66.5    41.6    30.9     0.0     0.0     0.0    1.834   -0.582   10.125    1.507    1.079
   AT20GJ205616-471447  20.9378784 -47.2465630   2615   2959   2600   2456   2437   2249   381.6   534.3   426.5   376.2   480.7   422.4   2643   2760   2396   1816   1410   1149    960    713      0   533.8   583.0   498.7   364.2   280.9   228.8   198.6   173.4     0.0    0.017   -1.369  155.094    2.865    0.441
   AT20GJ205625-320845  20.9402812 -32.1460571    926   1041    977    901    805    728    70.6    35.2    33.6    41.9    44.9    52.5    781      0      0    434    439    349    408      0      0   117.7     0.0     0.0    65.0    50.6    38.3    76.1     0.0     0.0    1.274   -0.470    5.835    1.885    0.505
   AT20GJ205741-373402  20.9615702 -37.5672760    534    638    711    674      0      0     6.5    11.8    35.9    40.7     0.0    14.1    689    892      0    487    340    270      0      0      0   102.9   198.9     0.0    59.8    41.7    33.6     0.0     0.0     0.0    0.611   -0.675   20.651    1.421    0.834
   AT20GJ210933-411020  21.1592183 -41.1723900   1550   1363    933    784    626    564    51.2    78.0    36.5    24.8    28.9    40.5    698      0      0    428    272    182      0      0      0   120.2     0.0     0.0    76.5    38.7    32.0     0.0     0.0     0.0    2.788   -0.620    3.678    2.495    0.675
   AT20GJ213135-120705  21.5264608 -12.1179991   3135   2826   2050   1728   1577   1439    88.5    84.8    54.4    44.3    42.1    58.2   1796   1812   1209    763    559    325      0      0      0   118.4   214.8   145.5    53.7    45.0    33.2     0.0     0.0     0.0   -0.375   -2.173  173.097    0.885    1.348
   AT20GJ214623-152544  21.7730489 -15.4288568    518    620    724    684    667    629    51.1    64.1    36.7    60.3    77.0    62.4    770   1052      0    647    547    487    441      0      0   157.5   239.2     0.0    98.7    71.5    63.5    82.5     0.0     0.0    1.323   -0.201    5.676    1.048    0.790
   AT20GJ215155-302753  21.8654236 -30.4649143   1613   1491   1191    998    816    727    41.4    58.0   237.9   247.6   219.7   163.9    857    990    810    636    403    317      0      0      0   252.2   334.2   264.7   188.5   118.0    92.8     0.0     0.0     0.0    1.594   -0.492    3.121    2.785    0.515
   AT20GJ215806-150109  21.9684123 -15.0192575   2352   2263   2136   1975   1907   1801    78.2    71.3   219.4   218.4   283.4   188.4   1830   1832   1465   1288    945    781    533      0      0   291.9   332.1   266.0   198.4   144.5   120.3   103.2     0.0     0.0   -0.027   -1.139  121.681    2.230    0.273
   AT20GJ215852-301332  21.9811300 -30.2255878    400    389    342    320    298    285    17.5    19.9    19.2    10.6    24.4    19.0      0      0      0    318    277    229      0      0      0     0.0     0.0     0.0    64.6    48.7    36.2     0.0     0.0     0.0   -0.155   -0.155    9.249    0.747    0.722
   AT20GJ220054-552007  22.0151774 -55.3355293    222    275    310    311    313    301     7.7    22.2    21.4    35.1    29.4    24.7      0      0      0      0    231    204      0      0      0     0.0     0.0     0.0     0.0    47.8    39.8     0.0     0.0     0.0    0.938   -0.302    9.052    0.548    0.123
   AT20GJ220743-534633  22.1288269 -53.7760277   1175   1134   1107   1044   1003    943    50.8    81.3    60.4    59.8    74.0    62.8   1090   1015    717    548    426    305      0      0      0   125.3   202.3   150.9    74.9    50.1    35.9     0.0     0.0     0.0    0.049   -1.255   77.007    1.372    0.374
   AT20GJ221302-252930  22.2173604 -25.4916897    657    611    668    665    617    578    26.0    11.9    45.2    61.1    88.0    49.6    847      0      0    529    381    260    344      0      0   157.2     0.0     0.0    97.9    64.3    46.8    78.8     0.0     0.0   -0.000   -2.290  184.541    0.624    1.086
   AT20GJ221852-033536  22.3144552  -3.5935781      0      0   1600   1393      0      0     0.0     0.0    21.8    33.4     0.0     5.4   1164   1333   1190    718    530    331      0      0      0   102.3   241.8   136.2    62.1    39.5    31.6     0.0     0.0     0.0   -0.412   -3.130  241.879    0.546    1.527
   AT20GJ222321-313702  22.3893575 -31.6174717    372    512    661    667    656    624    11.5    31.1    13.5    14.8    23.3    19.4    493      0      0    415    413    371      0      0      0    97.2     0.0     0.0    62.8    43.7    37.5     0.0     0.0     0.0    1.225   -0.398   11.163    1.166    0.855
   AT20GJ222547-045701  22.4297933  -4.9503870   8304   8860   7906   6757   5937   5456   441.2   378.2   968.1  1262.9   929.0   797.9   5562   4675   4122   3050   2272   1715   1177    878    887   875.1   755.3   659.4   480.0   356.4   269.5   192.6   175.1   211.2    0.881   -0.676    7.312   17.546    0.430
   AT20GJ222900-691029  22.4833944 -69.1749115    505    549    545    499    484    455    28.6    35.3    12.3    12.7    27.3    22.4    641      0      0    359    268    176      0      0      0   114.1     0.0     0.0    56.8    44.3    33.1     0.0     0.0     0.0    0.409   -0.655   18.598    1.070    0.908
   AT20GJ222940-083254  22.4944682  -8.5484543      0      0   1750   1716   1807   1809     0.0     0.0    36.0    69.9   190.1    84.1   2447   2396   2298   1921   1794   1353   1019    687      0   278.8   316.8   281.6   210.1   191.9   145.3   122.8   130.5     0.0    0.100   -3.076  247.848    2.262    1.350
   AT20GJ223040-394252  22.5111877 -39.7144623    511    612    617    598    584    567    11.1    11.2    10.3    39.2    43.1    24.9    709    968    620    545    379    267      0      0      0   115.8   200.3   143.9    67.9    52.7    40.1     0.0     0.0     0.0    1.021   -0.351    6.755    1.116    1.350
   AT20GJ223513-483558  22.5870097 -48.5996628   1637   1690   1483   1327   1189   1093    48.8   152.6   246.6   241.9   187.5   176.6   1196    963   1029    810    589    477    309      0      0   211.7   233.6   208.4   142.0   103.4    81.3    74.7     0.0     0.0    0.770   -0.512    5.520    3.279    0.426
   AT20GJ223911-570101  22.6533244 -57.0169449    892   1281   1483   1386   1284   1174    37.9    58.1    23.5    19.8    54.4    36.9   1495   1395    969    871    652    479    324      0      0   119.4   201.0   138.3    69.1    39.8    34.4    49.8     0.0     0.0    1.425   -0.525    9.609    2.648    1.010
   AT20GJ224616-560746  22.7712769 -56.1294708    407    472    524    498    474    438    10.8    28.9    39.0    33.1    37.8    30.3      0      0      0    271    211    154      0      0      0     0.0     0.0     0.0    58.8    38.1    30.2     0.0     0.0     0.0    0.545   -0.814   22.879    1.013    0.152
   AT20GJ224618-120650  22.7717306 -12.1142445   2404   2619   2517   2184   1983   1803    32.7    48.6    85.8   154.4    56.1    70.3   1857   1819   1691   1132    925    646    531      0      0   116.0   200.0   153.8    65.7    43.9    35.4    62.2     0.0     0.0    0.711   -0.644    9.475    5.237    1.293
   AT20GJ224703-365746  22.7844218 -36.9628639    927   1001    914    824    743    678    42.0    69.5    91.5    88.4   103.6    81.2    770      0    841    516    317    231      0      0      0   152.6     0.0   188.3    96.7    56.5    43.5     0.0     0.0     0.0    0.275   -0.851   25.023    1.678    0.806
   AT20GJ224838-323552  22.8107463 -32.5978317    506    482    462    446    447    427    14.5    25.2    81.7    76.3    65.0    53.6    400      0    642    435    336    296      0      0      0   114.8     0.0   153.6    87.5    62.5    54.7     0.0     0.0     0.0    0.011   -0.616  300.000    0.568    0.717
   AT20GJ225805-275821  22.9683228 -27.9725704   2824   3126   3119   2859   2696   2529    61.1    80.5   141.4   182.6    95.5   117.4   3106   3225   2552   2098   1719   1580   1155   1027   1013   141.7   205.7   171.6    92.7    68.5    63.6    68.9   101.8   168.5    0.779   -0.385    6.914    5.973    1.556
   AT20GJ230303-184126  23.0508382 -18.6905556    631    700    651    577    525    474    57.2   111.5   149.5   149.8   140.4   121.9    598      0      0      0    250    174      0      0      0   195.1     0.0     0.0     0.0    78.2    57.6     0.0     0.0     0.0    0.810   -0.629    8.707    1.391    0.157
   AT20GJ230343-680737  23.0621318 -68.1269760   1823   2095   1814   1537   1315   1169    31.3   145.8    55.0    50.8    50.1    62.9   1492   1077    845    615    503    355      0      0      0   113.0   176.6   133.8    60.6    35.6    30.8     0.0     0.0     0.0    1.249   -0.700    7.080    4.027    0.378
   AT20GJ231448-313838  23.2468058 -31.6443119    812   1024    981    834    725    643    35.3    32.1    61.3    32.1    53.6    45.2    797      0    556    426    277    169      0      0      0   114.2     0.0   131.2    63.9    37.2    30.4     0.0     0.0     0.0    1.283   -0.710    8.436    2.011    0.751
   AT20GJ231544-501839  23.2623596 -50.3108864    505    676    759    732    711    689    32.2    55.2    11.7    14.1    12.8    23.7    665    785      0    459    427    457    456    467      0    90.7   178.6     0.0    54.6    40.8    32.8    49.2    86.2     0.0    1.448   -0.308    7.140    1.206    0.946
   AT20GJ232331-031705  23.3922099  -3.2847290      0      0   1074    999   1003    938     0.0     0.0    33.0    79.5    63.9    39.9    914   1252   1164    770    680    537    389      0      0   121.1   212.8   182.7    84.0    59.0    48.8    73.4     0.0     0.0   -0.123   -2.334  300.000    0.755    1.007
   AT20GJ232917-473019  23.4882507 -47.5053101   2256   2277   2096   1878   1726   1590   113.9    66.5   177.3   131.5   164.4   136.2   1578   1428   1176   1050    821    626    436      0      0   182.1   236.6   179.2   117.7    87.5    66.1    69.3     0.0     0.0    0.457   -0.616    9.636    4.526    0.478
   AT20GJ233138-155657  23.5274028 -15.9491692   1107   1003    871    769    708    643    26.1    34.5    23.2    44.8    36.1    31.6    867      0      0    488    365    294      0      0      0   116.0     0.0     0.0    67.7    43.4    40.4     0.0     0.0     0.0    0.101   -0.623   14.692    1.820    0.653
   AT20GJ233355-234340  23.5653442 -23.7279606    807    897   1086   1075   1103   1061    12.1    27.3    65.7    47.6    62.4    45.1   1301   1225   1116   1233   1174    995    728    615      0   126.5   203.8   161.3    89.4    76.5    64.1    69.5   110.6     0.0    0.210   -1.051  278.163    1.858    1.004
   AT20GJ233445-525119  23.5791931 -52.8554726    932    935    760    662    564    500    54.6    85.9    11.5    15.2    16.8    33.3    605      0      0    347    238    143      0      0      0   111.0     0.0     0.0    62.7    36.7    22.9     0.0     0.0     0.0    0.619   -0.728    7.486    1.880    0.638
   AT20GJ233612-523622  23.6034098 -52.6061668   1584   1399   1008    832    704    626    31.9    86.5    12.0    10.1    16.7    25.5    605      0      0    411    252    149      0      0      0   110.5     0.0     0.0    69.3    38.6    23.8     0.0     0.0     0.0    0.488   -0.773    5.038    3.216    1.174
   AT20GJ233757-023057  23.6325948  -2.5160079      0      0    846    781    762    702     0.0     0.0    65.7    62.3    67.1    43.7    986      0    711    497    499    369    352      0      0   144.7     0.0   172.9    80.0    60.9    47.5    77.9     0.0     0.0   -0.129   -1.168  300.000    0.621    0.824
   AT20GJ234512-155507  23.7534648 -15.9188719    462    569    730    745    793    769    29.8    55.1    85.3    72.5    81.8    66.9    811      0    759    583    530    511      0      0      0   145.3     0.0   189.3    91.2    71.0    65.1     0.0     0.0     0.0    0.764   -0.453   20.138    1.490    0.404
   AT20GJ234802-163111  23.8007243 -16.5200062   2555   2367   2055   1869   1842   1746   127.7   223.1   162.3   236.1   181.5   183.4   1864   1843   1763   1610   1340   1095    749    658      0   216.3   275.5   230.8   171.3   136.6   112.4    98.9   136.3     0.0   -0.079   -0.578  300.000    2.096    0.572
   AT20GJ235600-682003  23.9335225 -68.3342972    996   1183   1132    946    802    690    41.8    35.7    35.9    25.3    37.1    35.1    830      0      0    324    304    158      0      0      0    98.3     0.0     0.0    63.6    35.3    28.6     0.0     0.0     0.0    1.074   -0.827    9.529    2.414    0.860
   AT20GJ235753-531112  23.9647970 -53.1871376   2577   2729   2511   2224   2055   1888    70.4    67.9    56.8    32.7    57.8    55.9   2077   2065   1825   1352   1065    822    597    507    590   114.3   191.2   139.8    67.7    50.9    35.0    58.1    90.2   106.1    0.613   -0.538    7.455    5.355    1.346
   AT20GJ235802-455518  23.9672587 -45.9218903    331    351    328    313    317    311    13.7    40.8    50.1    41.9    20.2    30.2      0      0    637    383    277    222    311      0      0     0.0     0.0   142.2    63.6    43.7    34.9    60.9     0.0     0.0    0.057   -0.773  300.000    0.429    1.208
   AT20GJ235811-102008  23.9696899 -10.3357258   1069   1022    851    725    668    605    42.4    27.2    53.1    25.1    52.5    40.7    771      0      0    521    340    239    359      0      0   129.3     0.0     0.0    76.7    46.0    40.3    75.5     0.0     0.0    1.110   -0.470    3.301    1.970    0.880
   AT20GJ235935-313344  23.9931925 -31.5621719    970    850    598    484    416    374    27.8    25.3    10.8     9.6    18.5    18.2    441      0      0      0    181      0      0      0      0    99.9     0.0     0.0     0.0    38.6     0.0     0.0     0.0     0.0    2.400   -0.613    3.538    1.608    0.835

